Optimal Per-Antenna ADC Bit Allocation in Correlated and Cell-Free Massive MIMO

In Massive MIMO base stations (BSs), the hardware design needs to balance high spectral efficiency (SE) with low complexity. The level of hardware impairments (HWIs) indicates how strong the signal distortion introduced by hardware imperfections is. In particular, the analog-to-digital converters (ADCs) have an important impact on signal distortion and power consumption. This article addresses the fundamental problem of selecting the optimal hardware quality in the Massive MIMO space. In particular, we examine the optimal HWI and ADC bit allocation per BS antenna to maximize the SE. The results show that in co-located arrays with low channel gain variations across antennas, equal ADC bit allocation is optimal. In contrast, cell-free Massive MIMO systems benefit the most from optimizing the ADC bit allocation achieving improvements in the order of 2 [bit-per-channel-use] per user equipment when using regularized zero-forcing (RZF). In addition, when including the impact of power consumption in cell-free Massive MIMO with RZF, allocating low values of mixed ADC bit resolutions across the BS antennas can increase the energy efficiency up to 30% compared to equal ADC bit allocation.

==> Figures/CDF_Qbit_minPw_tgSE_1_GP.txt <==
   (0)Percentile	(1)	(2)M=100MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=100MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=100MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=100MR-MinPw-SE-mxpd-unC-Cfree	
   0.0000000e+00   0.0000000e+00   2.8369612e+00   0.0000000e+00   1.0009607e+00   0.0000000e+00   1.9074977e+00   0.0000000e+00   1.0000111e+00
   1.0000000e-02   0.0000000e+00   2.8801108e+00   0.0000000e+00   1.0010718e+00   0.0000000e+00   1.9763735e+00   0.0000000e+00   1.0000111e+00
   2.0000000e-02   0.0000000e+00   2.8911837e+00   0.0000000e+00   1.0015151e+00   0.0000000e+00   2.0460978e+00   0.0000000e+00   1.0000112e+00
   3.0000000e-02   0.0000000e+00   2.8922588e+00   0.0000000e+00   1.0022142e+00   0.0000000e+00   2.0774953e+00   0.0000000e+00   1.0000113e+00
   4.0000000e-02   0.0000000e+00   2.8924054e+00   0.0000000e+00   1.0036680e+00   0.0000000e+00   2.1417564e+00   0.0000000e+00   1.0000116e+00
   5.0000000e-02   0.0000000e+00   2.8924180e+00   0.0000000e+00   1.0101225e+00   0.0000000e+00   2.1968122e+00   0.0000000e+00   1.0000118e+00
   6.0000000e-02   0.0000000e+00   2.8924192e+00   0.0000000e+00   1.0203062e+00   0.0000000e+00   2.2108095e+00   0.0000000e+00   1.0000123e+00
   7.0000000e-02   0.0000000e+00   2.8924204e+00   0.0000000e+00   1.0587795e+00   0.0000000e+00   2.2288357e+00   0.0000000e+00   1.0000132e+00
   8.0000000e-02   0.0000000e+00   2.8924204e+00   0.0000000e+00   1.1082065e+00   0.0000000e+00   2.2678817e+00   0.0000000e+00   1.0000136e+00
   9.0000000e-02   0.0000000e+00   2.8924221e+00   0.0000000e+00   1.1896035e+00   0.0000000e+00   2.2835673e+00   0.0000000e+00   1.0000139e+00
   1.0000000e-01   0.0000000e+00   2.8924238e+00   0.0000000e+00   1.3271650e+00   0.0000000e+00   2.2914238e+00   0.0000000e+00   1.0000142e+00
   1.1000000e-01   0.0000000e+00   2.8924241e+00   0.0000000e+00   1.3447295e+00   0.0000000e+00   2.3094998e+00   0.0000000e+00   1.0000149e+00
   1.2000000e-01   0.0000000e+00   2.8924254e+00   0.0000000e+00   1.3860843e+00   0.0000000e+00   2.3412426e+00   0.0000000e+00   1.0000155e+00
   1.3000000e-01   0.0000000e+00   2.8924260e+00   0.0000000e+00   1.4227896e+00   0.0000000e+00   2.3455842e+00   0.0000000e+00   1.0000161e+00
   1.4000000e-01   0.0000000e+00   2.8924263e+00   0.0000000e+00   1.4354525e+00   0.0000000e+00   2.3719379e+00   0.0000000e+00   1.0000166e+00
   1.5000000e-01   0.0000000e+00   2.8924270e+00   0.0000000e+00   1.4766841e+00   0.0000000e+00   2.3814957e+00   0.0000000e+00   1.0000181e+00
   1.6000000e-01   0.0000000e+00   2.8924277e+00   0.0000000e+00   1.4995329e+00   0.0000000e+00   2.3904996e+00   0.0000000e+00   1.0000195e+00
   1.7000000e-01   0.0000000e+00   2.8924285e+00   0.0000000e+00   1.5201379e+00   0.0000000e+00   2.4042482e+00   0.0000000e+00   1.0000223e+00
   1.8000000e-01   0.0000000e+00   2.8924291e+00   0.0000000e+00   1.5668301e+00   0.0000000e+00   2.4113148e+00   0.0000000e+00   1.0000260e+00
   1.9000000e-01   0.0000000e+00   2.8924291e+00   0.0000000e+00   1.5939859e+00   0.0000000e+00   2.4278798e+00   0.0000000e+00   1.0000292e+00
   2.0000000e-01   0.0000000e+00   2.8924292e+00   0.0000000e+00   1.7111041e+00   0.0000000e+00   2.4358761e+00   0.0000000e+00   1.0000306e+00
   2.1000000e-01   0.0000000e+00   2.8924294e+00   0.0000000e+00   1.7380519e+00   0.0000000e+00   2.4479228e+00   0.0000000e+00   1.0000309e+00
   2.2000000e-01   0.0000000e+00   2.8924295e+00   0.0000000e+00   1.7739030e+00   0.0000000e+00   2.4588384e+00   0.0000000e+00   1.0000313e+00
   2.3000000e-01   0.0000000e+00   2.8924299e+00   0.0000000e+00   1.7944983e+00   0.0000000e+00   2.4693876e+00   0.0000000e+00   1.0000319e+00
   2.4000000e-01   0.0000000e+00   2.8924302e+00   0.0000000e+00   1.8122771e+00   0.0000000e+00   2.4779801e+00   0.0000000e+00   1.0000327e+00
   2.5000000e-01   0.0000000e+00   2.8924321e+00   0.0000000e+00   1.8235926e+00   0.0000000e+00   2.4806054e+00   0.0000000e+00   1.0000334e+00
   2.6000000e-01   0.0000000e+00   2.8924400e+00   0.0000000e+00   1.8371140e+00   0.0000000e+00   2.4866035e+00   0.0000000e+00   1.0000350e+00
   2.7000000e-01   0.0000000e+00   2.8924570e+00   0.0000000e+00   1.8565331e+00   0.0000000e+00   2.5092633e+00   0.0000000e+00   1.0000399e+00
   2.8000000e-01   0.0000000e+00   2.8926896e+00   0.0000000e+00   1.8658513e+00   0.0000000e+00   2.5142967e+00   0.0000000e+00   1.0000507e+00
   2.9000000e-01   0.0000000e+00   2.8927024e+00   0.0000000e+00   1.8968506e+00   0.0000000e+00   2.5178241e+00   0.0000000e+00   1.0000579e+00
   3.0000000e-01   0.0000000e+00   2.8927141e+00   0.0000000e+00   1.9378867e+00   0.0000000e+00   2.5206413e+00   0.0000000e+00   1.0000607e+00
   3.1000000e-01   0.0000000e+00   2.8927224e+00   0.0000000e+00   1.9512566e+00   0.0000000e+00   2.5264592e+00   0.0000000e+00   1.0000876e+00
   3.2000000e-01   0.0000000e+00   2.8929006e+00   0.0000000e+00   1.9787750e+00   0.0000000e+00   2.5348866e+00   0.0000000e+00   1.0001201e+00
   3.3000000e-01   0.0000000e+00   2.8940777e+00   0.0000000e+00   2.0040644e+00   0.0000000e+00   2.5470627e+00   0.0000000e+00   1.0452258e+00
   3.4000000e-01   0.0000000e+00   2.9126006e+00   0.0000000e+00   2.0106494e+00   0.0000000e+00   2.5556560e+00   0.0000000e+00   1.0668305e+00
   3.5000000e-01   0.0000000e+00   2.9306931e+00   0.0000000e+00   2.0177655e+00   0.0000000e+00   2.5691239e+00   0.0000000e+00   1.0791458e+00
   3.6000000e-01   0.0000000e+00   2.9327874e+00   0.0000000e+00   2.0323349e+00   0.0000000e+00   2.5704308e+00   0.0000000e+00   1.0999972e+00
   3.7000000e-01   0.0000000e+00   2.9333602e+00   0.0000000e+00   2.0686398e+00   0.0000000e+00   2.5818802e+00   0.0000000e+00   1.1427578e+00
   3.8000000e-01   0.0000000e+00   2.9335247e+00   0.0000000e+00   2.1098604e+00   0.0000000e+00   2.5899773e+00   0.0000000e+00   1.2016250e+00
   3.9000000e-01   0.0000000e+00   2.9335797e+00   0.0000000e+00   2.1605557e+00   0.0000000e+00   2.6078054e+00   0.0000000e+00   1.2571182e+00
   4.0000000e-01   0.0000000e+00   2.9336037e+00   0.0000000e+00   2.1978213e+00   0.0000000e+00   2.6309379e+00   0.0000000e+00   1.3342468e+00
   4.1000000e-01   0.0000000e+00   2.9336122e+00   0.0000000e+00   2.2274832e+00   0.0000000e+00   2.6411134e+00   0.0000000e+00   1.4480451e+00
   4.2000000e-01   0.0000000e+00   2.9336168e+00   0.0000000e+00   2.2460318e+00   0.0000000e+00   2.6539306e+00   0.0000000e+00   1.4821895e+00
   4.3000000e-01   0.0000000e+00   2.9336207e+00   0.0000000e+00   2.2697788e+00   0.0000000e+00   2.6620175e+00   0.0000000e+00   1.5392132e+00
   4.4000000e-01   0.0000000e+00   2.9336234e+00   0.0000000e+00   2.3085228e+00   0.0000000e+00   2.6786323e+00   0.0000000e+00   1.5915143e+00
   4.5000000e-01   0.0000000e+00   2.9336245e+00   0.0000000e+00   2.3456298e+00   0.0000000e+00   2.6886406e+00   0.0000000e+00   1.6698260e+00
   4.6000000e-01   0.0000000e+00   2.9336249e+00   0.0000000e+00   2.3531554e+00   0.0000000e+00   2.6936365e+00   0.0000000e+00   1.8009419e+00
   4.7000000e-01   0.0000000e+00   2.9336251e+00   0.0000000e+00   2.3899071e+00   0.0000000e+00   2.6961350e+00   0.0000000e+00   1.8541444e+00
   4.8000000e-01   0.0000000e+00   2.9336254e+00   0.0000000e+00   2.4007790e+00   0.0000000e+00   2.7060982e+00   0.0000000e+00   1.9335137e+00
   4.9000000e-01   0.0000000e+00   2.9336256e+00   0.0000000e+00   2.4393787e+00   0.0000000e+00   2.7101269e+00   0.0000000e+00   1.9573764e+00
   5.0000000e-01   0.0000000e+00   2.9336257e+00   0.0000000e+00   2.4643712e+00   0.0000000e+00   2.7307268e+00   0.0000000e+00   2.0086906e+00
   5.1000000e-01   0.0000000e+00   2.9336258e+00   0.0000000e+00   2.4712343e+00   0.0000000e+00   2.7386887e+00   0.0000000e+00   2.0422972e+00
   5.2000000e-01   0.0000000e+00   2.9336259e+00   0.0000000e+00   2.5029480e+00   0.0000000e+00   2.7491669e+00   0.0000000e+00   2.0632992e+00
   5.3000000e-01   0.0000000e+00   2.9336260e+00   0.0000000e+00   2.5313633e+00   0.0000000e+00   2.7562616e+00   0.0000000e+00   2.1067610e+00
   5.4000000e-01   0.0000000e+00   2.9336260e+00   0.0000000e+00   2.5448314e+00   0.0000000e+00   2.7645594e+00   0.0000000e+00   2.1442733e+00
   5.5000000e-01   0.0000000e+00   2.9336260e+00   0.0000000e+00   2.5673352e+00   0.0000000e+00   2.7702011e+00   0.0000000e+00   2.1992951e+00
   5.6000000e-01   0.0000000e+00   2.9336260e+00   0.0000000e+00   2.5909724e+00   0.0000000e+00   2.7726789e+00   0.0000000e+00   2.2615421e+00
   5.7000000e-01   0.0000000e+00   2.9336261e+00   0.0000000e+00   2.6245660e+00   0.0000000e+00   2.7757221e+00   0.0000000e+00   2.3132012e+00
   5.8000000e-01   0.0000000e+00   2.9336262e+00   0.0000000e+00   2.6532411e+00   0.0000000e+00   2.7881765e+00   0.0000000e+00   2.3543133e+00
   5.9000000e-01   0.0000000e+00   2.9336264e+00   0.0000000e+00   2.6688968e+00   0.0000000e+00   2.7960808e+00   0.0000000e+00   2.4763725e+00
   6.0000000e-01   0.0000000e+00   2.9336266e+00   0.0000000e+00   2.6878147e+00   0.0000000e+00   2.8064524e+00   0.0000000e+00   2.5150519e+00
   6.1000000e-01   0.0000000e+00   2.9336274e+00   0.0000000e+00   2.7124162e+00   0.0000000e+00   2.8139460e+00   0.0000000e+00   2.5413469e+00
   6.2000000e-01   0.0000000e+00   2.9336561e+00   0.0000000e+00   2.7267561e+00   0.0000000e+00   2.8196795e+00   0.0000000e+00   2.5875046e+00
   6.3000000e-01   0.0000000e+00   2.9336563e+00   0.0000000e+00   2.7401668e+00   0.0000000e+00   2.8375194e+00   0.0000000e+00   2.6894578e+00
   6.4000000e-01   0.0000000e+00   2.9336566e+00   0.0000000e+00   2.7723768e+00   0.0000000e+00   2.8468461e+00   0.0000000e+00   2.8034549e+00
   6.5000000e-01   0.0000000e+00   2.9336572e+00   0.0000000e+00   2.7876961e+00   0.0000000e+00   2.8623985e+00   0.0000000e+00   2.8279928e+00
   6.6000000e-01   0.0000000e+00   2.9336815e+00   0.0000000e+00   2.8039703e+00   0.0000000e+00   2.8756630e+00   0.0000000e+00   2.8538993e+00
   6.7000000e-01   0.0000000e+00   2.9336839e+00   0.0000000e+00   2.8244645e+00   0.0000000e+00   2.8805384e+00   0.0000000e+00   2.9062779e+00
   6.8000000e-01   0.0000000e+00   2.9416857e+00   0.0000000e+00   2.8428061e+00   0.0000000e+00   2.8888214e+00   0.0000000e+00   2.9785364e+00
   6.9000000e-01   0.0000000e+00   2.9423256e+00   0.0000000e+00   2.8547736e+00   0.0000000e+00   2.8973064e+00   0.0000000e+00   3.0349945e+00
   7.0000000e-01   0.0000000e+00   2.9423441e+00   0.0000000e+00   2.8961373e+00   0.0000000e+00   2.9053030e+00   0.0000000e+00   3.0791107e+00
   7.1000000e-01   0.0000000e+00   2.9423590e+00   0.0000000e+00   2.9118803e+00   0.0000000e+00   2.9188104e+00   0.0000000e+00   3.1165850e+00
   7.2000000e-01   0.0000000e+00   2.9423806e+00   0.0000000e+00   2.9344825e+00   0.0000000e+00   2.9289601e+00   0.0000000e+00   3.2330946e+00
   7.3000000e-01   0.0000000e+00   2.9424562e+00   0.0000000e+00   2.9611283e+00   0.0000000e+00   2.9488673e+00   0.0000000e+00   3.2640982e+00
   7.4000000e-01   0.0000000e+00   2.9424882e+00   0.0000000e+00   2.9756667e+00   0.0000000e+00   2.9647485e+00   0.0000000e+00   3.2938627e+00
   7.5000000e-01   0.0000000e+00   2.9424928e+00   0.0000000e+00   3.0133936e+00   0.0000000e+00   2.9909012e+00   0.0000000e+00   3.3820220e+00
   7.6000000e-01   0.0000000e+00   2.9424950e+00   0.0000000e+00   3.0343306e+00   0.0000000e+00   3.0082357e+00   0.0000000e+00   3.4611693e+00
   7.7000000e-01   0.0000000e+00   2.9424977e+00   0.0000000e+00   3.0624095e+00   0.0000000e+00   3.0204367e+00   0.0000000e+00   3.5893239e+00
   7.8000000e-01   0.0000000e+00   2.9425011e+00   0.0000000e+00   3.0866948e+00   0.0000000e+00   3.0310900e+00   0.0000000e+00   3.6561838e+00
   7.9000000e-01   0.0000000e+00   2.9425574e+00   0.0000000e+00   3.1090581e+00   0.0000000e+00   3.0439354e+00   0.0000000e+00   3.9412640e+00
   8.0000000e-01   0.0000000e+00   2.9427063e+00   0.0000000e+00   3.1315607e+00   0.0000000e+00   3.0621966e+00   0.0000000e+00   3.9767479e+00
   8.1000000e-01   0.0000000e+00   2.9427260e+00   0.0000000e+00   3.1453308e+00   0.0000000e+00   3.0811378e+00   0.0000000e+00   4.0591643e+00
   8.2000000e-01   0.0000000e+00   2.9428903e+00   0.0000000e+00   3.1547957e+00   0.0000000e+00   3.0919257e+00   0.0000000e+00   4.1411085e+00
   8.3000000e-01   0.0000000e+00   2.9429068e+00   0.0000000e+00   3.2143402e+00   0.0000000e+00   3.1017437e+00   0.0000000e+00   4.3235899e+00
   8.4000000e-01   0.0000000e+00   2.9429485e+00   0.0000000e+00   3.2470127e+00   0.0000000e+00   3.1252514e+00   0.0000000e+00   4.3665639e+00
   8.5000000e-01   0.0000000e+00   2.9430755e+00   0.0000000e+00   3.2755242e+00   0.0000000e+00   3.1610042e+00   0.0000000e+00   4.5430014e+00
   8.6000000e-01   0.0000000e+00   2.9430825e+00   0.0000000e+00   3.3115885e+00   0.0000000e+00   3.1845293e+00   0.0000000e+00   4.6606160e+00
   8.7000000e-01   0.0000000e+00   2.9430860e+00   0.0000000e+00   3.3309011e+00   0.0000000e+00   3.1894355e+00   0.0000000e+00   4.7543222e+00
   8.8000000e-01   0.0000000e+00   2.9430879e+00   0.0000000e+00   3.3813485e+00   0.0000000e+00   3.2011299e+00   0.0000000e+00   4.7729961e+00
   8.9000000e-01   0.0000000e+00   2.9430919e+00   0.0000000e+00   3.4021039e+00   0.0000000e+00   3.2244471e+00   0.0000000e+00   4.8970623e+00
   9.0000000e-01   0.0000000e+00   2.9430958e+00   0.0000000e+00   3.4484428e+00   0.0000000e+00   3.2485922e+00   0.0000000e+00   4.9936521e+00
   9.1000000e-01   0.0000000e+00   2.9430993e+00   0.0000000e+00   3.4924992e+00   0.0000000e+00   3.2665535e+00   0.0000000e+00   5.3276457e+00
   9.2000000e-01   0.0000000e+00   2.9431023e+00   0.0000000e+00   3.5897209e+00   0.0000000e+00   3.2943535e+00   0.0000000e+00   5.4648261e+00
   9.3000000e-01   0.0000000e+00   2.9431049e+00   0.0000000e+00   3.6503929e+00   0.0000000e+00   3.3351246e+00   0.0000000e+00   5.5405467e+00
   9.4000000e-01   0.0000000e+00   2.9431070e+00   0.0000000e+00   3.7588330e+00   0.0000000e+00   3.4048147e+00   0.0000000e+00   5.7138454e+00
   9.5000000e-01   0.0000000e+00   2.9431088e+00   0.0000000e+00   3.8354524e+00   0.0000000e+00   3.4220384e+00   0.0000000e+00   5.9280953e+00
   9.6000000e-01   0.0000000e+00   2.9431100e+00   0.0000000e+00   3.9094485e+00   0.0000000e+00   3.4525145e+00   0.0000000e+00   6.0570462e+00
   9.7000000e-01   0.0000000e+00   2.9431110e+00   0.0000000e+00   4.0862811e+00   0.0000000e+00   3.4720586e+00   0.0000000e+00   6.1935394e+00
   9.8000000e-01   0.0000000e+00   2.9431116e+00   0.0000000e+00   4.2645496e+00   0.0000000e+00   3.5934353e+00   0.0000000e+00   6.2174365e+00
   9.9000000e-01   0.0000000e+00   2.9431120e+00   0.0000000e+00   4.8310792e+00   0.0000000e+00   3.6797421e+00   0.0000000e+00   6.3465441e+00
   1.0000000e+00   0.0000000e+00   2.9431121e+00   0.0000000e+00   5.1891971e+00   0.0000000e+00   4.0823119e+00   0.0000000e+00   6.5345497e+00


==> Figures/CDF_Qbit_mxHigh1Qbit_tc1000_062020.txt <==
   (0)Percentile	(1)MR-Hw-Eq-PwFx-ADC-CoI	(2)MR-Hw-Eq-PwFx-unC-CoI	(3)MR-Hw-Eq-PwFx-ADC-CoD1	(4)MR-Hw-Eq-PwFx-unC-CoD1	(5)MR-Hw-Eq-PwFx-ADC-CoDK	(6)MR-Hw-Eq-PwFx-unC-CoDK	(7)MR-Hw-Eq-PwFx-ADC-Cfree	(8)MR-Hw-Eq-PwFx-unC-Cfree	(9)MR-Hw-mPi-PwFx-ADC-CoI	(10)MR-Hw-mPi-PwFx-unC-CoI	(11)MR-Hw-mPi-PwFx-ADC-CoD1	(12)MR-Hw-mPi-PwFx-unC-CoD1	(13)MR-Hw-mPi-PwFx-ADC-CoDK	(14)MR-Hw-mPi-PwFx-unC-CoDK	(15)MR-Hw-mPi-PwFx-ADC-Cfree	(16)MR-Hw-mPi-PwFx-unC-Cfree	(17)MR-Hw-Pw-mxpd-ADC-CoI	(18)MR-Hw-Pw-mxpd-unC-CoI	(19)MR-Hw-Pw-mxpd-ADC-CoD1	(20)MR-Hw-Pw-mxpd-unC-CoD1	(21)MR-Hw-Pw-mxpd-ADC-CoDK	(22)MR-Hw-Pw-mxpd-unC-CoDK	(23)MR-Hw-Pw-mxpd-ADC-Cfree	(24)MR-Hw-Pw-mxpd-unC-Cfree	(25)MR-Hw-Pw-mxmin-ADC-CoI	(26)MR-Hw-Pw-mxmin-unC-CoI	(27)MR-Hw-Pw-mxmin-ADC-CoD1	(28)MR-Hw-Pw-mxmin-unC-CoD1	(29)MR-Hw-Pw-mxmin-ADC-CoDK	(30)MR-Hw-Pw-mxmin-unC-CoDK	(31)MR-Hw-Pw-mxmin-ADC-Cfree	(32)MR-Hw-Pw-mxmin-unC-Cfree	(33)MR-Mxd-high-1-ADC-ADC-CoI	(34)MR-Mxd-high-1-ADC-unC-CoI	(35)MR-Mxd-high-1-ADC-ADC-CoD1	(36)MR-Mxd-high-1-ADC-unC-CoD1	(37)MR-Mxd-high-1-ADC-ADC-CoDK	(38)MR-Mxd-high-1-ADC-unC-CoDK	(39)MR-Mxd-high-1-ADC-ADC-Cfree	(40)MR-Mxd-high-1-ADC-unC-Cfree	
   0.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   5.0386615e-01   2.0000000e+00   1.9567197e+00   1.0000000e+00   4.4848737e-05   3.0000000e+00   2.8509327e+00   1.0000000e+00   1.0000004e+00   1.0000000e+00   1.0005262e+00   1.0000000e+00   1.0000012e+00   3.0000000e+00   2.3874675e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000004e+00   1.0000000e+00   1.0000003e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e-03   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.3006876e+00   2.0000000e+00   2.3182030e+00   1.0000000e+00   1.4958113e-01   3.0000000e+00   2.9204457e+00   1.0000000e+00   1.0000010e+00   2.0000000e+00   1.6807669e+00   1.0000000e+00   1.0000027e+00   3.0000000e+00   2.7060201e+00   1.0000000e+00   1.0000001e+00   1.0000000e+00   1.2905528e+00   1.0000000e+00   1.0000011e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.4633665e+00   2.0000000e+00   2.3843642e+00   1.0000000e+00   2.7333402e-01   3.0000000e+00   2.9397822e+00   1.0000000e+00   1.0000013e+00   2.0000000e+00   1.8099712e+00   1.0000000e+00   1.0000034e+00   3.0000000e+00   2.8646382e+00   1.0000000e+00   1.0000001e+00   2.0000000e+00   1.5317751e+00   1.0000000e+00   1.0000024e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.5645787e+00   2.0000000e+00   2.4264230e+00   1.0000000e+00   3.7549933e-01   3.0000000e+00   2.9549023e+00   1.0000000e+00   1.0000015e+00   2.0000000e+00   1.8846712e+00   1.0000000e+00   1.0000040e+00   3.0000000e+00   2.9187167e+00   1.0000000e+00   1.0000002e+00   2.0000000e+00   1.6745633e+00   1.0000000e+00   1.0000036e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.6358734e+00   2.0000000e+00   2.4545025e+00   1.0000000e+00   4.6614769e-01   3.0000000e+00   2.9691325e+00   1.0000000e+00   1.0000018e+00   2.0000000e+00   1.9475224e+00   1.0000000e+00   1.0000044e+00   3.0000000e+00   2.9490972e+00   1.0000000e+00   1.0000003e+00   2.0000000e+00   1.7620149e+00   1.0000000e+00   1.0000062e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.7046148e+00   2.0000000e+00   2.4795485e+00   1.0000000e+00   5.4159711e-01   3.0000000e+00   2.9782308e+00   1.0000000e+00   1.0000021e+00   2.0000000e+00   1.9879195e+00   1.0000000e+00   1.0000046e+00   3.0000000e+00   2.9685976e+00   1.0000000e+00   1.0000004e+00   2.0000000e+00   1.8344859e+00   1.0000000e+00   1.0000106e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.7584707e+00   3.0000000e+00   2.5010158e+00   1.0000000e+00   6.0150727e-01   3.0000000e+00   2.9846031e+00   1.0000000e+00   1.0000024e+00   2.0000000e+00   2.0240192e+00   1.0000000e+00   1.0000049e+00   3.0000000e+00   2.9771911e+00   1.0000000e+00   1.0000006e+00   2.0000000e+00   1.8825723e+00   1.0000000e+00   1.0000125e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.8007152e+00   3.0000000e+00   2.5193390e+00   1.0000000e+00   6.6574987e-01   3.0000000e+00   2.9896239e+00   1.0000000e+00   1.0000028e+00   2.0000000e+00   2.0578699e+00   1.0000000e+00   1.0000054e+00   3.0000000e+00   2.9821564e+00   1.0000000e+00   1.0000010e+00   2.0000000e+00   1.9283784e+00   1.0000000e+00   1.0000157e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.8427209e+00   3.0000000e+00   2.5357948e+00   1.0000000e+00   7.2077794e-01   3.0000000e+00   2.9926440e+00   1.0000000e+00   1.0000032e+00   2.0000000e+00   2.0888501e+00   1.0000000e+00   1.0000057e+00   3.0000000e+00   2.9872471e+00   1.0000000e+00   1.0000014e+00   2.0000000e+00   1.9707191e+00   1.0000000e+00   1.0000276e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.8802510e+00   3.0000000e+00   2.5487346e+00   1.0000000e+00   7.7682717e-01   3.0000000e+00   2.9948488e+00   1.0000000e+00   1.0000037e+00   2.0000000e+00   2.1153389e+00   1.0000000e+00   1.0000060e+00   3.0000000e+00   2.9906495e+00   1.0000000e+00   1.0000022e+00   2.0000000e+00   2.0065605e+00   1.0000000e+00   1.0000368e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9145357e+00   3.0000000e+00   2.5625967e+00   1.0000000e+00   8.2846344e-01   3.0000000e+00   2.9963985e+00   1.0000000e+00   1.0000045e+00   2.0000000e+00   2.1423960e+00   1.0000000e+00   1.0000064e+00   3.0000000e+00   2.9929444e+00   1.0000000e+00   1.0000034e+00   2.0000000e+00   2.0391863e+00   1.0000000e+00   1.0000516e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9431855e+00   3.0000000e+00   2.5750239e+00   1.0000000e+00   8.7077558e-01   3.0000000e+00   2.9977530e+00   1.0000000e+00   1.0000054e+00   2.0000000e+00   2.1621854e+00   1.0000000e+00   1.0000067e+00   3.0000000e+00   2.9945679e+00   1.0000000e+00   1.0000056e+00   2.0000000e+00   2.0702044e+00   1.0000000e+00   1.0000625e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9711818e+00   3.0000000e+00   2.5858370e+00   1.0000000e+00   9.1255793e-01   3.0000000e+00   2.9986436e+00   1.0000000e+00   1.0000071e+00   2.0000000e+00   2.1830739e+00   1.0000000e+00   1.0000070e+00   3.0000000e+00   2.9956864e+00   1.0000000e+00   1.0000101e+00   2.0000000e+00   2.0954893e+00   1.0000000e+00   1.0000740e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9985133e+00   3.0000000e+00   2.5958119e+00   1.0000000e+00   9.5533163e-01   3.0000000e+00   2.9991788e+00   1.0000000e+00   1.0000099e+00   2.0000000e+00   2.2025402e+00   1.0000000e+00   1.0000073e+00   3.0000000e+00   2.9967337e+00   1.0000000e+00   1.0000232e+00   2.0000000e+00   2.1212136e+00   1.0000000e+00   1.0000836e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0227111e+00   3.0000000e+00   2.6061386e+00   1.0000000e+00   9.9204699e-01   3.0000000e+00   2.9996456e+00   1.0000000e+00   1.0000177e+00   2.0000000e+00   2.2240633e+00   1.0000000e+00   1.0000076e+00   3.0000000e+00   2.9975552e+00   1.0000000e+00   1.0001828e+00   2.0000000e+00   2.1426860e+00   1.0000000e+00   1.0000962e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0463405e+00   3.0000000e+00   2.6156939e+00   1.0000000e+00   1.0297336e+00   3.0000000e+00   2.9999910e+00   1.0000000e+00   1.0000970e+00   2.0000000e+00   2.2426936e+00   1.0000000e+00   1.0000079e+00   3.0000000e+00   2.9981675e+00   1.0000000e+00   1.0165869e+00   2.0000000e+00   2.1650476e+00   1.0000000e+00   1.0001245e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0700453e+00   3.0000000e+00   2.6251911e+00   1.0000000e+00   1.0667104e+00   3.0000000e+00   3.0002178e+00   1.0000000e+00   1.0343386e+00   2.0000000e+00   2.2607399e+00   1.0000000e+00   1.0000083e+00   3.0000000e+00   2.9985592e+00   1.0000000e+00   1.0622446e+00   2.0000000e+00   2.1865368e+00   1.0000000e+00   1.0001593e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0915352e+00   3.0000000e+00   2.6330879e+00   1.0000000e+00   1.1013545e+00   3.0000000e+00   3.0003685e+00   1.0000000e+00   1.0779585e+00   2.0000000e+00   2.2764802e+00   1.0000000e+00   1.0000087e+00   3.0000000e+00   2.9988120e+00   1.0000000e+00   1.1083267e+00   2.0000000e+00   2.2056724e+00   1.0000000e+00   1.0002136e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1122601e+00   3.0000000e+00   2.6407629e+00   1.0000000e+00   1.1394843e+00   3.0000000e+00   3.0003916e+00   1.0000000e+00   1.1203929e+00   2.0000000e+00   2.2909255e+00   1.0000000e+00   1.0000090e+00   3.0000000e+00   2.9990546e+00   1.0000000e+00   1.1483646e+00   2.0000000e+00   2.2248927e+00   1.0000000e+00   1.0002867e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1319210e+00   3.0000000e+00   2.6490587e+00   1.0000000e+00   1.1739127e+00   3.0000000e+00   3.0004238e+00   1.0000000e+00   1.1597715e+00   2.0000000e+00   2.3060732e+00   1.0000000e+00   1.0000093e+00   3.0000000e+00   2.9992672e+00   1.0000000e+00   1.1929652e+00   2.0000000e+00   2.2431953e+00   1.0000000e+00   1.0004407e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1502655e+00   3.0000000e+00   2.6572224e+00   1.0000000e+00   1.2050288e+00   3.0000000e+00   3.0004469e+00   1.0000000e+00   1.1959373e+00   2.0000000e+00   2.3218463e+00   1.0000000e+00   1.0000095e+00   3.0000000e+00   2.9994383e+00   1.0000000e+00   1.2282518e+00   2.0000000e+00   2.2597325e+00   1.0000000e+00   1.0006450e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1680151e+00   3.0000000e+00   2.6644498e+00   1.0000000e+00   1.2354812e+00   3.0000000e+00   3.0004600e+00   1.0000000e+00   1.2331541e+00   2.0000000e+00   2.3360477e+00   1.0000000e+00   1.0000098e+00   3.0000000e+00   2.9995618e+00   1.0000000e+00   1.2613762e+00   2.0000000e+00   2.2775662e+00   1.0000000e+00   1.0007601e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1857126e+00   3.0000000e+00   2.6709738e+00   1.0000000e+00   1.2644145e+00   3.0000000e+00   3.0004859e+00   1.0000000e+00   1.2698123e+00   2.0000000e+00   2.3505991e+00   1.0000000e+00   1.0000101e+00   3.0000000e+00   2.9996571e+00   1.0000000e+00   1.2965521e+00   2.0000000e+00   2.2936501e+00   1.0000000e+00   1.0009231e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2036022e+00   3.0000000e+00   2.6774883e+00   1.0000000e+00   1.2922143e+00   3.0000000e+00   3.0004994e+00   1.0000000e+00   1.3038556e+00   2.0000000e+00   2.3642352e+00   1.0000000e+00   1.0000104e+00   3.0000000e+00   2.9997295e+00   1.0000000e+00   1.3288487e+00   2.0000000e+00   2.3083407e+00   1.0000000e+00   1.0012069e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2193104e+00   3.0000000e+00   2.6844337e+00   1.0000000e+00   1.3219018e+00   3.0000000e+00   3.0005167e+00   1.0000000e+00   1.3389452e+00   2.0000000e+00   2.3761204e+00   1.0000000e+00   1.0000107e+00   3.0000000e+00   2.9998175e+00   1.0000000e+00   1.3618326e+00   2.0000000e+00   2.3242347e+00   1.0000000e+00   1.0015688e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2359029e+00   3.0000000e+00   2.6909119e+00   1.0000000e+00   1.3510775e+00   3.0000000e+00   3.0005272e+00   1.0000000e+00   1.3723090e+00   2.0000000e+00   2.3877090e+00   1.0000000e+00   1.0000110e+00   3.0000000e+00   2.9998888e+00   1.0000000e+00   1.3948697e+00   2.0000000e+00   2.3384090e+00   1.0000000e+00   1.0021124e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2514765e+00   3.0000000e+00   2.6978498e+00   1.0000000e+00   1.3790853e+00   3.0000000e+00   3.0005412e+00   1.0000000e+00   1.4051234e+00   2.0000000e+00   2.3990482e+00   1.0000000e+00   1.0000112e+00   3.0000000e+00   2.9999529e+00   2.0000000e+00   1.4272880e+00   2.0000000e+00   2.3517176e+00   1.0000000e+00   1.0025597e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2674320e+00   3.0000000e+00   2.7036794e+00   1.0000000e+00   1.4066593e+00   3.0000000e+00   3.0005662e+00   2.0000000e+00   1.4399643e+00   2.0000000e+00   2.4099480e+00   1.0000000e+00   1.0000115e+00   3.0000000e+00   2.9999905e+00   2.0000000e+00   1.4582935e+00   2.0000000e+00   2.3664632e+00   1.0000000e+00   1.0028757e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2818534e+00   3.0000000e+00   2.7102282e+00   1.0000000e+00   1.4358799e+00   3.0000000e+00   3.0005858e+00   2.0000000e+00   1.4693693e+00   2.0000000e+00   2.4213578e+00   1.0000000e+00   1.0000119e+00   3.0000000e+00   3.0000489e+00   2.0000000e+00   1.4890936e+00   2.0000000e+00   2.3791779e+00   1.0000000e+00   1.0032341e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2970242e+00   3.0000000e+00   2.7159150e+00   1.0000000e+00   1.4631584e+00   3.0000000e+00   3.0005970e+00   2.0000000e+00   1.5004511e+00   2.0000000e+00   2.4337749e+00   1.0000000e+00   1.0000122e+00   3.0000000e+00   3.0000974e+00   2.0000000e+00   1.5197403e+00   2.0000000e+00   2.3914026e+00   1.0000000e+00   1.0036127e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3133208e+00   3.0000000e+00   2.7213400e+00   1.0000000e+00   1.4932540e+00   3.0000000e+00   3.0006157e+00   2.0000000e+00   1.5314196e+00   2.0000000e+00   2.4448859e+00   1.0000000e+00   1.0000125e+00   3.0000000e+00   3.0001421e+00   2.0000000e+00   1.5512666e+00   2.0000000e+00   2.4039985e+00   1.0000000e+00   1.0040479e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3262821e+00   3.0000000e+00   2.7265676e+00   1.0000000e+00   1.5184570e+00   3.0000000e+00   3.0006374e+00   2.0000000e+00   1.5624893e+00   2.0000000e+00   2.4564999e+00   1.0000000e+00   1.0000128e+00   3.0000000e+00   3.0001837e+00   2.0000000e+00   1.5799610e+00   2.0000000e+00   2.4151853e+00   1.0000000e+00   1.0044939e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3397598e+00   3.0000000e+00   2.7320005e+00   2.0000000e+00   1.5444781e+00   3.0000000e+00   3.0006562e+00   2.0000000e+00   1.5879122e+00   2.0000000e+00   2.4673442e+00   1.0000000e+00   1.0000132e+00   3.0000000e+00   3.0002084e+00   2.0000000e+00   1.6092345e+00   2.0000000e+00   2.4275250e+00   1.0000000e+00   1.0048980e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3528014e+00   3.0000000e+00   2.7370907e+00   2.0000000e+00   1.5706524e+00   3.0000000e+00   3.0006782e+00   2.0000000e+00   1.6148478e+00   2.0000000e+00   2.4768805e+00   1.0000000e+00   1.0000136e+00   3.0000000e+00   3.0002369e+00   2.0000000e+00   1.6353812e+00   2.0000000e+00   2.4395486e+00   1.0000000e+00   1.0053875e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3656182e+00   3.0000000e+00   2.7418046e+00   2.0000000e+00   1.5964853e+00   3.0000000e+00   3.0006997e+00   2.0000000e+00   1.6403233e+00   3.0000000e+00   2.4866732e+00   1.0000000e+00   1.0000140e+00   3.0000000e+00   3.0002655e+00   2.0000000e+00   1.6653227e+00   2.0000000e+00   2.4519339e+00   1.0000000e+00   1.0058298e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3788312e+00   3.0000000e+00   2.7465784e+00   2.0000000e+00   1.6190085e+00   3.0000000e+00   3.0007110e+00   2.0000000e+00   1.6658801e+00   3.0000000e+00   2.4960082e+00   1.0000000e+00   1.0000144e+00   3.0000000e+00   3.0002879e+00   2.0000000e+00   1.6912733e+00   2.0000000e+00   2.4626570e+00   1.0000000e+00   1.0063854e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3915320e+00   3.0000000e+00   2.7513439e+00   2.0000000e+00   1.6416664e+00   3.0000000e+00   3.0007324e+00   2.0000000e+00   1.6905406e+00   3.0000000e+00   2.5061959e+00   1.0000000e+00   1.0000148e+00   3.0000000e+00   3.0003021e+00   2.0000000e+00   1.7165870e+00   2.0000000e+00   2.4739924e+00   1.0000000e+00   1.0071091e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4036877e+00   3.0000000e+00   2.7571967e+00   2.0000000e+00   1.6639580e+00   3.0000000e+00   3.0007430e+00   2.0000000e+00   1.7181046e+00   3.0000000e+00   2.5150567e+00   1.0000000e+00   1.0000151e+00   3.0000000e+00   3.0003129e+00   2.0000000e+00   1.7400632e+00   3.0000000e+00   2.4855158e+00   1.0000000e+00   1.0079108e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4154434e+00   3.0000000e+00   2.7621274e+00   2.0000000e+00   1.6876661e+00   3.0000000e+00   3.0007598e+00   2.0000000e+00   1.7438633e+00   3.0000000e+00   2.5250943e+00   1.0000000e+00   1.0000154e+00   3.0000000e+00   3.0003275e+00   2.0000000e+00   1.7664779e+00   3.0000000e+00   2.4952958e+00   1.0000000e+00   1.0086792e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4273564e+00   3.0000000e+00   2.7668605e+00   2.0000000e+00   1.7110790e+00   3.0000000e+00   3.0007722e+00   2.0000000e+00   1.7695813e+00   3.0000000e+00   2.5336950e+00   1.0000000e+00   1.0000158e+00   3.0000000e+00   3.0003544e+00   2.0000000e+00   1.7884010e+00   3.0000000e+00   2.5059641e+00   1.0000000e+00   1.0096249e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4380759e+00   3.0000000e+00   2.7710590e+00   2.0000000e+00   1.7326097e+00   3.0000000e+00   3.0007815e+00   2.0000000e+00   1.7914434e+00   3.0000000e+00   2.5426392e+00   1.0000000e+00   1.0000163e+00   3.0000000e+00   3.0003799e+00   2.0000000e+00   1.8132783e+00   3.0000000e+00   2.5144592e+00   1.0000000e+00   1.0111452e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4506636e+00   3.0000000e+00   2.7760032e+00   2.0000000e+00   1.7547821e+00   3.0000000e+00   3.0008003e+00   2.0000000e+00   1.8161265e+00   3.0000000e+00   2.5518043e+00   1.0000000e+00   1.0000168e+00   3.0000000e+00   3.0003872e+00   2.0000000e+00   1.8360452e+00   3.0000000e+00   2.5239924e+00   1.0000000e+00   1.0123951e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4625746e+00   3.0000000e+00   2.7802182e+00   2.0000000e+00   1.7792799e+00   3.0000000e+00   3.0008092e+00   2.0000000e+00   1.8402649e+00   3.0000000e+00   2.5598385e+00   1.0000000e+00   1.0000174e+00   3.0000000e+00   3.0004086e+00   2.0000000e+00   1.8612002e+00   3.0000000e+00   2.5333945e+00   1.0000000e+00   1.0134470e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4747707e+00   3.0000000e+00   2.7843621e+00   2.0000000e+00   1.8013542e+00   3.0000000e+00   3.0008152e+00   2.0000000e+00   1.8643339e+00   3.0000000e+00   2.5684072e+00   1.0000000e+00   1.0000181e+00   3.0000000e+00   3.0004218e+00   2.0000000e+00   1.8835083e+00   3.0000000e+00   2.5427386e+00   1.0000000e+00   1.0148592e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.4860741e+00   3.0000000e+00   2.7888579e+00   2.0000000e+00   1.8218548e+00   3.0000000e+00   3.0008239e+00   2.0000000e+00   1.8860577e+00   3.0000000e+00   2.5772427e+00   1.0000000e+00   1.0000186e+00   3.0000000e+00   3.0004302e+00   2.0000000e+00   1.9073709e+00   3.0000000e+00   2.5519074e+00   1.0000000e+00   1.0161410e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.4977267e+00   3.0000000e+00   2.7924731e+00   2.0000000e+00   1.8422311e+00   3.0000000e+00   3.0008312e+00   2.0000000e+00   1.9078204e+00   3.0000000e+00   2.5862610e+00   1.0000000e+00   1.0000191e+00   3.0000000e+00   3.0004380e+00   2.0000000e+00   1.9287459e+00   3.0000000e+00   2.5622413e+00   1.0000000e+00   1.0176942e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5083057e+00   3.0000000e+00   2.7964308e+00   2.0000000e+00   1.8627285e+00   3.0000000e+00   3.0008403e+00   2.0000000e+00   1.9305330e+00   3.0000000e+00   2.5957675e+00   1.0000000e+00   1.0000199e+00   3.0000000e+00   3.0004456e+00   2.0000000e+00   1.9510657e+00   3.0000000e+00   2.5726338e+00   1.0000000e+00   1.0196541e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5186742e+00   3.0000000e+00   2.8008894e+00   2.0000000e+00   1.8835847e+00   3.0000000e+00   3.0008605e+00   2.0000000e+00   1.9531235e+00   3.0000000e+00   2.6041183e+00   1.0000000e+00   1.0000204e+00   3.0000000e+00   3.0004488e+00   2.0000000e+00   1.9729705e+00   3.0000000e+00   2.5827463e+00   1.0000000e+00   1.0219240e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5290834e+00   3.0000000e+00   2.8048999e+00   2.0000000e+00   1.9051660e+00   3.0000000e+00   3.0008729e+00   2.0000000e+00   1.9747397e+00   3.0000000e+00   2.6131006e+00   1.0000000e+00   1.0000211e+00   3.0000000e+00   3.0004546e+00   2.0000000e+00   1.9942923e+00   3.0000000e+00   2.5919575e+00   1.0000000e+00   1.0245538e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5394503e+00   3.0000000e+00   2.8093007e+00   2.0000000e+00   1.9264740e+00   3.0000000e+00   3.0008805e+00   2.0000000e+00   1.9957580e+00   3.0000000e+00   2.6213714e+00   1.0000000e+00   1.0000218e+00   3.0000000e+00   3.0004594e+00   2.0000000e+00   2.0158472e+00   3.0000000e+00   2.6002901e+00   1.0000000e+00   1.0269310e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5500388e+00   3.0000000e+00   2.8134082e+00   2.0000000e+00   1.9463721e+00   3.0000000e+00   3.0008921e+00   2.0000000e+00   2.0184553e+00   3.0000000e+00   2.6293774e+00   1.0000000e+00   1.0000227e+00   3.0000000e+00   3.0004705e+00   2.0000000e+00   2.0353166e+00   3.0000000e+00   2.6091384e+00   1.0000000e+00   1.0291098e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5608203e+00   3.0000000e+00   2.8175307e+00   2.0000000e+00   1.9673814e+00   3.0000000e+00   3.0009061e+00   2.0000000e+00   2.0396374e+00   3.0000000e+00   2.6365029e+00   1.0000000e+00   1.0000236e+00   3.0000000e+00   3.0004753e+00   2.0000000e+00   2.0567075e+00   3.0000000e+00   2.6176065e+00   1.0000000e+00   1.0315821e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5723758e+00   3.0000000e+00   2.8216250e+00   2.0000000e+00   1.9889328e+00   3.0000000e+00   3.0009199e+00   2.0000000e+00   2.0626100e+00   3.0000000e+00   2.6443984e+00   1.0000000e+00   1.0000242e+00   3.0000000e+00   3.0004830e+00   2.0000000e+00   2.0768467e+00   3.0000000e+00   2.6259844e+00   1.0000000e+00   1.0344617e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5821876e+00   3.0000000e+00   2.8261165e+00   2.0000000e+00   2.0097747e+00   3.0000000e+00   3.0009344e+00   2.0000000e+00   2.0844386e+00   3.0000000e+00   2.6518038e+00   1.0000000e+00   1.0000250e+00   3.0000000e+00   3.0004888e+00   2.0000000e+00   2.0979681e+00   3.0000000e+00   2.6349475e+00   1.0000000e+00   1.0374458e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5922562e+00   3.0000000e+00   2.8298244e+00   2.0000000e+00   2.0307786e+00   3.0000000e+00   3.0009513e+00   2.0000000e+00   2.1050274e+00   3.0000000e+00   2.6599394e+00   1.0000000e+00   1.0000260e+00   3.0000000e+00   3.0004979e+00   2.0000000e+00   2.1191569e+00   3.0000000e+00   2.6442269e+00   1.0000000e+00   1.0402548e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6017204e+00   3.0000000e+00   2.8339423e+00   2.0000000e+00   2.0522584e+00   3.0000000e+00   3.0009605e+00   2.0000000e+00   2.1254948e+00   3.0000000e+00   2.6687480e+00   1.0000000e+00   1.0000269e+00   3.0000000e+00   3.0005034e+00   2.0000000e+00   2.1392191e+00   3.0000000e+00   2.6531595e+00   1.0000000e+00   1.0434622e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6122123e+00   3.0000000e+00   2.8378727e+00   2.0000000e+00   2.0733966e+00   3.0000000e+00   3.0009738e+00   2.0000000e+00   2.1469456e+00   3.0000000e+00   2.6764787e+00   1.0000000e+00   1.0000280e+00   3.0000000e+00   3.0005062e+00   2.0000000e+00   2.1629796e+00   3.0000000e+00   2.6619116e+00   1.0000000e+00   1.0466620e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6220200e+00   3.0000000e+00   2.8418104e+00   2.0000000e+00   2.0942228e+00   3.0000000e+00   3.0009920e+00   2.0000000e+00   2.1673395e+00   3.0000000e+00   2.6855240e+00   1.0000000e+00   1.0000292e+00   3.0000000e+00   3.0005128e+00   2.0000000e+00   2.1831464e+00   3.0000000e+00   2.6702506e+00   1.0000000e+00   1.0499391e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6324184e+00   3.0000000e+00   2.8453408e+00   2.0000000e+00   2.1125018e+00   3.0000000e+00   3.0010074e+00   2.0000000e+00   2.1865204e+00   3.0000000e+00   2.6923702e+00   1.0000000e+00   1.0000303e+00   3.0000000e+00   3.0005185e+00   2.0000000e+00   2.2027685e+00   3.0000000e+00   2.6795495e+00   1.0000000e+00   1.0535079e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6422200e+00   3.0000000e+00   2.8489239e+00   2.0000000e+00   2.1339010e+00   3.0000000e+00   3.0010290e+00   2.0000000e+00   2.2058337e+00   3.0000000e+00   2.7000145e+00   1.0000000e+00   1.0000314e+00   3.0000000e+00   3.0005218e+00   2.0000000e+00   2.2199200e+00   3.0000000e+00   2.6876312e+00   1.0000000e+00   1.0571914e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6515451e+00   3.0000000e+00   2.8525764e+00   2.0000000e+00   2.1563298e+00   3.0000000e+00   3.0010459e+00   2.0000000e+00   2.2264377e+00   3.0000000e+00   2.7066173e+00   1.0000000e+00   1.0000327e+00   3.0000000e+00   3.0005285e+00   2.0000000e+00   2.2394923e+00   3.0000000e+00   2.6952648e+00   1.0000000e+00   1.0610588e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6601073e+00   3.0000000e+00   2.8570114e+00   2.0000000e+00   2.1756856e+00   3.0000000e+00   3.0010628e+00   2.0000000e+00   2.2466554e+00   3.0000000e+00   2.7144016e+00   1.0000000e+00   1.0000345e+00   3.0000000e+00   3.0005340e+00   2.0000000e+00   2.2573576e+00   3.0000000e+00   2.7036625e+00   1.0000000e+00   1.0646991e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6690332e+00   3.0000000e+00   2.8611053e+00   2.0000000e+00   2.1963081e+00   3.0000000e+00   3.0010794e+00   2.0000000e+00   2.2656138e+00   3.0000000e+00   2.7208953e+00   1.0000000e+00   1.0000360e+00   3.0000000e+00   3.0005441e+00   2.0000000e+00   2.2772613e+00   3.0000000e+00   2.7121755e+00   1.0000000e+00   1.0688038e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6793527e+00   3.0000000e+00   2.8649084e+00   2.0000000e+00   2.2165573e+00   3.0000000e+00   3.0011062e+00   2.0000000e+00   2.2840530e+00   3.0000000e+00   2.7287804e+00   1.0000000e+00   1.0000382e+00   3.0000000e+00   3.0005521e+00   2.0000000e+00   2.2975418e+00   3.0000000e+00   2.7208535e+00   1.0000000e+00   1.0726050e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6886367e+00   3.0000000e+00   2.8683832e+00   2.0000000e+00   2.2363591e+00   3.0000000e+00   3.0011244e+00   2.0000000e+00   2.3049932e+00   3.0000000e+00   2.7360855e+00   1.0000000e+00   1.0000412e+00   3.0000000e+00   3.0005637e+00   2.0000000e+00   2.3184290e+00   3.0000000e+00   2.7281445e+00   1.0000000e+00   1.0768233e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6979947e+00   3.0000000e+00   2.8720856e+00   2.0000000e+00   2.2566232e+00   3.0000000e+00   3.0011329e+00   2.0000000e+00   2.3226074e+00   3.0000000e+00   2.7430522e+00   1.0000000e+00   1.0000440e+00   3.0000000e+00   3.0005689e+00   2.0000000e+00   2.3368490e+00   3.0000000e+00   2.7359675e+00   1.0000000e+00   1.0811853e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7067495e+00   3.0000000e+00   2.8757731e+00   2.0000000e+00   2.2767684e+00   3.0000000e+00   3.0011445e+00   2.0000000e+00   2.3405026e+00   3.0000000e+00   2.7507688e+00   1.0000000e+00   1.0000468e+00   3.0000000e+00   3.0005776e+00   2.0000000e+00   2.3541674e+00   3.0000000e+00   2.7439161e+00   1.0000000e+00   1.0853863e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7156582e+00   3.0000000e+00   2.8793362e+00   2.0000000e+00   2.2950898e+00   3.0000000e+00   3.0011559e+00   2.0000000e+00   2.3588509e+00   3.0000000e+00   2.7580483e+00   1.0000000e+00   1.0000509e+00   3.0000000e+00   3.0005851e+00   2.0000000e+00   2.3741219e+00   3.0000000e+00   2.7510635e+00   1.0000000e+00   1.0902236e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7251729e+00   3.0000000e+00   2.8828840e+00   2.0000000e+00   2.3143436e+00   3.0000000e+00   3.0011704e+00   2.0000000e+00   2.3760372e+00   3.0000000e+00   2.7653169e+00   1.0000000e+00   1.0000543e+00   3.0000000e+00   3.0005887e+00   2.0000000e+00   2.3911908e+00   3.0000000e+00   2.7595713e+00   1.0000000e+00   1.0956308e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7337234e+00   3.0000000e+00   2.8863540e+00   2.0000000e+00   2.3319601e+00   3.0000000e+00   3.0011790e+00   2.0000000e+00   2.3949026e+00   3.0000000e+00   2.7722354e+00   1.0000000e+00   1.0000596e+00   3.0000000e+00   3.0005951e+00   2.0000000e+00   2.4094593e+00   3.0000000e+00   2.7672535e+00   1.0000000e+00   1.1013973e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7427579e+00   3.0000000e+00   2.8901001e+00   2.0000000e+00   2.3519415e+00   3.0000000e+00   3.0011971e+00   2.0000000e+00   2.4127023e+00   3.0000000e+00   2.7792070e+00   1.0000000e+00   1.0000673e+00   3.0000000e+00   3.0006016e+00   2.0000000e+00   2.4278685e+00   3.0000000e+00   2.7756836e+00   1.0000000e+00   1.1072598e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7518196e+00   3.0000000e+00   2.8934404e+00   2.0000000e+00   2.3701450e+00   3.0000000e+00   3.0012136e+00   2.0000000e+00   2.4319852e+00   3.0000000e+00   2.7859989e+00   1.0000000e+00   1.0000751e+00   3.0000000e+00   3.0006056e+00   2.0000000e+00   2.4463441e+00   3.0000000e+00   2.7839205e+00   1.0000000e+00   1.1132236e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7613406e+00   3.0000000e+00   2.8968009e+00   2.0000000e+00   2.3888459e+00   3.0000000e+00   3.0012224e+00   2.0000000e+00   2.4504525e+00   3.0000000e+00   2.7929587e+00   1.0000000e+00   1.0000878e+00   3.0000000e+00   3.0006132e+00   2.0000000e+00   2.4650201e+00   3.0000000e+00   2.7909416e+00   1.0000000e+00   1.1197596e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7700339e+00   3.0000000e+00   2.9003337e+00   2.0000000e+00   2.4069240e+00   3.0000000e+00   3.0012425e+00   2.0000000e+00   2.4682611e+00   3.0000000e+00   2.7998406e+00   1.0000000e+00   1.0001076e+00   3.0000000e+00   3.0006226e+00   2.0000000e+00   2.4832430e+00   3.0000000e+00   2.7992974e+00   1.0000000e+00   1.1257980e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7792365e+00   3.0000000e+00   2.9040569e+00   2.0000000e+00   2.4268914e+00   3.0000000e+00   3.0012549e+00   2.0000000e+00   2.4877582e+00   3.0000000e+00   2.8072263e+00   1.0000000e+00   1.0001429e+00   3.0000000e+00   3.0006317e+00   3.0000000e+00   2.5012113e+00   3.0000000e+00   2.8069194e+00   1.0000000e+00   1.1330154e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7875106e+00   3.0000000e+00   2.9076366e+00   2.0000000e+00   2.4453569e+00   3.0000000e+00   3.0012716e+00   3.0000000e+00   2.5062997e+00   3.0000000e+00   2.8139350e+00   1.0000000e+00   1.0002616e+00   3.0000000e+00   3.0006397e+00   3.0000000e+00   2.5191319e+00   3.0000000e+00   2.8152214e+00   1.0000000e+00   1.1403320e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7952717e+00   3.0000000e+00   2.9112067e+00   2.0000000e+00   2.4649827e+00   3.0000000e+00   3.0012805e+00   3.0000000e+00   2.5233274e+00   3.0000000e+00   2.8207939e+00   1.0000000e+00   1.0063277e+00   3.0000000e+00   3.0006459e+00   3.0000000e+00   2.5368372e+00   3.0000000e+00   2.8224634e+00   1.0000000e+00   1.1483958e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8044222e+00   3.0000000e+00   2.9150598e+00   2.0000000e+00   2.4834696e+00   3.0000000e+00   3.0012945e+00   3.0000000e+00   2.5406135e+00   3.0000000e+00   2.8280922e+00   1.0000000e+00   1.0489381e+00   3.0000000e+00   3.0006530e+00   3.0000000e+00   2.5536723e+00   3.0000000e+00   2.8299464e+00   1.0000000e+00   1.1581361e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8128483e+00   3.0000000e+00   2.9183200e+00   2.0000000e+00   2.5029771e+00   3.0000000e+00   3.0013094e+00   3.0000000e+00   2.5574754e+00   3.0000000e+00   2.8351814e+00   1.0000000e+00   1.0977621e+00   3.0000000e+00   3.0006612e+00   3.0000000e+00   2.5712238e+00   3.0000000e+00   2.8377827e+00   1.0000000e+00   1.1675871e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8209681e+00   3.0000000e+00   2.9217935e+00   2.0000000e+00   2.5200531e+00   3.0000000e+00   3.0013130e+00   3.0000000e+00   2.5750721e+00   3.0000000e+00   2.8422635e+00   1.0000000e+00   1.1426340e+00   3.0000000e+00   3.0006712e+00   3.0000000e+00   2.5891583e+00   3.0000000e+00   2.8444444e+00   1.0000000e+00   1.1784831e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8298549e+00   3.0000000e+00   2.9251621e+00   3.0000000e+00   2.5382079e+00   3.0000000e+00   3.0013256e+00   3.0000000e+00   2.5916144e+00   3.0000000e+00   2.8489975e+00   1.0000000e+00   1.1848055e+00   3.0000000e+00   3.0006782e+00   3.0000000e+00   2.6050390e+00   3.0000000e+00   2.8516405e+00   1.0000000e+00   1.1886458e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8381511e+00   3.0000000e+00   2.9287923e+00   3.0000000e+00   2.5566274e+00   3.0000000e+00   3.0013395e+00   3.0000000e+00   2.6094104e+00   3.0000000e+00   2.8561047e+00   1.0000000e+00   1.2294712e+00   3.0000000e+00   3.0006902e+00   3.0000000e+00   2.6216512e+00   3.0000000e+00   2.8588376e+00   1.0000000e+00   1.2022211e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8472282e+00   3.0000000e+00   2.9321402e+00   3.0000000e+00   2.5741753e+00   3.0000000e+00   3.0013569e+00   3.0000000e+00   2.6268569e+00   3.0000000e+00   2.8624759e+00   1.0000000e+00   1.2715035e+00   3.0000000e+00   3.0007005e+00   3.0000000e+00   2.6398664e+00   3.0000000e+00   2.8659610e+00   1.0000000e+00   1.2165285e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8559123e+00   3.0000000e+00   2.9353889e+00   3.0000000e+00   2.5931916e+00   3.0000000e+00   3.0013692e+00   3.0000000e+00   2.6444270e+00   3.0000000e+00   2.8694713e+00   1.0000000e+00   1.3159880e+00   3.0000000e+00   3.0007102e+00   3.0000000e+00   2.6567838e+00   3.0000000e+00   2.8734463e+00   1.0000000e+00   1.2311112e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8656517e+00   3.0000000e+00   2.9390288e+00   3.0000000e+00   2.6109604e+00   3.0000000e+00   3.0013841e+00   3.0000000e+00   2.6631413e+00   3.0000000e+00   2.8763130e+00   1.0000000e+00   1.3638601e+00   3.0000000e+00   3.0007280e+00   3.0000000e+00   2.6748203e+00   3.0000000e+00   2.8806679e+00   1.0000000e+00   1.2473543e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8740109e+00   3.0000000e+00   2.9423949e+00   3.0000000e+00   2.6300937e+00   3.0000000e+00   3.0013959e+00   3.0000000e+00   2.6829589e+00   3.0000000e+00   2.8831883e+00   2.0000000e+00   1.4090728e+00   3.0000000e+00   3.0007363e+00   3.0000000e+00   2.6924995e+00   3.0000000e+00   2.8880224e+00   1.0000000e+00   1.2678022e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8821449e+00   3.0000000e+00   2.9455668e+00   3.0000000e+00   2.6479653e+00   3.0000000e+00   3.0014067e+00   3.0000000e+00   2.7003170e+00   3.0000000e+00   2.8897939e+00   2.0000000e+00   1.4575710e+00   3.0000000e+00   3.0007462e+00   3.0000000e+00   2.7095186e+00   3.0000000e+00   2.8947351e+00   1.0000000e+00   1.2904059e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8907326e+00   3.0000000e+00   2.9486204e+00   3.0000000e+00   2.6663195e+00   3.0000000e+00   3.0014176e+00   3.0000000e+00   2.7189272e+00   3.0000000e+00   2.8969989e+00   2.0000000e+00   1.5007881e+00   3.0000000e+00   3.0007518e+00   3.0000000e+00   2.7271893e+00   3.0000000e+00   2.9023974e+00   1.0000000e+00   1.3118950e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8994585e+00   3.0000000e+00   2.9517608e+00   3.0000000e+00   2.6852170e+00   3.0000000e+00   3.0014263e+00   3.0000000e+00   2.7369868e+00   3.0000000e+00   2.9030941e+00   2.0000000e+00   1.5468399e+00   3.0000000e+00   3.0007682e+00   3.0000000e+00   2.7453500e+00   3.0000000e+00   2.9096966e+00   1.0000000e+00   1.3337479e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9080543e+00   3.0000000e+00   2.9550719e+00   3.0000000e+00   2.7055020e+00   3.0000000e+00   3.0014331e+00   3.0000000e+00   2.7551636e+00   3.0000000e+00   2.9096649e+00   2.0000000e+00   1.5880833e+00   3.0000000e+00   3.0007773e+00   3.0000000e+00   2.7618394e+00   3.0000000e+00   2.9172244e+00   2.0000000e+00   1.3590012e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9155863e+00   3.0000000e+00   2.9582296e+00   3.0000000e+00   2.7256050e+00   3.0000000e+00   3.0014382e+00   3.0000000e+00   2.7709880e+00   3.0000000e+00   2.9162207e+00   2.0000000e+00   1.6371115e+00   3.0000000e+00   3.0007871e+00   3.0000000e+00   2.7785992e+00   3.0000000e+00   2.9240154e+00   2.0000000e+00   1.3831046e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9243002e+00   3.0000000e+00   2.9617998e+00   3.0000000e+00   2.7438490e+00   3.0000000e+00   3.0014504e+00   3.0000000e+00   2.7876602e+00   3.0000000e+00   2.9229341e+00   2.0000000e+00   1.6867080e+00   3.0000000e+00   3.0008007e+00   3.0000000e+00   2.7960224e+00   3.0000000e+00   2.9304444e+00   2.0000000e+00   1.4143687e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9313360e+00   3.0000000e+00   2.9653605e+00   3.0000000e+00   2.7632482e+00   3.0000000e+00   3.0014620e+00   3.0000000e+00   2.8034353e+00   3.0000000e+00   2.9294736e+00   2.0000000e+00   1.7317093e+00   3.0000000e+00   3.0008195e+00   3.0000000e+00   2.8117951e+00   3.0000000e+00   2.9371572e+00   2.0000000e+00   1.4439984e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9401047e+00   3.0000000e+00   2.9685294e+00   3.0000000e+00   2.7824149e+00   3.0000000e+00   3.0014704e+00   3.0000000e+00   2.8204606e+00   3.0000000e+00   2.9365633e+00   2.0000000e+00   1.7719358e+00   3.0000000e+00   3.0008385e+00   3.0000000e+00   2.8292781e+00   3.0000000e+00   2.9439877e+00   2.0000000e+00   1.4760587e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9481212e+00   3.0000000e+00   2.9721309e+00   3.0000000e+00   2.8002670e+00   3.0000000e+00   3.0014761e+00   3.0000000e+00   2.8373620e+00   3.0000000e+00   2.9430755e+00   2.0000000e+00   1.8153293e+00   3.0000000e+00   3.0008531e+00   3.0000000e+00   2.8452971e+00   3.0000000e+00   2.9510538e+00   2.0000000e+00   1.5146236e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9567971e+00   3.0000000e+00   2.9754038e+00   3.0000000e+00   2.8197921e+00   3.0000000e+00   3.0015007e+00   3.0000000e+00   2.8554844e+00   3.0000000e+00   2.9490676e+00   2.0000000e+00   1.8564221e+00   3.0000000e+00   3.0008617e+00   3.0000000e+00   2.8623475e+00   3.0000000e+00   2.9585810e+00   2.0000000e+00   1.5463830e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9646253e+00   3.0000000e+00   2.9790647e+00   3.0000000e+00   2.8402835e+00   3.0000000e+00   3.0015126e+00   3.0000000e+00   2.8742258e+00   3.0000000e+00   2.9562585e+00   2.0000000e+00   1.9032346e+00   3.0000000e+00   3.0008735e+00   3.0000000e+00   2.8804367e+00   3.0000000e+00   2.9662600e+00   2.0000000e+00   1.5824278e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9733971e+00   3.0000000e+00   2.9823476e+00   3.0000000e+00   2.8590884e+00   3.0000000e+00   3.0015255e+00   3.0000000e+00   2.8916203e+00   3.0000000e+00   2.9624268e+00   2.0000000e+00   1.9499417e+00   3.0000000e+00   3.0008844e+00   3.0000000e+00   2.8962779e+00   3.0000000e+00   2.9738927e+00   2.0000000e+00   1.6215157e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9815171e+00   3.0000000e+00   2.9862370e+00   3.0000000e+00   2.8778117e+00   3.0000000e+00   3.0015351e+00   3.0000000e+00   2.9075398e+00   3.0000000e+00   2.9696336e+00   2.0000000e+00   1.9969062e+00   3.0000000e+00   3.0009030e+00   3.0000000e+00   2.9135744e+00   3.0000000e+00   2.9808516e+00   2.0000000e+00   1.6618056e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9904319e+00   3.0000000e+00   2.9896753e+00   3.0000000e+00   2.8979788e+00   3.0000000e+00   3.0015560e+00   3.0000000e+00   2.9224449e+00   3.0000000e+00   2.9757111e+00   2.0000000e+00   2.0392598e+00   3.0000000e+00   3.0009199e+00   3.0000000e+00   2.9306557e+00   3.0000000e+00   2.9882919e+00   2.0000000e+00   1.6983686e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9987064e+00   3.0000000e+00   2.9931391e+00   3.0000000e+00   2.9174927e+00   3.0000000e+00   3.0015729e+00   3.0000000e+00   2.9391387e+00   3.0000000e+00   2.9819263e+00   2.0000000e+00   2.0860229e+00   3.0000000e+00   3.0009399e+00   3.0000000e+00   2.9472913e+00   3.0000000e+00   2.9951131e+00   2.0000000e+00   1.7330598e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0061500e+00   3.0000000e+00   2.9962650e+00   3.0000000e+00   2.9372508e+00   3.0000000e+00   3.0015825e+00   3.0000000e+00   2.9556886e+00   3.0000000e+00   2.9886038e+00   2.0000000e+00   2.1271502e+00   3.0000000e+00   3.0009670e+00   3.0000000e+00   2.9635872e+00   3.0000000e+00   3.0019217e+00   2.0000000e+00   1.7727089e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0146564e+00   3.0000000e+00   2.9992660e+00   3.0000000e+00   2.9568286e+00   3.0000000e+00   3.0015928e+00   3.0000000e+00   2.9735347e+00   3.0000000e+00   2.9957458e+00   2.0000000e+00   2.1722796e+00   3.0000000e+00   3.0009825e+00   3.0000000e+00   2.9797506e+00   3.0000000e+00   3.0088675e+00   2.0000000e+00   1.8120753e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0233354e+00   3.0000000e+00   3.0026122e+00   3.0000000e+00   2.9764389e+00   3.0000000e+00   3.0016020e+00   3.0000000e+00   2.9917760e+00   3.0000000e+00   3.0023766e+00   2.0000000e+00   2.2201727e+00   3.0000000e+00   3.0010100e+00   3.0000000e+00   2.9964167e+00   3.0000000e+00   3.0159631e+00   2.0000000e+00   1.8547309e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0304009e+00   3.0000000e+00   3.0064532e+00   3.0000000e+00   2.9944145e+00   3.0000000e+00   3.0016099e+00   3.0000000e+00   3.0086780e+00   3.0000000e+00   3.0094585e+00   2.0000000e+00   2.2638316e+00   3.0000000e+00   3.0010330e+00   3.0000000e+00   3.0140993e+00   3.0000000e+00   3.0234745e+00   2.0000000e+00   1.8941163e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0396971e+00   3.0000000e+00   3.0095839e+00   3.0000000e+00   3.0129393e+00   3.0000000e+00   3.0016221e+00   3.0000000e+00   3.0253866e+00   3.0000000e+00   3.0162951e+00   2.0000000e+00   2.3115018e+00   3.0000000e+00   3.0010704e+00   3.0000000e+00   3.0317407e+00   3.0000000e+00   3.0308757e+00   2.0000000e+00   1.9322917e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0481095e+00   3.0000000e+00   3.0130591e+00   3.0000000e+00   3.0296793e+00   3.0000000e+00   3.0016295e+00   3.0000000e+00   3.0427367e+00   3.0000000e+00   3.0234571e+00   2.0000000e+00   2.3522948e+00   3.0000000e+00   3.0010848e+00   3.0000000e+00   3.0505720e+00   3.0000000e+00   3.0381083e+00   2.0000000e+00   1.9776166e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0565048e+00   3.0000000e+00   3.0162159e+00   3.0000000e+00   3.0479670e+00   3.0000000e+00   3.0016381e+00   3.0000000e+00   3.0605276e+00   3.0000000e+00   3.0301000e+00   2.0000000e+00   2.3981571e+00   3.0000000e+00   3.0011087e+00   3.0000000e+00   3.0666515e+00   3.0000000e+00   3.0453550e+00   2.0000000e+00   2.0196300e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0652074e+00   3.0000000e+00   3.0191541e+00   3.0000000e+00   3.0695401e+00   3.0000000e+00   3.0016487e+00   3.0000000e+00   3.0766223e+00   3.0000000e+00   3.0368091e+00   2.0000000e+00   2.4428197e+00   3.0000000e+00   3.0011328e+00   3.0000000e+00   3.0841451e+00   3.0000000e+00   3.0523343e+00   2.0000000e+00   2.0602820e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0729508e+00   3.0000000e+00   3.0225059e+00   3.0000000e+00   3.0906828e+00   3.0000000e+00   3.0016651e+00   3.0000000e+00   3.0955504e+00   3.0000000e+00   3.0437079e+00   2.0000000e+00   2.4837689e+00   3.0000000e+00   3.0011471e+00   3.0000000e+00   3.1014268e+00   3.0000000e+00   3.0595177e+00   2.0000000e+00   2.1034695e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0810169e+00   3.0000000e+00   3.0258561e+00   3.0000000e+00   3.1099103e+00   3.0000000e+00   3.0016873e+00   3.0000000e+00   3.1150966e+00   3.0000000e+00   3.0507082e+00   3.0000000e+00   2.5273481e+00   3.0000000e+00   3.0011822e+00   3.0000000e+00   3.1180881e+00   3.0000000e+00   3.0666625e+00   2.0000000e+00   2.1442616e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0896066e+00   3.0000000e+00   3.0290399e+00   3.0000000e+00   3.1283501e+00   3.0000000e+00   3.0016999e+00   3.0000000e+00   3.1313094e+00   3.0000000e+00   3.0571477e+00   3.0000000e+00   2.5720639e+00   3.0000000e+00   3.0012319e+00   3.0000000e+00   3.1360809e+00   3.0000000e+00   3.0740708e+00   2.0000000e+00   2.1866521e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0976365e+00   3.0000000e+00   3.0328087e+00   3.0000000e+00   3.1472289e+00   3.0000000e+00   3.0017105e+00   3.0000000e+00   3.1494268e+00   3.0000000e+00   3.0640969e+00   3.0000000e+00   2.6231074e+00   3.0000000e+00   3.0012805e+00   3.0000000e+00   3.1516328e+00   3.0000000e+00   3.0811038e+00   2.0000000e+00   2.2288440e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1074592e+00   3.0000000e+00   3.0363464e+00   3.0000000e+00   3.1664193e+00   3.0000000e+00   3.0017299e+00   3.0000000e+00   3.1651287e+00   3.0000000e+00   3.0713729e+00   3.0000000e+00   2.6665565e+00   3.0000000e+00   3.0013668e+00   3.0000000e+00   3.1694750e+00   3.0000000e+00   3.0883666e+00   2.0000000e+00   2.2696619e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1150957e+00   3.0000000e+00   3.0398452e+00   3.0000000e+00   3.1851626e+00   3.0000000e+00   3.0017418e+00   3.0000000e+00   3.1842799e+00   3.0000000e+00   3.0780426e+00   3.0000000e+00   2.7100614e+00   3.0000000e+00   3.0014182e+00   3.0000000e+00   3.1878465e+00   3.0000000e+00   3.0950669e+00   2.0000000e+00   2.3106482e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1233680e+00   3.0000000e+00   3.0434152e+00   3.0000000e+00   3.2052516e+00   3.0000000e+00   3.0017494e+00   3.0000000e+00   3.2012830e+00   3.0000000e+00   3.0848944e+00   3.0000000e+00   2.7539054e+00   3.0000000e+00   3.0014759e+00   3.0000000e+00   3.2042798e+00   3.0000000e+00   3.1028420e+00   2.0000000e+00   2.3495175e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1318148e+00   3.0000000e+00   3.0468158e+00   3.0000000e+00   3.2262090e+00   3.0000000e+00   3.0017663e+00   3.0000000e+00   3.2182159e+00   3.0000000e+00   3.0923468e+00   3.0000000e+00   2.7969565e+00   3.0000000e+00   3.0014994e+00   3.0000000e+00   3.2209455e+00   3.0000000e+00   3.1104373e+00   2.0000000e+00   2.3939668e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1409592e+00   3.0000000e+00   3.0504600e+00   3.0000000e+00   3.2463807e+00   3.0000000e+00   3.0017797e+00   3.0000000e+00   3.2356730e+00   3.0000000e+00   3.0989427e+00   3.0000000e+00   2.8395346e+00   3.0000000e+00   3.0015461e+00   3.0000000e+00   3.2409399e+00   3.0000000e+00   3.1175812e+00   2.0000000e+00   2.4438396e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1503458e+00   3.0000000e+00   3.0540413e+00   3.0000000e+00   3.2650203e+00   3.0000000e+00   3.0017903e+00   3.0000000e+00   3.2538158e+00   3.0000000e+00   3.1059312e+00   3.0000000e+00   2.8824391e+00   3.0000000e+00   3.0015968e+00   3.0000000e+00   3.2594970e+00   3.0000000e+00   3.1242678e+00   2.0000000e+00   2.4880696e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1589069e+00   3.0000000e+00   3.0576367e+00   3.0000000e+00   3.2861671e+00   3.0000000e+00   3.0018058e+00   3.0000000e+00   3.2744876e+00   3.0000000e+00   3.1129604e+00   3.0000000e+00   2.9310611e+00   3.0000000e+00   3.0017004e+00   3.0000000e+00   3.2768958e+00   3.0000000e+00   3.1314637e+00   3.0000000e+00   2.5367662e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1676155e+00   3.0000000e+00   3.0615138e+00   3.0000000e+00   3.3060486e+00   3.0000000e+00   3.0018248e+00   3.0000000e+00   3.2933853e+00   3.0000000e+00   3.1201058e+00   3.0000000e+00   2.9767400e+00   3.0000000e+00   3.0019082e+00   3.0000000e+00   3.2984088e+00   3.0000000e+00   3.1387850e+00   3.0000000e+00   2.5814777e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1776420e+00   3.0000000e+00   3.0650544e+00   3.0000000e+00   3.3261043e+00   3.0000000e+00   3.0018361e+00   3.0000000e+00   3.3130471e+00   3.0000000e+00   3.1265990e+00   3.0000000e+00   3.0241470e+00   3.0000000e+00   3.0019844e+00   3.0000000e+00   3.3160970e+00   3.0000000e+00   3.1465037e+00   3.0000000e+00   2.6268261e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1872208e+00   3.0000000e+00   3.0685572e+00   3.0000000e+00   3.3465462e+00   3.0000000e+00   3.0018470e+00   3.0000000e+00   3.3329020e+00   3.0000000e+00   3.1334162e+00   3.0000000e+00   3.0712934e+00   3.0000000e+00   3.0020967e+00   3.0000000e+00   3.3326733e+00   3.0000000e+00   3.1533667e+00   3.0000000e+00   2.6748515e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1962697e+00   3.0000000e+00   3.0715960e+00   3.0000000e+00   3.3676896e+00   3.0000000e+00   3.0018540e+00   3.0000000e+00   3.3514542e+00   3.0000000e+00   3.1405383e+00   3.0000000e+00   3.1174897e+00   3.0000000e+00   3.0022023e+00   3.0000000e+00   3.3521502e+00   3.0000000e+00   3.1613125e+00   3.0000000e+00   2.7210533e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2046558e+00   3.0000000e+00   3.0752461e+00   3.0000000e+00   3.3905184e+00   3.0000000e+00   3.0018675e+00   3.0000000e+00   3.3688732e+00   3.0000000e+00   3.1469721e+00   3.0000000e+00   3.1719273e+00   3.0000000e+00   3.0022765e+00   3.0000000e+00   3.3723030e+00   3.0000000e+00   3.1683088e+00   3.0000000e+00   2.7649944e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2143418e+00   3.0000000e+00   3.0789911e+00   3.0000000e+00   3.4126648e+00   3.0000000e+00   3.0018767e+00   3.0000000e+00   3.3878360e+00   3.0000000e+00   3.1551802e+00   3.0000000e+00   3.2149592e+00   3.0000000e+00   3.0023301e+00   3.0000000e+00   3.3895982e+00   3.0000000e+00   3.1761926e+00   3.0000000e+00   2.8165847e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2233917e+00   3.0000000e+00   3.0828751e+00   3.0000000e+00   3.4347164e+00   3.0000000e+00   3.0018912e+00   3.0000000e+00   3.4057098e+00   3.0000000e+00   3.1624116e+00   3.0000000e+00   3.2606637e+00   3.0000000e+00   3.0023992e+00   3.0000000e+00   3.4082018e+00   3.0000000e+00   3.1840764e+00   3.0000000e+00   2.8625974e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2318491e+00   3.0000000e+00   3.0865511e+00   3.0000000e+00   3.4564233e+00   3.0000000e+00   3.0019080e+00   3.0000000e+00   3.4241322e+00   3.0000000e+00   3.1685603e+00   3.0000000e+00   3.3123558e+00   3.0000000e+00   3.0026040e+00   3.0000000e+00   3.4270294e+00   3.0000000e+00   3.1914622e+00   3.0000000e+00   2.9159000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2405514e+00   3.0000000e+00   3.0900793e+00   3.0000000e+00   3.4773582e+00   3.0000000e+00   3.0019194e+00   3.0000000e+00   3.4420274e+00   3.0000000e+00   3.1752795e+00   3.0000000e+00   3.3634512e+00   3.0000000e+00   3.0027292e+00   3.0000000e+00   3.4448078e+00   3.0000000e+00   3.1996206e+00   3.0000000e+00   2.9605165e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2494169e+00   3.0000000e+00   3.0938883e+00   3.0000000e+00   3.5002692e+00   3.0000000e+00   3.0019318e+00   3.0000000e+00   3.4611505e+00   3.0000000e+00   3.1832033e+00   3.0000000e+00   3.4151455e+00   3.0000000e+00   3.0029429e+00   3.0000000e+00   3.4621749e+00   3.0000000e+00   3.2071589e+00   3.0000000e+00   3.0081245e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2581821e+00   3.0000000e+00   3.0974971e+00   4.0000000e+00   3.5231843e+00   3.0000000e+00   3.0019570e+00   3.0000000e+00   3.4801312e+00   3.0000000e+00   3.1900096e+00   3.0000000e+00   3.4608130e+00   3.0000000e+00   3.0034141e+00   3.0000000e+00   3.4794725e+00   3.0000000e+00   3.2145969e+00   3.0000000e+00   3.0538070e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2668418e+00   3.0000000e+00   3.1010451e+00   4.0000000e+00   3.5470035e+00   3.0000000e+00   3.0019713e+00   3.0000000e+00   3.4975210e+00   3.0000000e+00   3.1973586e+00   4.0000000e+00   3.5105028e+00   3.0000000e+00   3.0037512e+00   3.0000000e+00   3.4965287e+00   3.0000000e+00   3.2219399e+00   3.0000000e+00   3.1039303e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2756800e+00   3.0000000e+00   3.1052159e+00   4.0000000e+00   3.5717455e+00   3.0000000e+00   3.0019972e+00   4.0000000e+00   3.5132223e+00   3.0000000e+00   3.2048178e+00   4.0000000e+00   3.5605781e+00   3.0000000e+00   3.0041124e+00   4.0000000e+00   3.5148018e+00   3.0000000e+00   3.2294998e+00   3.0000000e+00   3.1487088e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2845716e+00   3.0000000e+00   3.1091281e+00   4.0000000e+00   3.5953374e+00   3.0000000e+00   3.0020113e+00   4.0000000e+00   3.5325406e+00   3.0000000e+00   3.2125495e+00   4.0000000e+00   3.6128527e+00   3.0000000e+00   3.0046861e+00   4.0000000e+00   3.5324638e+00   3.0000000e+00   3.2367820e+00   3.0000000e+00   3.2012195e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2925388e+00   3.0000000e+00   3.1127524e+00   4.0000000e+00   3.6184015e+00   3.0000000e+00   3.0020369e+00   4.0000000e+00   3.5516271e+00   3.0000000e+00   3.2200729e+00   4.0000000e+00   3.6597499e+00   3.0000000e+00   3.0049755e+00   4.0000000e+00   3.5494268e+00   3.0000000e+00   3.2451853e+00   3.0000000e+00   3.2546943e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3018153e+00   3.0000000e+00   3.1166433e+00   4.0000000e+00   3.6409450e+00   3.0000000e+00   3.0020570e+00   4.0000000e+00   3.5702951e+00   3.0000000e+00   3.2279187e+00   4.0000000e+00   3.7123358e+00   3.0000000e+00   3.0054672e+00   4.0000000e+00   3.5684712e+00   3.0000000e+00   3.2535334e+00   3.0000000e+00   3.3064775e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3115209e+00   3.0000000e+00   3.1205448e+00   4.0000000e+00   3.6639001e+00   3.0000000e+00   3.0020729e+00   4.0000000e+00   3.5926920e+00   3.0000000e+00   3.2351553e+00   4.0000000e+00   3.7617684e+00   3.0000000e+00   3.0058609e+00   4.0000000e+00   3.5875288e+00   3.0000000e+00   3.2600253e+00   3.0000000e+00   3.3618402e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3218165e+00   3.0000000e+00   3.1246427e+00   4.0000000e+00   3.6889787e+00   3.0000000e+00   3.0020853e+00   4.0000000e+00   3.6124261e+00   3.0000000e+00   3.2425981e+00   4.0000000e+00   3.8175637e+00   3.0000000e+00   3.0060855e+00   4.0000000e+00   3.6089260e+00   3.0000000e+00   3.2679742e+00   3.0000000e+00   3.4170124e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3317859e+00   3.0000000e+00   3.1286738e+00   4.0000000e+00   3.7127029e+00   3.0000000e+00   3.0021118e+00   4.0000000e+00   3.6309061e+00   3.0000000e+00   3.2504864e+00   4.0000000e+00   3.8754052e+00   3.0000000e+00   3.0061952e+00   4.0000000e+00   3.6265938e+00   3.0000000e+00   3.2755816e+00   3.0000000e+00   3.4732435e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3411233e+00   3.0000000e+00   3.1326507e+00   4.0000000e+00   3.7386823e+00   3.0000000e+00   3.0021209e+00   4.0000000e+00   3.6522291e+00   3.0000000e+00   3.2582148e+00   4.0000000e+00   3.9316614e+00   3.0000000e+00   3.0066222e+00   4.0000000e+00   3.6478773e+00   3.0000000e+00   3.2841715e+00   4.0000000e+00   3.5237552e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3507598e+00   3.0000000e+00   3.1364460e+00   4.0000000e+00   3.7659729e+00   3.0000000e+00   3.0021379e+00   4.0000000e+00   3.6719500e+00   3.0000000e+00   3.2657861e+00   4.0000000e+00   3.9887538e+00   3.0000000e+00   3.0066945e+00   4.0000000e+00   3.6697315e+00   3.0000000e+00   3.2921975e+00   4.0000000e+00   3.5770042e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3609373e+00   3.0000000e+00   3.1403270e+00   4.0000000e+00   3.7921265e+00   3.0000000e+00   3.0021693e+00   4.0000000e+00   3.6931319e+00   3.0000000e+00   3.2743423e+00   4.0000000e+00   4.0485438e+00   3.0000000e+00   3.0068190e+00   4.0000000e+00   3.6891834e+00   3.0000000e+00   3.3001358e+00   4.0000000e+00   3.6322984e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3706318e+00   3.0000000e+00   3.1442838e+00   4.0000000e+00   3.8200337e+00   3.0000000e+00   3.0021962e+00   4.0000000e+00   3.7126572e+00   3.0000000e+00   3.2827473e+00   4.0000000e+00   4.1038386e+00   3.0000000e+00   3.0070047e+00   4.0000000e+00   3.7084871e+00   3.0000000e+00   3.3086952e+00   4.0000000e+00   3.6887608e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3794370e+00   3.0000000e+00   3.1484658e+00   4.0000000e+00   3.8465183e+00   3.0000000e+00   3.0022062e+00   4.0000000e+00   3.7313116e+00   3.0000000e+00   3.2905498e+00   4.0000000e+00   4.1549656e+00   3.0000000e+00   3.0071331e+00   4.0000000e+00   3.7276322e+00   3.0000000e+00   3.3168932e+00   4.0000000e+00   3.7462420e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3891385e+00   3.0000000e+00   3.1526249e+00   4.0000000e+00   3.8713297e+00   3.0000000e+00   3.0022215e+00   4.0000000e+00   3.7509104e+00   3.0000000e+00   3.2991860e+00   4.0000000e+00   4.2074488e+00   3.0000000e+00   3.0073716e+00   4.0000000e+00   3.7462545e+00   3.0000000e+00   3.3259816e+00   4.0000000e+00   3.7992642e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3987721e+00   3.0000000e+00   3.1568565e+00   4.0000000e+00   3.8958617e+00   3.0000000e+00   3.0022439e+00   4.0000000e+00   3.7714245e+00   3.0000000e+00   3.3078639e+00   4.0000000e+00   4.2679245e+00   3.0000000e+00   3.0074287e+00   4.0000000e+00   3.7646173e+00   3.0000000e+00   3.3346851e+00   4.0000000e+00   3.8569998e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4083474e+00   3.0000000e+00   3.1608199e+00   4.0000000e+00   3.9217350e+00   3.0000000e+00   3.0022608e+00   4.0000000e+00   3.7916125e+00   3.0000000e+00   3.3165537e+00   4.0000000e+00   4.3278615e+00   3.0000000e+00   3.0076863e+00   4.0000000e+00   3.7854097e+00   3.0000000e+00   3.3426918e+00   4.0000000e+00   3.9193383e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4182467e+00   3.0000000e+00   3.1650760e+00   4.0000000e+00   3.9443265e+00   3.0000000e+00   3.0022704e+00   4.0000000e+00   3.8152436e+00   3.0000000e+00   3.3246739e+00   4.0000000e+00   4.3938152e+00   3.0000000e+00   3.0077388e+00   4.0000000e+00   3.8069806e+00   3.0000000e+00   3.3513813e+00   4.0000000e+00   3.9785420e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4288539e+00   3.0000000e+00   3.1695377e+00   4.0000000e+00   3.9738745e+00   3.0000000e+00   3.0022823e+00   4.0000000e+00   3.8373032e+00   3.0000000e+00   3.3335871e+00   4.0000000e+00   4.4468800e+00   3.0000000e+00   3.0079425e+00   4.0000000e+00   3.8291269e+00   3.0000000e+00   3.3603154e+00   4.0000000e+00   4.0393350e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4396980e+00   3.0000000e+00   3.1738314e+00   4.0000000e+00   4.0027624e+00   3.0000000e+00   3.0022991e+00   4.0000000e+00   3.8588186e+00   3.0000000e+00   3.3425002e+00   5.0000000e+00   4.5049236e+00   3.0000000e+00   3.0080357e+00   4.0000000e+00   3.8487558e+00   3.0000000e+00   3.3688651e+00   4.0000000e+00   4.1063747e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4488373e+00   3.0000000e+00   3.1778620e+00   4.0000000e+00   4.0298435e+00   3.0000000e+00   3.0023243e+00   4.0000000e+00   3.8797003e+00   3.0000000e+00   3.3516186e+00   5.0000000e+00   4.5680330e+00   3.0000000e+00   3.0081590e+00   4.0000000e+00   3.8715976e+00   3.0000000e+00   3.3778971e+00   4.0000000e+00   4.1711090e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4599483e+00   3.0000000e+00   3.1818835e+00   4.0000000e+00   4.0554289e+00   3.0000000e+00   3.0023399e+00   4.0000000e+00   3.9029251e+00   3.0000000e+00   3.3595205e+00   5.0000000e+00   4.6297456e+00   3.0000000e+00   3.0082345e+00   4.0000000e+00   3.8937706e+00   3.0000000e+00   3.3863075e+00   4.0000000e+00   4.2322303e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4717047e+00   3.0000000e+00   3.1864800e+00   4.0000000e+00   4.0850782e+00   3.0000000e+00   3.0023517e+00   4.0000000e+00   3.9279821e+00   3.0000000e+00   3.3677657e+00   5.0000000e+00   4.6918785e+00   3.0000000e+00   3.0083692e+00   4.0000000e+00   3.9165506e+00   3.0000000e+00   3.3949002e+00   4.0000000e+00   4.2992433e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4818827e+00   3.0000000e+00   3.1910119e+00   4.0000000e+00   4.1179620e+00   3.0000000e+00   3.0023662e+00   4.0000000e+00   3.9498643e+00   3.0000000e+00   3.3763930e+00   5.0000000e+00   4.7581904e+00   3.0000000e+00   3.0084429e+00   4.0000000e+00   3.9398936e+00   3.0000000e+00   3.4045973e+00   4.0000000e+00   4.3618359e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4940229e+00   3.0000000e+00   3.1953231e+00   4.0000000e+00   4.1470190e+00   3.0000000e+00   3.0023776e+00   4.0000000e+00   3.9699028e+00   3.0000000e+00   3.3856480e+00   5.0000000e+00   4.8183458e+00   3.0000000e+00   3.0086137e+00   4.0000000e+00   3.9624856e+00   3.0000000e+00   3.4140639e+00   4.0000000e+00   4.4218642e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.5031035e+00   3.0000000e+00   3.2004122e+00   4.0000000e+00   4.1770686e+00   3.0000000e+00   3.0023962e+00   4.0000000e+00   3.9948925e+00   3.0000000e+00   3.3950377e+00   5.0000000e+00   4.8822862e+00   3.0000000e+00   3.0087640e+00   4.0000000e+00   3.9818808e+00   3.0000000e+00   3.4241091e+00   4.0000000e+00   4.4869291e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.5148733e+00   3.0000000e+00   3.2048589e+00   4.0000000e+00   4.2101091e+00   3.0000000e+00   3.0024065e+00   4.0000000e+00   4.0176494e+00   3.0000000e+00   3.4045218e+00   5.0000000e+00   4.9516793e+00   3.0000000e+00   3.0088908e+00   4.0000000e+00   4.0052550e+00   3.0000000e+00   3.4338013e+00   5.0000000e+00   4.5573528e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5253767e+00   3.0000000e+00   3.2096601e+00   4.0000000e+00   4.2408323e+00   3.0000000e+00   3.0024266e+00   4.0000000e+00   4.0399050e+00   3.0000000e+00   3.4137734e+00   5.0000000e+00   5.0206774e+00   3.0000000e+00   3.0090332e+00   4.0000000e+00   4.0256791e+00   3.0000000e+00   3.4428159e+00   5.0000000e+00   4.6267985e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5370486e+00   3.0000000e+00   3.2147805e+00   4.0000000e+00   4.2720563e+00   3.0000000e+00   3.0024456e+00   4.0000000e+00   4.0619129e+00   3.0000000e+00   3.4244346e+00   5.0000000e+00   5.0935487e+00   3.0000000e+00   3.0091487e+00   4.0000000e+00   4.0472932e+00   3.0000000e+00   3.4520764e+00   5.0000000e+00   4.6975450e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5485407e+00   3.0000000e+00   3.2197041e+00   4.0000000e+00   4.3058772e+00   3.0000000e+00   3.0024640e+00   4.0000000e+00   4.0846740e+00   3.0000000e+00   3.4342376e+00   5.0000000e+00   5.1636754e+00   3.0000000e+00   3.0091681e+00   4.0000000e+00   4.0693673e+00   3.0000000e+00   3.4619491e+00   5.0000000e+00   4.7670499e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5594488e+00   3.0000000e+00   3.2247440e+00   4.0000000e+00   4.3358640e+00   3.0000000e+00   3.0025056e+00   4.0000000e+00   4.1100193e+00   3.0000000e+00   3.4443294e+00   5.0000000e+00   5.2263191e+00   3.0000000e+00   3.0092727e+00   4.0000000e+00   4.0930161e+00   3.0000000e+00   3.4715369e+00   5.0000000e+00   4.8339961e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00
   8.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5710840e+00   3.0000000e+00   3.2301027e+00   4.0000000e+00   4.3685183e+00   3.0000000e+00   3.0025298e+00   4.0000000e+00   4.1337560e+00   3.0000000e+00   3.4548899e+00   5.0000000e+00   5.3040705e+00   3.0000000e+00   3.0094920e+00   4.0000000e+00   4.1171603e+00   3.0000000e+00   3.4823994e+00   5.0000000e+00   4.9075146e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5836870e+00   3.0000000e+00   3.2358629e+00   4.0000000e+00   4.4027434e+00   3.0000000e+00   3.0025501e+00   4.0000000e+00   4.1574907e+00   3.0000000e+00   3.4657774e+00   5.0000000e+00   5.3770180e+00   3.0000000e+00   3.0095424e+00   4.0000000e+00   4.1430075e+00   3.0000000e+00   3.4918542e+00   5.0000000e+00   4.9821059e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5957628e+00   3.0000000e+00   3.2410072e+00   4.0000000e+00   4.4351483e+00   3.0000000e+00   3.0025708e+00   4.0000000e+00   4.1827195e+00   3.0000000e+00   3.4761631e+00   5.0000000e+00   5.4448097e+00   3.0000000e+00   3.0096331e+00   4.0000000e+00   4.1686771e+00   3.0000000e+00   3.5027216e+00   5.0000000e+00   5.0586174e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6073084e+00   3.0000000e+00   3.2463123e+00   4.0000000e+00   4.4728786e+00   3.0000000e+00   3.0025895e+00   4.0000000e+00   4.2104597e+00   3.0000000e+00   3.4871877e+00   6.0000000e+00   5.5184123e+00   3.0000000e+00   3.0098061e+00   4.0000000e+00   4.1942655e+00   3.0000000e+00   3.5133461e+00   5.0000000e+00   5.1430176e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6207203e+00   3.0000000e+00   3.2521251e+00   4.0000000e+00   4.5049979e+00   3.0000000e+00   3.0026048e+00   4.0000000e+00   4.2388379e+00   3.0000000e+00   3.4981188e+00   6.0000000e+00   5.6010615e+00   3.0000000e+00   3.0098651e+00   4.0000000e+00   4.2204819e+00   4.0000000e+00   3.5241708e+00   5.0000000e+00   5.2320692e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6342956e+00   3.0000000e+00   3.2578394e+00   4.0000000e+00   4.5398679e+00   3.0000000e+00   3.0026302e+00   4.0000000e+00   4.2654611e+00   3.0000000e+00   3.5090740e+00   6.0000000e+00   5.6815781e+00   3.0000000e+00   3.0100084e+00   4.0000000e+00   4.2473301e+00   4.0000000e+00   3.5363186e+00   5.0000000e+00   5.3206039e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6461740e+00   3.0000000e+00   3.2633058e+00   5.0000000e+00   4.5795709e+00   3.0000000e+00   3.0026468e+00   4.0000000e+00   4.2923296e+00   3.0000000e+00   3.5196364e+00   6.0000000e+00   5.7653893e+00   3.0000000e+00   3.0101111e+00   4.0000000e+00   4.2722851e+00   4.0000000e+00   3.5485243e+00   5.0000000e+00   5.4020420e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6593544e+00   3.0000000e+00   3.2691489e+00   5.0000000e+00   4.6143817e+00   3.0000000e+00   3.0026720e+00   4.0000000e+00   4.3216658e+00   4.0000000e+00   3.5320663e+00   6.0000000e+00   5.8494380e+00   3.0000000e+00   3.0101771e+00   4.0000000e+00   4.3010897e+00   4.0000000e+00   3.5598174e+00   5.0000000e+00   5.4900362e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6753611e+00   3.0000000e+00   3.2752744e+00   5.0000000e+00   4.6544442e+00   3.0000000e+00   3.0027177e+00   4.0000000e+00   4.3498171e+00   4.0000000e+00   3.5443598e+00   6.0000000e+00   5.9358406e+00   3.0000000e+00   3.0103127e+00   4.0000000e+00   4.3315796e+00   4.0000000e+00   3.5711124e+00   6.0000000e+00   5.5737724e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6904286e+00   3.0000000e+00   3.2815690e+00   5.0000000e+00   4.6960049e+00   3.0000000e+00   3.0027350e+00   4.0000000e+00   4.3822490e+00   4.0000000e+00   3.5562843e+00   6.0000000e+00   6.0204939e+00   3.0000000e+00   3.0103755e+00   4.0000000e+00   4.3607592e+00   4.0000000e+00   3.5841941e+00   6.0000000e+00   5.6622879e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7040460e+00   3.0000000e+00   3.2886214e+00   5.0000000e+00   4.7348341e+00   3.0000000e+00   3.0027667e+00   4.0000000e+00   4.4103338e+00   4.0000000e+00   3.5696257e+00   6.0000000e+00   6.1068293e+00   3.0000000e+00   3.0104878e+00   4.0000000e+00   4.3904420e+00   4.0000000e+00   3.5973930e+00   6.0000000e+00   5.7640917e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7184482e+00   3.0000000e+00   3.2956411e+00   5.0000000e+00   4.7741200e+00   3.0000000e+00   3.0027954e+00   4.0000000e+00   4.4408317e+00   4.0000000e+00   3.5804838e+00   6.0000000e+00   6.1870416e+00   3.0000000e+00   3.0107152e+00   4.0000000e+00   4.4207364e+00   4.0000000e+00   3.6097104e+00   6.0000000e+00   5.8549353e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7323424e+00   3.0000000e+00   3.3020628e+00   5.0000000e+00   4.8166729e+00   3.0000000e+00   3.0028384e+00   4.0000000e+00   4.4724978e+00   4.0000000e+00   3.5931313e+00   6.0000000e+00   6.2738607e+00   3.0000000e+00   3.0108290e+00   4.0000000e+00   4.4527467e+00   4.0000000e+00   3.6241240e+00   6.0000000e+00   5.9476838e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7459616e+00   3.0000000e+00   3.3079046e+00   5.0000000e+00   4.8609316e+00   3.0000000e+00   3.0028687e+00   4.0000000e+00   4.5034196e+00   4.0000000e+00   3.6068767e+00   6.0000000e+00   6.3587265e+00   3.0000000e+00   3.0110792e+00   4.0000000e+00   4.4830006e+00   4.0000000e+00   3.6392717e+00   6.0000000e+00   6.0545948e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7626470e+00   3.0000000e+00   3.3145409e+00   5.0000000e+00   4.9065992e+00   3.0000000e+00   3.0028791e+00   5.0000000e+00   4.5357760e+00   4.0000000e+00   3.6203924e+00   6.0000000e+00   6.4496979e+00   3.0000000e+00   3.0111772e+00   5.0000000e+00   4.5126160e+00   4.0000000e+00   3.6520362e+00   6.0000000e+00   6.1589193e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7785605e+00   3.0000000e+00   3.3222235e+00   5.0000000e+00   4.9518493e+00   3.0000000e+00   3.0029388e+00   5.0000000e+00   4.5718180e+00   4.0000000e+00   3.6358602e+00   7.0000000e+00   6.5478717e+00   3.0000000e+00   3.0113677e+00   5.0000000e+00   4.5496863e+00   4.0000000e+00   3.6656693e+00   6.0000000e+00   6.2834610e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7960401e+00   3.0000000e+00   3.3299415e+00   5.0000000e+00   4.9987623e+00   3.0000000e+00   3.0029830e+00   5.0000000e+00   4.6103249e+00   4.0000000e+00   3.6522067e+00   7.0000000e+00   6.6323383e+00   3.0000000e+00   3.0116063e+00   5.0000000e+00   4.5851209e+00   4.0000000e+00   3.6802196e+00   6.0000000e+00   6.3916254e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8140420e+00   3.0000000e+00   3.3373970e+00   5.0000000e+00   5.0404904e+00   3.0000000e+00   3.0030083e+00   5.0000000e+00   4.6439409e+00   4.0000000e+00   3.6662984e+00   7.0000000e+00   6.7263898e+00   3.0000000e+00   3.0118448e+00   5.0000000e+00   4.6189030e+00   4.0000000e+00   3.6963067e+00   7.0000000e+00   6.5254838e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8292455e+00   3.0000000e+00   3.3453260e+00   5.0000000e+00   5.0857262e+00   3.0000000e+00   3.0030387e+00   5.0000000e+00   4.6787104e+00   4.0000000e+00   3.6830639e+00   7.0000000e+00   6.8187361e+00   3.0000000e+00   3.0120368e+00   5.0000000e+00   4.6503023e+00   4.0000000e+00   3.7124076e+00   7.0000000e+00   6.6410995e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8464000e+00   3.0000000e+00   3.3528614e+00   5.0000000e+00   5.1323199e+00   3.0000000e+00   3.0030944e+00   5.0000000e+00   4.7146033e+00   4.0000000e+00   3.6995506e+00   7.0000000e+00   6.9053664e+00   3.0000000e+00   3.0121074e+00   5.0000000e+00   4.6875273e+00   4.0000000e+00   3.7280890e+00   7.0000000e+00   6.7848795e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8663711e+00   3.0000000e+00   3.3606530e+00   5.0000000e+00   5.1821409e+00   3.0000000e+00   3.0031699e+00   5.0000000e+00   4.7548284e+00   4.0000000e+00   3.7167933e+00   7.0000000e+00   6.9935033e+00   3.0000000e+00   3.0124267e+00   5.0000000e+00   4.7258474e+00   4.0000000e+00   3.7459594e+00   7.0000000e+00   6.9247796e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8841098e+00   3.0000000e+00   3.3695203e+00   5.0000000e+00   5.2287952e+00   3.0000000e+00   3.0031958e+00   5.0000000e+00   4.7929375e+00   4.0000000e+00   3.7349373e+00   7.0000000e+00   7.0770450e+00   3.0000000e+00   3.0127459e+00   5.0000000e+00   4.7622866e+00   4.0000000e+00   3.7649667e+00   7.0000000e+00   7.0789760e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9041171e+00   3.0000000e+00   3.3776377e+00   5.0000000e+00   5.2784425e+00   3.0000000e+00   3.0032080e+00   5.0000000e+00   4.8344923e+00   4.0000000e+00   3.7551727e+00   7.0000000e+00   7.1537304e+00   3.0000000e+00   3.0130750e+00   5.0000000e+00   4.8103248e+00   4.0000000e+00   3.7824846e+00   7.0000000e+00   7.2377909e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9265986e+00   3.0000000e+00   3.3885949e+00   5.0000000e+00   5.3307315e+00   3.0000000e+00   3.0032443e+00   5.0000000e+00   4.8844616e+00   4.0000000e+00   3.7760263e+00   7.0000000e+00   7.2333896e+00   3.0000000e+00   3.0134622e+00   5.0000000e+00   4.8533183e+00   4.0000000e+00   3.8007562e+00   7.0000000e+00   7.3878677e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9488342e+00   3.0000000e+00   3.3988596e+00   5.0000000e+00   5.3911570e+00   3.0000000e+00   3.0033030e+00   5.0000000e+00   4.9317928e+00   4.0000000e+00   3.7973246e+00   7.0000000e+00   7.3052674e+00   3.0000000e+00   3.0137166e+00   5.0000000e+00   4.9021539e+00   4.0000000e+00   3.8215195e+00   8.0000000e+00   7.5656389e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9740489e+00   3.0000000e+00   3.4092086e+00   5.0000000e+00   5.4492048e+00   3.0000000e+00   3.0033413e+00   5.0000000e+00   4.9814980e+00   4.0000000e+00   3.8199044e+00   7.0000000e+00   7.3829431e+00   3.0000000e+00   3.0139172e+00   5.0000000e+00   4.9507503e+00   4.0000000e+00   3.8468539e+00   8.0000000e+00   7.7475282e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9996914e+00   3.0000000e+00   3.4201082e+00   5.0000000e+00   5.4996794e+00   3.0000000e+00   3.0034239e+00   5.0000000e+00   5.0388136e+00   4.0000000e+00   3.8437560e+00   7.0000000e+00   7.4572462e+00   3.0000000e+00   3.0140746e+00   5.0000000e+00   5.0019148e+00   4.0000000e+00   3.8684042e+00   8.0000000e+00   7.9455416e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0269181e+00   3.0000000e+00   3.4329238e+00   5.0000000e+00   5.5518313e+00   3.0000000e+00   3.0034797e+00   5.0000000e+00   5.0970348e+00   4.0000000e+00   3.8651750e+00   7.0000000e+00   7.5294727e+00   3.0000000e+00   3.0142743e+00   5.0000000e+00   5.0569937e+00   4.0000000e+00   3.8928686e+00   8.0000000e+00   8.1665570e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0544519e+00   3.0000000e+00   3.4449262e+00   5.0000000e+00   5.6071724e+00   3.0000000e+00   3.0035949e+00   5.0000000e+00   5.1559610e+00   4.0000000e+00   3.8911819e+00   8.0000000e+00   7.6066376e+00   3.0000000e+00   3.0146485e+00   5.0000000e+00   5.1129860e+00   4.0000000e+00   3.9214114e+00   8.0000000e+00   8.4053141e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0846859e+00   3.0000000e+00   3.4608258e+00   5.0000000e+00   5.6571566e+00   3.0000000e+00   3.0036667e+00   5.0000000e+00   5.2218784e+00   4.0000000e+00   3.9184842e+00   8.0000000e+00   7.6834553e+00   3.0000000e+00   3.0154517e+00   5.0000000e+00   5.1807367e+00   4.0000000e+00   3.9514666e+00   9.0000000e+00   8.6434385e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.1194942e+00   3.0000000e+00   3.4754139e+00   5.0000000e+00   5.7153660e+00   3.0000000e+00   3.0037723e+00   5.0000000e+00   5.2932276e+00   4.0000000e+00   3.9517668e+00   8.0000000e+00   7.7520572e+00   3.0000000e+00   3.0160469e+00   5.0000000e+00   5.2515063e+00   4.0000000e+00   3.9876254e+00   9.0000000e+00   8.9451809e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.1557268e+00   3.0000000e+00   3.4919962e+00   5.0000000e+00   5.7668641e+00   3.0000000e+00   3.0038797e+00   5.0000000e+00   5.3737332e+00   4.0000000e+00   3.9866641e+00   8.0000000e+00   7.8292476e+00   3.0000000e+00   3.0163839e+00   5.0000000e+00   5.3280732e+00   4.0000000e+00   4.0277985e+00   9.0000000e+00   9.2444677e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.1948575e+00   3.0000000e+00   3.5112649e+00   5.0000000e+00   5.8185300e+00   3.0000000e+00   3.0039909e+00   5.0000000e+00   5.4604001e+00   4.0000000e+00   4.0252354e+00   8.0000000e+00   7.9032809e+00   3.0000000e+00   3.0172499e+00   5.0000000e+00   5.4012930e+00   4.0000000e+00   4.0699379e+00   1.0000000e+01   9.6067423e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.2365615e+00   3.0000000e+00   3.5346519e+00   6.0000000e+00   5.8808162e+00   3.0000000e+00   3.0040731e+00   5.0000000e+00   5.5515337e+00   4.0000000e+00   4.0686723e+00   8.0000000e+00   7.9893889e+00   3.0000000e+00   3.0174953e+00   5.0000000e+00   5.4953251e+00   4.0000000e+00   4.1212823e+00   1.0000000e+01   9.9876761e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.2869477e+00   4.0000000e+00   3.5580680e+00   6.0000000e+00   5.9413960e+00   3.0000000e+00   3.0041603e+00   6.0000000e+00   5.6628704e+00   4.0000000e+00   4.1191189e+00   8.0000000e+00   8.0749290e+00   3.0000000e+00   3.0188722e+00   5.0000000e+00   5.6135306e+00   4.0000000e+00   4.1884531e+00   1.0000000e+01   1.0526732e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.3656661e+00   4.0000000e+00   3.5882437e+00   6.0000000e+00   6.0110933e+00   3.0000000e+00   3.0043727e+00   6.0000000e+00   5.8194018e+00   4.0000000e+00   4.1764358e+00   8.0000000e+00   8.1835085e+00   3.0000000e+00   3.0199540e+00   6.0000000e+00   5.7637207e+00   4.0000000e+00   4.2809925e+00   1.1000000e+01   1.1166537e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.4415897e+00   4.0000000e+00   3.6263520e+00   6.0000000e+00   6.0871550e+00   3.0000000e+00   3.0048200e+00   6.0000000e+00   6.0001928e+00   4.0000000e+00   4.2545575e+00   8.0000000e+00   8.3068952e+00   3.0000000e+00   3.0229031e+00   6.0000000e+00   5.9333867e+00   4.0000000e+00   4.4079616e+00   1.2000000e+01   1.2057971e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.5534596e+00   4.0000000e+00   3.6814499e+00   6.0000000e+00   6.1868124e+00   3.0000000e+00   3.0056632e+00   6.0000000e+00   6.2222739e+00   4.0000000e+00   4.3557288e+00   8.0000000e+00   8.4613215e+00   3.0000000e+00   3.0275825e+00   6.0000000e+00   6.1463349e+00   5.0000000e+00   4.6014163e+00   1.3000000e+01   1.3772255e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   5.0000000e+00   4.7325990e+00   4.0000000e+00   3.7658525e+00   6.0000000e+00   6.3260717e+00   3.0000000e+00   3.0062630e+00   6.0000000e+00   6.6421657e+00   4.0000000e+00   4.5126643e+00   9.0000000e+00   8.6885475e+00   3.0000000e+00   3.0425410e+00   6.0000000e+00   6.5440215e+00   5.0000000e+00   4.9975729e+00   1.4000000e+01   1.3999719e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   1.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   6.0000000e+00   5.8374279e+00   4.0000000e+00   4.3408809e+00   7.0000000e+00   7.1968353e+00   3.0000000e+00   3.0113397e+00   9.0000000e+00   9.0426253e+00   6.0000000e+00   5.6618905e+00   1.0000000e+01   9.8443587e+00   3.0000000e+00   3.0846090e+00   1.0000000e+01   9.6823102e+00   8.0000000e+00   8.0461616e+00   1.4000000e+01   1.4000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01


==> Figures/CDF_Qbit_mxHigh1Qbit_tc200_062020.txt <==
   (0)Percentile	(1)MR-Hw-Eq-PwFx-ADC-CoI	(2)MR-Hw-Eq-PwFx-ADC-CoD1	(3)MR-Hw-Eq-PwFx-ADC-CoDK	(4)MR-Hw-Eq-PwFx-ADC-Cfree	(5)MR-Hw-mPi-PwFx-ADC-CoI	(6)MR-Hw-mPi-PwFx-ADC-CoD1	(7)MR-Hw-mPi-PwFx-ADC-CoDK	(8)MR-Hw-mPi-PwFx-ADC-Cfree	(9)MR-Mxd-high-1-ADC-ADC-CoI	(10)MR-Mxd-high-1-ADC-ADC-CoD1	(11)MR-Mxd-high-1-ADC-ADC-CoDK	(12)MR-Mxd-high-1-ADC-ADC-Cfree	
   0.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e-03   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   7.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00   6.0000000e+00
   8.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   4.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   8.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   5.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.0000000e+00   6.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0000000e+00   6.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0000000e+00   6.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0000000e+00   6.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0000000e+00   6.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   9.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   5.0000000e+00   4.0000000e+00   6.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01
   1.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   6.0000000e+00   4.0000000e+00   7.0000000e+00   1.1000000e+01   1.1000000e+01   1.1000000e+01   1.1000000e+01


==> Figures/CDF_Qbit_rev1_052020.txt <==
   (0)Percentile	(1)MR-Hw-Eq-PwFx-ADC-CoI	(2)MR-Hw-Eq-PwFx-unC-CoI	(3)MR-Hw-Eq-PwFx-ADC-CoD1	(4)MR-Hw-Eq-PwFx-unC-CoD1	(5)MR-Hw-Eq-PwFx-ADC-CoDK	(6)MR-Hw-Eq-PwFx-unC-CoDK	(7)MR-Hw-Eq-PwFx-ADC-Cfree	(8)MR-Hw-Eq-PwFx-unC-Cfree	(9)MR-Hw-mPi-PwFx-ADC-CoI	(10)MR-Hw-mPi-PwFx-unC-CoI	(11)MR-Hw-mPi-PwFx-ADC-CoD1	(12)MR-Hw-mPi-PwFx-unC-CoD1	(13)MR-Hw-mPi-PwFx-ADC-CoDK	(14)MR-Hw-mPi-PwFx-unC-CoDK	(15)MR-Hw-mPi-PwFx-ADC-Cfree	(16)MR-Hw-mPi-PwFx-unC-Cfree	(17)MR-Hw-Pw-mxpd-ADC-CoI	(18)MR-Hw-Pw-mxpd-unC-CoI	(19)MR-Hw-Pw-mxpd-ADC-CoD1	(20)MR-Hw-Pw-mxpd-unC-CoD1	(21)MR-Hw-Pw-mxpd-ADC-CoDK	(22)MR-Hw-Pw-mxpd-unC-CoDK	(23)MR-Hw-Pw-mxpd-ADC-Cfree	(24)MR-Hw-Pw-mxpd-unC-Cfree	(25)MR-Hw-Pw-mxmin-ADC-CoI	(26)MR-Hw-Pw-mxmin-unC-CoI	(27)MR-Hw-Pw-mxmin-ADC-CoD1	(28)MR-Hw-Pw-mxmin-unC-CoD1	(29)MR-Hw-Pw-mxmin-ADC-CoDK	(30)MR-Hw-Pw-mxmin-unC-CoDK	(31)MR-Hw-Pw-mxmin-ADC-Cfree	(32)MR-Hw-Pw-mxmin-unC-Cfree	
   0.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.2955502e-01   2.0000000e+00   1.7785913e+00   1.0000000e+00   4.3566335e-05   3.0000000e+00   2.8349686e+00   1.0000000e+00   1.0000003e+00   1.0000000e+00   1.0000061e+00   1.0000000e+00   1.0000012e+00   3.0000000e+00   2.3343902e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000001e+00   1.0000000e+00   1.0000000e+00
   5.0000000e-03   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.3075028e+00   2.0000000e+00   2.3254020e+00   1.0000000e+00   1.5170015e-01   3.0000000e+00   2.9209600e+00   1.0000000e+00   1.0000010e+00   2.0000000e+00   1.6756286e+00   1.0000000e+00   1.0000029e+00   3.0000000e+00   2.7104798e+00   1.0000000e+00   1.0000001e+00   1.0000000e+00   1.2821379e+00   1.0000000e+00   1.0000006e+00
   1.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.4683492e+00   2.0000000e+00   2.3895354e+00   1.0000000e+00   2.6775083e-01   3.0000000e+00   2.9402899e+00   1.0000000e+00   1.0000012e+00   2.0000000e+00   1.8013142e+00   1.0000000e+00   1.0000035e+00   3.0000000e+00   2.8627206e+00   1.0000000e+00   1.0000001e+00   2.0000000e+00   1.5211289e+00   1.0000000e+00   1.0000010e+00
   1.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.5677397e+00   2.0000000e+00   2.4280939e+00   1.0000000e+00   3.6800238e-01   3.0000000e+00   2.9566043e+00   1.0000000e+00   1.0000015e+00   2.0000000e+00   1.8776697e+00   1.0000000e+00   1.0000039e+00   3.0000000e+00   2.9214742e+00   1.0000000e+00   1.0000002e+00   2.0000000e+00   1.6535371e+00   1.0000000e+00   1.0000018e+00
   2.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.6444204e+00   2.0000000e+00   2.4577172e+00   1.0000000e+00   4.5450366e-01   3.0000000e+00   2.9697879e+00   1.0000000e+00   1.0000017e+00   2.0000000e+00   1.9333040e+00   1.0000000e+00   1.0000043e+00   3.0000000e+00   2.9546986e+00   1.0000000e+00   1.0000002e+00   2.0000000e+00   1.7453721e+00   1.0000000e+00   1.0000027e+00
   2.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.7063006e+00   3.0000000e+00   2.4817533e+00   1.0000000e+00   5.2912824e-01   3.0000000e+00   2.9789830e+00   1.0000000e+00   1.0000020e+00   2.0000000e+00   1.9811235e+00   1.0000000e+00   1.0000046e+00   3.0000000e+00   2.9709378e+00   1.0000000e+00   1.0000003e+00   2.0000000e+00   1.8152514e+00   1.0000000e+00   1.0000041e+00
   3.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.7576142e+00   3.0000000e+00   2.5022711e+00   1.0000000e+00   5.9522851e-01   3.0000000e+00   2.9851134e+00   1.0000000e+00   1.0000023e+00   2.0000000e+00   2.0201938e+00   1.0000000e+00   1.0000050e+00   3.0000000e+00   2.9788399e+00   1.0000000e+00   1.0000005e+00   2.0000000e+00   1.8707780e+00   1.0000000e+00   1.0000061e+00
   3.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.8013840e+00   3.0000000e+00   2.5196990e+00   1.0000000e+00   6.5873924e-01   3.0000000e+00   2.9896686e+00   1.0000000e+00   1.0000027e+00   2.0000000e+00   2.0537712e+00   1.0000000e+00   1.0000053e+00   3.0000000e+00   2.9843231e+00   1.0000000e+00   1.0000007e+00   2.0000000e+00   1.9184242e+00   1.0000000e+00   1.0000090e+00
   4.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.8418177e+00   3.0000000e+00   2.5355453e+00   1.0000000e+00   7.1453613e-01   3.0000000e+00   2.9928549e+00   1.0000000e+00   1.0000031e+00   2.0000000e+00   2.0847593e+00   1.0000000e+00   1.0000056e+00   3.0000000e+00   2.9889880e+00   1.0000000e+00   1.0000011e+00   2.0000000e+00   1.9589020e+00   1.0000000e+00   1.0000128e+00
   4.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.8785241e+00   3.0000000e+00   2.5489843e+00   1.0000000e+00   7.6870991e-01   3.0000000e+00   2.9950717e+00   1.0000000e+00   1.0000037e+00   2.0000000e+00   2.1118319e+00   1.0000000e+00   1.0000059e+00   3.0000000e+00   2.9921047e+00   1.0000000e+00   1.0000017e+00   2.0000000e+00   1.9950385e+00   1.0000000e+00   1.0000169e+00
   5.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9112335e+00   3.0000000e+00   2.5621124e+00   1.0000000e+00   8.1772313e-01   3.0000000e+00   2.9967206e+00   1.0000000e+00   1.0000044e+00   2.0000000e+00   2.1379964e+00   1.0000000e+00   1.0000062e+00   3.0000000e+00   2.9940778e+00   1.0000000e+00   1.0000027e+00   2.0000000e+00   2.0280076e+00   1.0000000e+00   1.0000224e+00
   5.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9415209e+00   3.0000000e+00   2.5739110e+00   1.0000000e+00   8.6494721e-01   3.0000000e+00   2.9978357e+00   1.0000000e+00   1.0000055e+00   2.0000000e+00   2.1604683e+00   1.0000000e+00   1.0000065e+00   3.0000000e+00   2.9954606e+00   1.0000000e+00   1.0000046e+00   2.0000000e+00   2.0581951e+00   1.0000000e+00   1.0000304e+00
   6.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9707310e+00   3.0000000e+00   2.5850440e+00   1.0000000e+00   9.0881360e-01   3.0000000e+00   2.9986372e+00   1.0000000e+00   1.0000071e+00   2.0000000e+00   2.1828200e+00   1.0000000e+00   1.0000067e+00   3.0000000e+00   2.9965266e+00   1.0000000e+00   1.0000086e+00   2.0000000e+00   2.0848602e+00   1.0000000e+00   1.0000400e+00
   6.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9982387e+00   3.0000000e+00   2.5952038e+00   1.0000000e+00   9.5183535e-01   3.0000000e+00   2.9992063e+00   1.0000000e+00   1.0000102e+00   2.0000000e+00   2.2026432e+00   1.0000000e+00   1.0000070e+00   3.0000000e+00   2.9973473e+00   1.0000000e+00   1.0000211e+00   2.0000000e+00   2.1108893e+00   1.0000000e+00   1.0000510e+00
   7.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0241888e+00   3.0000000e+00   2.6054104e+00   1.0000000e+00   9.9232976e-01   3.0000000e+00   2.9996251e+00   1.0000000e+00   1.0000179e+00   2.0000000e+00   2.2221628e+00   1.0000000e+00   1.0000073e+00   3.0000000e+00   2.9979355e+00   1.0000000e+00   1.0001120e+00   2.0000000e+00   2.1349553e+00   1.0000000e+00   1.0000686e+00
   7.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0485591e+00   3.0000000e+00   2.6147536e+00   1.0000000e+00   1.0316600e+00   3.0000000e+00   2.9999362e+00   1.0000000e+00   1.0000928e+00   2.0000000e+00   2.2404705e+00   1.0000000e+00   1.0000076e+00   3.0000000e+00   2.9983759e+00   1.0000000e+00   1.0161620e+00   2.0000000e+00   2.1573049e+00   1.0000000e+00   1.0000878e+00
   8.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0716086e+00   3.0000000e+00   2.6237085e+00   1.0000000e+00   1.0696715e+00   3.0000000e+00   3.0001544e+00   1.0000000e+00   1.0358986e+00   2.0000000e+00   2.2579812e+00   1.0000000e+00   1.0000079e+00   3.0000000e+00   2.9987117e+00   1.0000000e+00   1.0611891e+00   2.0000000e+00   2.1780047e+00   1.0000000e+00   1.0001224e+00
   8.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0932337e+00   3.0000000e+00   2.6324048e+00   1.0000000e+00   1.1057089e+00   3.0000000e+00   3.0003174e+00   1.0000000e+00   1.0797913e+00   2.0000000e+00   2.2744757e+00   1.0000000e+00   1.0000082e+00   3.0000000e+00   2.9989809e+00   1.0000000e+00   1.1057817e+00   2.0000000e+00   2.1975970e+00   1.0000000e+00   1.0001744e+00
   9.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1139071e+00   3.0000000e+00   2.6406711e+00   1.0000000e+00   1.1403472e+00   3.0000000e+00   3.0003755e+00   1.0000000e+00   1.1226948e+00   2.0000000e+00   2.2899769e+00   1.0000000e+00   1.0000084e+00   3.0000000e+00   2.9991936e+00   1.0000000e+00   1.1477716e+00   2.0000000e+00   2.2174941e+00   1.0000000e+00   1.0002388e+00
   9.5000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1340094e+00   3.0000000e+00   2.6486178e+00   1.0000000e+00   1.1735545e+00   3.0000000e+00   3.0004029e+00   1.0000000e+00   1.1625021e+00   2.0000000e+00   2.3050982e+00   1.0000000e+00   1.0000087e+00   3.0000000e+00   2.9993739e+00   1.0000000e+00   1.1868119e+00   2.0000000e+00   2.2360246e+00   1.0000000e+00   1.0003324e+00
   1.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1530771e+00   3.0000000e+00   2.6562057e+00   1.0000000e+00   1.2069036e+00   3.0000000e+00   3.0004244e+00   1.0000000e+00   1.2013185e+00   2.0000000e+00   2.3197394e+00   1.0000000e+00   1.0000090e+00   3.0000000e+00   2.9995125e+00   1.0000000e+00   1.2259856e+00   2.0000000e+00   2.2532273e+00   1.0000000e+00   1.0004433e+00
   1.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1715495e+00   3.0000000e+00   2.6634843e+00   1.0000000e+00   1.2381514e+00   3.0000000e+00   3.0004454e+00   1.0000000e+00   1.2406093e+00   2.0000000e+00   2.3338771e+00   1.0000000e+00   1.0000093e+00   3.0000000e+00   2.9996306e+00   1.0000000e+00   1.2647116e+00   2.0000000e+00   2.2697362e+00   1.0000000e+00   1.0005800e+00
   1.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1893023e+00   3.0000000e+00   2.6704730e+00   1.0000000e+00   1.2682546e+00   3.0000000e+00   3.0004674e+00   1.0000000e+00   1.2763158e+00   2.0000000e+00   2.3473537e+00   1.0000000e+00   1.0000096e+00   3.0000000e+00   2.9997230e+00   1.0000000e+00   1.3004668e+00   2.0000000e+00   2.2862895e+00   1.0000000e+00   1.0007729e+00
   1.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2070644e+00   3.0000000e+00   2.6773101e+00   1.0000000e+00   1.2983876e+00   3.0000000e+00   3.0004874e+00   1.0000000e+00   1.3115440e+00   2.0000000e+00   2.3605626e+00   1.0000000e+00   1.0000099e+00   3.0000000e+00   2.9998094e+00   1.0000000e+00   1.3354533e+00   2.0000000e+00   2.3022963e+00   1.0000000e+00   1.0009987e+00
   1.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2237223e+00   3.0000000e+00   2.6838899e+00   1.0000000e+00   1.3283260e+00   3.0000000e+00   3.0005045e+00   1.0000000e+00   1.3459673e+00   2.0000000e+00   2.3730324e+00   1.0000000e+00   1.0000102e+00   3.0000000e+00   2.9998804e+00   1.0000000e+00   1.3705921e+00   2.0000000e+00   2.3171810e+00   1.0000000e+00   1.0012765e+00
   1.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2400548e+00   3.0000000e+00   2.6902999e+00   1.0000000e+00   1.3575969e+00   3.0000000e+00   3.0005206e+00   1.0000000e+00   1.3797004e+00   2.0000000e+00   2.3857634e+00   1.0000000e+00   1.0000105e+00   3.0000000e+00   2.9999423e+00   1.0000000e+00   1.4035463e+00   2.0000000e+00   2.3315182e+00   1.0000000e+00   1.0016344e+00
   1.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2554034e+00   3.0000000e+00   2.6965413e+00   1.0000000e+00   1.3861453e+00   3.0000000e+00   3.0005388e+00   1.0000000e+00   1.4113987e+00   2.0000000e+00   2.3975123e+00   1.0000000e+00   1.0000108e+00   3.0000000e+00   2.9999973e+00   2.0000000e+00   1.4356403e+00   2.0000000e+00   2.3459497e+00   1.0000000e+00   1.0020656e+00
   1.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2708243e+00   3.0000000e+00   2.7025710e+00   1.0000000e+00   1.4136356e+00   3.0000000e+00   3.0005598e+00   2.0000000e+00   1.4441587e+00   2.0000000e+00   2.4093015e+00   1.0000000e+00   1.0000111e+00   3.0000000e+00   3.0000516e+00   2.0000000e+00   1.4662346e+00   2.0000000e+00   2.3597524e+00   1.0000000e+00   1.0024148e+00
   1.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2859800e+00   3.0000000e+00   2.7084605e+00   1.0000000e+00   1.4406871e+00   3.0000000e+00   3.0005772e+00   2.0000000e+00   1.4742366e+00   2.0000000e+00   2.4210044e+00   1.0000000e+00   1.0000114e+00   3.0000000e+00   3.0000899e+00   2.0000000e+00   1.4956440e+00   2.0000000e+00   2.3728417e+00   1.0000000e+00   1.0027583e+00
   1.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3008602e+00   3.0000000e+00   2.7141747e+00   1.0000000e+00   1.4683068e+00   3.0000000e+00   3.0005905e+00   2.0000000e+00   1.5043140e+00   2.0000000e+00   2.4324668e+00   1.0000000e+00   1.0000118e+00   3.0000000e+00   3.0001313e+00   2.0000000e+00   1.5262101e+00   2.0000000e+00   2.3853236e+00   1.0000000e+00   1.0032023e+00
   1.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3153090e+00   3.0000000e+00   2.7197467e+00   1.0000000e+00   1.4948665e+00   3.0000000e+00   3.0006056e+00   2.0000000e+00   1.5336714e+00   2.0000000e+00   2.4432142e+00   1.0000000e+00   1.0000121e+00   3.0000000e+00   3.0001632e+00   2.0000000e+00   1.5564756e+00   2.0000000e+00   2.3975538e+00   1.0000000e+00   1.0036509e+00
   1.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3298043e+00   3.0000000e+00   2.7253216e+00   1.0000000e+00   1.5206210e+00   3.0000000e+00   3.0006199e+00   2.0000000e+00   1.5638755e+00   2.0000000e+00   2.4538570e+00   1.0000000e+00   1.0000125e+00   3.0000000e+00   3.0001929e+00   2.0000000e+00   1.5858043e+00   2.0000000e+00   2.4096614e+00   1.0000000e+00   1.0041315e+00
   1.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3436060e+00   3.0000000e+00   2.7308865e+00   2.0000000e+00   1.5463536e+00   3.0000000e+00   3.0006338e+00   2.0000000e+00   1.5918156e+00   2.0000000e+00   2.4646448e+00   1.0000000e+00   1.0000128e+00   3.0000000e+00   3.0002235e+00   2.0000000e+00   1.6139812e+00   2.0000000e+00   2.4217667e+00   1.0000000e+00   1.0046395e+00
   1.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3570894e+00   3.0000000e+00   2.7361895e+00   2.0000000e+00   1.5717196e+00   3.0000000e+00   3.0006494e+00   2.0000000e+00   1.6200070e+00   2.0000000e+00   2.4750423e+00   1.0000000e+00   1.0000132e+00   3.0000000e+00   3.0002503e+00   2.0000000e+00   1.6412266e+00   2.0000000e+00   2.4340840e+00   1.0000000e+00   1.0052890e+00
   1.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3699123e+00   3.0000000e+00   2.7413764e+00   2.0000000e+00   1.5963877e+00   3.0000000e+00   3.0006610e+00   2.0000000e+00   1.6471868e+00   3.0000000e+00   2.4856174e+00   1.0000000e+00   1.0000136e+00   3.0000000e+00   3.0002734e+00   2.0000000e+00   1.6690890e+00   2.0000000e+00   2.4456046e+00   1.0000000e+00   1.0060274e+00
   1.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3826328e+00   3.0000000e+00   2.7463701e+00   2.0000000e+00   1.6203046e+00   3.0000000e+00   3.0006778e+00   2.0000000e+00   1.6734189e+00   3.0000000e+00   2.4957669e+00   1.0000000e+00   1.0000139e+00   3.0000000e+00   3.0002914e+00   2.0000000e+00   1.6949577e+00   2.0000000e+00   2.4572768e+00   1.0000000e+00   1.0067822e+00
   1.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3953344e+00   3.0000000e+00   2.7512973e+00   2.0000000e+00   1.6441543e+00   3.0000000e+00   3.0006945e+00   2.0000000e+00   1.6994053e+00   3.0000000e+00   2.5058061e+00   1.0000000e+00   1.0000143e+00   3.0000000e+00   3.0003106e+00   2.0000000e+00   1.7208227e+00   2.0000000e+00   2.4685463e+00   1.0000000e+00   1.0074539e+00
   1.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4075069e+00   3.0000000e+00   2.7561556e+00   2.0000000e+00   1.6672892e+00   3.0000000e+00   3.0007079e+00   2.0000000e+00   1.7243264e+00   3.0000000e+00   2.5150527e+00   1.0000000e+00   1.0000147e+00   3.0000000e+00   3.0003277e+00   2.0000000e+00   1.7456751e+00   2.0000000e+00   2.4797440e+00   1.0000000e+00   1.0081910e+00
   1.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4195313e+00   3.0000000e+00   2.7610696e+00   2.0000000e+00   1.6903950e+00   3.0000000e+00   3.0007207e+00   2.0000000e+00   1.7489031e+00   3.0000000e+00   2.5248898e+00   1.0000000e+00   1.0000151e+00   3.0000000e+00   3.0003403e+00   2.0000000e+00   1.7698423e+00   3.0000000e+00   2.4907894e+00   1.0000000e+00   1.0090094e+00
   1.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4312744e+00   3.0000000e+00   2.7659784e+00   2.0000000e+00   1.7136570e+00   3.0000000e+00   3.0007345e+00   2.0000000e+00   1.7728268e+00   3.0000000e+00   2.5341877e+00   1.0000000e+00   1.0000155e+00   3.0000000e+00   3.0003536e+00   2.0000000e+00   1.7937796e+00   3.0000000e+00   2.5010349e+00   1.0000000e+00   1.0099586e+00
   2.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4431994e+00   3.0000000e+00   2.7706022e+00   2.0000000e+00   1.7367813e+00   3.0000000e+00   3.0007469e+00   2.0000000e+00   1.7972597e+00   3.0000000e+00   2.5433188e+00   1.0000000e+00   1.0000160e+00   3.0000000e+00   3.0003665e+00   2.0000000e+00   1.8178290e+00   3.0000000e+00   2.5115138e+00   1.0000000e+00   1.0110207e+00
   2.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4548936e+00   3.0000000e+00   2.7753504e+00   2.0000000e+00   1.7589148e+00   3.0000000e+00   3.0007597e+00   2.0000000e+00   1.8214153e+00   3.0000000e+00   2.5520971e+00   1.0000000e+00   1.0000165e+00   3.0000000e+00   3.0003793e+00   2.0000000e+00   1.8413974e+00   3.0000000e+00   2.5216975e+00   1.0000000e+00   1.0121648e+00
   2.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4664562e+00   3.0000000e+00   2.7797611e+00   2.0000000e+00   1.7817793e+00   3.0000000e+00   3.0007715e+00   2.0000000e+00   1.8451349e+00   3.0000000e+00   2.5609739e+00   1.0000000e+00   1.0000170e+00   3.0000000e+00   3.0003904e+00   2.0000000e+00   1.8647368e+00   3.0000000e+00   2.5316050e+00   1.0000000e+00   1.0133702e+00
   2.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4778054e+00   3.0000000e+00   2.7841547e+00   2.0000000e+00   1.8039672e+00   3.0000000e+00   3.0007830e+00   2.0000000e+00   1.8682384e+00   3.0000000e+00   2.5699771e+00   1.0000000e+00   1.0000175e+00   3.0000000e+00   3.0004010e+00   2.0000000e+00   1.8876084e+00   3.0000000e+00   2.5413568e+00   1.0000000e+00   1.0146191e+00
   2.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.4890888e+00   3.0000000e+00   2.7885623e+00   2.0000000e+00   1.8253356e+00   3.0000000e+00   3.0007961e+00   2.0000000e+00   1.8921168e+00   3.0000000e+00   2.5785756e+00   1.0000000e+00   1.0000181e+00   3.0000000e+00   3.0004133e+00   2.0000000e+00   1.9109456e+00   3.0000000e+00   2.5510469e+00   1.0000000e+00   1.0159446e+00
   2.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5002705e+00   3.0000000e+00   2.7929350e+00   2.0000000e+00   1.8477408e+00   3.0000000e+00   3.0008107e+00   2.0000000e+00   1.9151288e+00   3.0000000e+00   2.5872705e+00   1.0000000e+00   1.0000187e+00   3.0000000e+00   3.0004240e+00   2.0000000e+00   1.9329685e+00   3.0000000e+00   2.5608743e+00   1.0000000e+00   1.0173765e+00
   2.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5111291e+00   3.0000000e+00   2.7973325e+00   2.0000000e+00   1.8686552e+00   3.0000000e+00   3.0008244e+00   2.0000000e+00   1.9374974e+00   3.0000000e+00   2.5957833e+00   1.0000000e+00   1.0000192e+00   3.0000000e+00   3.0004332e+00   2.0000000e+00   1.9553244e+00   3.0000000e+00   2.5705006e+00   1.0000000e+00   1.0190331e+00
   2.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5219343e+00   3.0000000e+00   2.8016170e+00   2.0000000e+00   1.8900975e+00   3.0000000e+00   3.0008383e+00   2.0000000e+00   1.9600549e+00   3.0000000e+00   2.6042596e+00   1.0000000e+00   1.0000199e+00   3.0000000e+00   3.0004423e+00   2.0000000e+00   1.9769027e+00   3.0000000e+00   2.5800338e+00   1.0000000e+00   1.0209340e+00
   2.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5324439e+00   3.0000000e+00   2.8058052e+00   2.0000000e+00   1.9108953e+00   3.0000000e+00   3.0008506e+00   2.0000000e+00   1.9811556e+00   3.0000000e+00   2.6126376e+00   1.0000000e+00   1.0000205e+00   3.0000000e+00   3.0004515e+00   2.0000000e+00   1.9981678e+00   3.0000000e+00   2.5893745e+00   1.0000000e+00   1.0229943e+00
   2.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5432710e+00   3.0000000e+00   2.8099837e+00   2.0000000e+00   1.9319312e+00   3.0000000e+00   3.0008624e+00   2.0000000e+00   2.0029243e+00   3.0000000e+00   2.6211633e+00   1.0000000e+00   1.0000212e+00   3.0000000e+00   3.0004605e+00   2.0000000e+00   2.0198430e+00   3.0000000e+00   2.5985789e+00   1.0000000e+00   1.0250958e+00
   2.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5533827e+00   3.0000000e+00   2.8141998e+00   2.0000000e+00   1.9525456e+00   3.0000000e+00   3.0008731e+00   2.0000000e+00   2.0237389e+00   3.0000000e+00   2.6290569e+00   1.0000000e+00   1.0000219e+00   3.0000000e+00   3.0004690e+00   2.0000000e+00   2.0413480e+00   3.0000000e+00   2.6075180e+00   1.0000000e+00   1.0272723e+00
   2.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5635248e+00   3.0000000e+00   2.8183182e+00   2.0000000e+00   1.9736662e+00   3.0000000e+00   3.0008849e+00   2.0000000e+00   2.0449301e+00   3.0000000e+00   2.6369148e+00   1.0000000e+00   1.0000226e+00   3.0000000e+00   3.0004750e+00   2.0000000e+00   2.0618353e+00   3.0000000e+00   2.6165204e+00   1.0000000e+00   1.0295557e+00
   2.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5740334e+00   3.0000000e+00   2.8223922e+00   2.0000000e+00   1.9938203e+00   3.0000000e+00   3.0008979e+00   2.0000000e+00   2.0667693e+00   3.0000000e+00   2.6448970e+00   1.0000000e+00   1.0000234e+00   3.0000000e+00   3.0004839e+00   2.0000000e+00   2.0820326e+00   3.0000000e+00   2.6254102e+00   1.0000000e+00   1.0319090e+00
   2.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5841501e+00   3.0000000e+00   2.8264193e+00   2.0000000e+00   2.0143488e+00   3.0000000e+00   3.0009091e+00   2.0000000e+00   2.0876569e+00   3.0000000e+00   2.6528925e+00   1.0000000e+00   1.0000242e+00   3.0000000e+00   3.0004906e+00   2.0000000e+00   2.1031564e+00   3.0000000e+00   2.6343937e+00   1.0000000e+00   1.0344869e+00
   2.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5940731e+00   3.0000000e+00   2.8305252e+00   2.0000000e+00   2.0348753e+00   3.0000000e+00   3.0009229e+00   2.0000000e+00   2.1078951e+00   3.0000000e+00   2.6606482e+00   1.0000000e+00   1.0000250e+00   3.0000000e+00   3.0004988e+00   2.0000000e+00   2.1242013e+00   3.0000000e+00   2.6433746e+00   1.0000000e+00   1.0371902e+00
   2.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6041949e+00   3.0000000e+00   2.8343132e+00   2.0000000e+00   2.0550828e+00   3.0000000e+00   3.0009364e+00   2.0000000e+00   2.1288051e+00   3.0000000e+00   2.6684453e+00   1.0000000e+00   1.0000260e+00   3.0000000e+00   3.0005072e+00   2.0000000e+00   2.1441592e+00   3.0000000e+00   2.6520868e+00   1.0000000e+00   1.0400470e+00
   2.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6140267e+00   3.0000000e+00   2.8383367e+00   2.0000000e+00   2.0748711e+00   3.0000000e+00   3.0009484e+00   2.0000000e+00   2.1490257e+00   3.0000000e+00   2.6760659e+00   1.0000000e+00   1.0000270e+00   3.0000000e+00   3.0005136e+00   2.0000000e+00   2.1648372e+00   3.0000000e+00   2.6605761e+00   1.0000000e+00   1.0429716e+00
   2.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6235439e+00   3.0000000e+00   2.8421405e+00   2.0000000e+00   2.0951269e+00   3.0000000e+00   3.0009609e+00   2.0000000e+00   2.1684821e+00   3.0000000e+00   2.6837531e+00   1.0000000e+00   1.0000281e+00   3.0000000e+00   3.0005219e+00   2.0000000e+00   2.1849413e+00   3.0000000e+00   2.6690741e+00   1.0000000e+00   1.0461935e+00
   2.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6333126e+00   3.0000000e+00   2.8459937e+00   2.0000000e+00   2.1155539e+00   3.0000000e+00   3.0009724e+00   2.0000000e+00   2.1881531e+00   3.0000000e+00   2.6917006e+00   1.0000000e+00   1.0000293e+00   3.0000000e+00   3.0005285e+00   2.0000000e+00   2.2039601e+00   3.0000000e+00   2.6774625e+00   1.0000000e+00   1.0496251e+00
   2.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6428420e+00   3.0000000e+00   2.8498143e+00   2.0000000e+00   2.1355980e+00   3.0000000e+00   3.0009849e+00   2.0000000e+00   2.2075581e+00   3.0000000e+00   2.6992086e+00   1.0000000e+00   1.0000306e+00   3.0000000e+00   3.0005367e+00   2.0000000e+00   2.2229870e+00   3.0000000e+00   2.6860220e+00   1.0000000e+00   1.0531876e+00
   3.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6522983e+00   3.0000000e+00   2.8536745e+00   2.0000000e+00   2.1550588e+00   3.0000000e+00   3.0009985e+00   2.0000000e+00   2.2278751e+00   3.0000000e+00   2.7066674e+00   1.0000000e+00   1.0000320e+00   3.0000000e+00   3.0005468e+00   2.0000000e+00   2.2426026e+00   3.0000000e+00   2.6942581e+00   1.0000000e+00   1.0567701e+00
   3.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6617359e+00   3.0000000e+00   2.8575065e+00   2.0000000e+00   2.1740367e+00   3.0000000e+00   3.0010118e+00   2.0000000e+00   2.2476619e+00   3.0000000e+00   2.7142766e+00   1.0000000e+00   1.0000338e+00   3.0000000e+00   3.0005548e+00   2.0000000e+00   2.2616999e+00   3.0000000e+00   2.7026249e+00   1.0000000e+00   1.0605450e+00
   3.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6710978e+00   3.0000000e+00   2.8612821e+00   2.0000000e+00   2.1934702e+00   3.0000000e+00   3.0010249e+00   2.0000000e+00   2.2669309e+00   3.0000000e+00   2.7214792e+00   1.0000000e+00   1.0000355e+00   3.0000000e+00   3.0005640e+00   2.0000000e+00   2.2812186e+00   3.0000000e+00   2.7109070e+00   1.0000000e+00   1.0645142e+00
   3.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6800892e+00   3.0000000e+00   2.8649701e+00   2.0000000e+00   2.2129404e+00   3.0000000e+00   3.0010403e+00   2.0000000e+00   2.2857278e+00   3.0000000e+00   2.7288696e+00   1.0000000e+00   1.0000378e+00   3.0000000e+00   3.0005736e+00   2.0000000e+00   2.3002280e+00   3.0000000e+00   2.7189034e+00   1.0000000e+00   1.0687724e+00
   3.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6893159e+00   3.0000000e+00   2.8685232e+00   2.0000000e+00   2.2327908e+00   3.0000000e+00   3.0010515e+00   2.0000000e+00   2.3043748e+00   3.0000000e+00   2.7366264e+00   1.0000000e+00   1.0000400e+00   3.0000000e+00   3.0005801e+00   2.0000000e+00   2.3185839e+00   3.0000000e+00   2.7269618e+00   1.0000000e+00   1.0731879e+00
   3.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6987756e+00   3.0000000e+00   2.8722566e+00   2.0000000e+00   2.2521650e+00   3.0000000e+00   3.0010651e+00   2.0000000e+00   2.3232915e+00   3.0000000e+00   2.7436691e+00   1.0000000e+00   1.0000425e+00   3.0000000e+00   3.0005878e+00   2.0000000e+00   2.3372836e+00   3.0000000e+00   2.7348240e+00   1.0000000e+00   1.0779059e+00
   3.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7078011e+00   3.0000000e+00   2.8759752e+00   2.0000000e+00   2.2713954e+00   3.0000000e+00   3.0010797e+00   2.0000000e+00   2.3418263e+00   3.0000000e+00   2.7507930e+00   1.0000000e+00   1.0000452e+00   3.0000000e+00   3.0005935e+00   2.0000000e+00   2.3553764e+00   3.0000000e+00   2.7429181e+00   1.0000000e+00   1.0829118e+00
   3.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7168203e+00   3.0000000e+00   2.8796149e+00   2.0000000e+00   2.2905637e+00   3.0000000e+00   3.0010927e+00   2.0000000e+00   2.3598345e+00   3.0000000e+00   2.7579434e+00   1.0000000e+00   1.0000485e+00   3.0000000e+00   3.0006004e+00   2.0000000e+00   2.3740832e+00   3.0000000e+00   2.7504703e+00   1.0000000e+00   1.0880382e+00
   3.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7257346e+00   3.0000000e+00   2.8831907e+00   2.0000000e+00   2.3091958e+00   3.0000000e+00   3.0011068e+00   2.0000000e+00   2.3772649e+00   3.0000000e+00   2.7650915e+00   1.0000000e+00   1.0000523e+00   3.0000000e+00   3.0006073e+00   2.0000000e+00   2.3922687e+00   3.0000000e+00   2.7585867e+00   1.0000000e+00   1.0934272e+00
   3.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7343182e+00   3.0000000e+00   2.8865620e+00   2.0000000e+00   2.3282419e+00   3.0000000e+00   3.0011181e+00   2.0000000e+00   2.3960850e+00   3.0000000e+00   2.7722016e+00   1.0000000e+00   1.0000570e+00   3.0000000e+00   3.0006158e+00   2.0000000e+00   2.4108298e+00   3.0000000e+00   2.7665414e+00   1.0000000e+00   1.0989437e+00
   3.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7430356e+00   3.0000000e+00   2.8901236e+00   2.0000000e+00   2.3471315e+00   3.0000000e+00   3.0011305e+00   2.0000000e+00   2.4151950e+00   3.0000000e+00   2.7793968e+00   1.0000000e+00   1.0000634e+00   3.0000000e+00   3.0006247e+00   2.0000000e+00   2.4285175e+00   3.0000000e+00   2.7742532e+00   1.0000000e+00   1.1047321e+00
   3.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7518755e+00   3.0000000e+00   2.8936940e+00   2.0000000e+00   2.3665545e+00   3.0000000e+00   3.0011465e+00   2.0000000e+00   2.4343521e+00   3.0000000e+00   2.7861797e+00   1.0000000e+00   1.0000716e+00   3.0000000e+00   3.0006334e+00   2.0000000e+00   2.4466083e+00   3.0000000e+00   2.7820833e+00   1.0000000e+00   1.1106828e+00
   3.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7609331e+00   3.0000000e+00   2.8971495e+00   2.0000000e+00   2.3855746e+00   3.0000000e+00   3.0011609e+00   2.0000000e+00   2.4518994e+00   3.0000000e+00   2.7932312e+00   1.0000000e+00   1.0000842e+00   3.0000000e+00   3.0006407e+00   2.0000000e+00   2.4644928e+00   3.0000000e+00   2.7894716e+00   1.0000000e+00   1.1171118e+00
   3.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7697408e+00   3.0000000e+00   2.9006464e+00   2.0000000e+00   2.4044606e+00   3.0000000e+00   3.0011737e+00   2.0000000e+00   2.4696047e+00   3.0000000e+00   2.8003401e+00   1.0000000e+00   1.0001021e+00   3.0000000e+00   3.0006491e+00   2.0000000e+00   2.4821694e+00   3.0000000e+00   2.7969216e+00   1.0000000e+00   1.1240006e+00
   3.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7787200e+00   3.0000000e+00   2.9041493e+00   2.0000000e+00   2.4232000e+00   3.0000000e+00   3.0011864e+00   2.0000000e+00   2.4880013e+00   3.0000000e+00   2.8073219e+00   1.0000000e+00   1.0001358e+00   3.0000000e+00   3.0006573e+00   3.0000000e+00   2.5003037e+00   3.0000000e+00   2.8046185e+00   1.0000000e+00   1.1311520e+00
   3.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7875422e+00   3.0000000e+00   2.9077113e+00   2.0000000e+00   2.4421092e+00   3.0000000e+00   3.0011982e+00   3.0000000e+00   2.5062899e+00   3.0000000e+00   2.8141622e+00   1.0000000e+00   1.0002140e+00   3.0000000e+00   3.0006649e+00   3.0000000e+00   2.5184784e+00   3.0000000e+00   2.8120449e+00   1.0000000e+00   1.1387458e+00
   3.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7961037e+00   3.0000000e+00   2.9112630e+00   2.0000000e+00   2.4610628e+00   3.0000000e+00   3.0012116e+00   3.0000000e+00   2.5238556e+00   3.0000000e+00   2.8211026e+00   1.0000000e+00   1.0007828e+00   3.0000000e+00   3.0006722e+00   3.0000000e+00   2.5362562e+00   3.0000000e+00   2.8195565e+00   1.0000000e+00   1.1469791e+00
   3.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8048046e+00   3.0000000e+00   2.9146845e+00   2.0000000e+00   2.4799233e+00   3.0000000e+00   3.0012231e+00   3.0000000e+00   2.5420460e+00   3.0000000e+00   2.8278879e+00   1.0000000e+00   1.0325129e+00   3.0000000e+00   3.0006794e+00   3.0000000e+00   2.5535395e+00   3.0000000e+00   2.8269802e+00   1.0000000e+00   1.1558969e+00
   3.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8134002e+00   3.0000000e+00   2.9183257e+00   2.0000000e+00   2.4978421e+00   3.0000000e+00   3.0012348e+00   3.0000000e+00   2.5602655e+00   3.0000000e+00   2.8347359e+00   1.0000000e+00   1.0784687e+00   3.0000000e+00   3.0006873e+00   3.0000000e+00   2.5707968e+00   3.0000000e+00   2.8343334e+00   1.0000000e+00   1.1657458e+00
   3.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8220858e+00   3.0000000e+00   2.9217453e+00   2.0000000e+00   2.5167393e+00   3.0000000e+00   3.0012457e+00   3.0000000e+00   2.5777123e+00   3.0000000e+00   2.8417027e+00   1.0000000e+00   1.1253818e+00   3.0000000e+00   3.0006954e+00   3.0000000e+00   2.5890286e+00   3.0000000e+00   2.8416536e+00   1.0000000e+00   1.1768247e+00
   4.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8308840e+00   3.0000000e+00   2.9250616e+00   3.0000000e+00   2.5349732e+00   3.0000000e+00   3.0012580e+00   3.0000000e+00   2.5954074e+00   3.0000000e+00   2.8484626e+00   1.0000000e+00   1.1714062e+00   3.0000000e+00   3.0007039e+00   3.0000000e+00   2.6063128e+00   3.0000000e+00   2.8491490e+00   1.0000000e+00   1.1885513e+00
   4.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8394793e+00   3.0000000e+00   2.9285855e+00   3.0000000e+00   2.5537117e+00   3.0000000e+00   3.0012698e+00   3.0000000e+00   2.6128968e+00   3.0000000e+00   2.8553264e+00   1.0000000e+00   1.2166442e+00   3.0000000e+00   3.0007110e+00   3.0000000e+00   2.6240083e+00   3.0000000e+00   2.8566380e+00   1.0000000e+00   1.2013572e+00
   4.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8483206e+00   3.0000000e+00   2.9319671e+00   3.0000000e+00   2.5720796e+00   3.0000000e+00   3.0012810e+00   3.0000000e+00   2.6310182e+00   3.0000000e+00   2.8622082e+00   1.0000000e+00   1.2636556e+00   3.0000000e+00   3.0007195e+00   3.0000000e+00   2.6417749e+00   3.0000000e+00   2.8638771e+00   1.0000000e+00   1.2154382e+00
   4.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8566899e+00   3.0000000e+00   2.9355020e+00   3.0000000e+00   2.5906749e+00   3.0000000e+00   3.0012945e+00   3.0000000e+00   2.6484819e+00   3.0000000e+00   2.8690316e+00   1.0000000e+00   1.3100530e+00   3.0000000e+00   3.0007301e+00   3.0000000e+00   2.6596902e+00   3.0000000e+00   2.8711495e+00   1.0000000e+00   1.2316385e+00
   4.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8653485e+00   3.0000000e+00   2.9388989e+00   3.0000000e+00   2.6094631e+00   3.0000000e+00   3.0013061e+00   3.0000000e+00   2.6662342e+00   3.0000000e+00   2.8756260e+00   1.0000000e+00   1.3543840e+00   3.0000000e+00   3.0007391e+00   3.0000000e+00   2.6767810e+00   3.0000000e+00   2.8781620e+00   1.0000000e+00   1.2486702e+00
   4.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8739280e+00   3.0000000e+00   2.9423692e+00   3.0000000e+00   2.6277325e+00   3.0000000e+00   3.0013167e+00   3.0000000e+00   2.6838721e+00   3.0000000e+00   2.8821880e+00   2.0000000e+00   1.3992871e+00   3.0000000e+00   3.0007484e+00   3.0000000e+00   2.6942005e+00   3.0000000e+00   2.8854058e+00   1.0000000e+00   1.2680684e+00
   4.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8821776e+00   3.0000000e+00   2.9457472e+00   3.0000000e+00   2.6466506e+00   3.0000000e+00   3.0013305e+00   3.0000000e+00   2.7014397e+00   3.0000000e+00   2.8888922e+00   2.0000000e+00   1.4447762e+00   3.0000000e+00   3.0007597e+00   3.0000000e+00   2.7106289e+00   3.0000000e+00   2.8928092e+00   1.0000000e+00   1.2889611e+00
   4.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8905466e+00   3.0000000e+00   2.9490491e+00   3.0000000e+00   2.6658050e+00   3.0000000e+00   3.0013431e+00   3.0000000e+00   2.7191140e+00   3.0000000e+00   2.8957760e+00   2.0000000e+00   1.4908241e+00   3.0000000e+00   3.0007712e+00   3.0000000e+00   2.7278975e+00   3.0000000e+00   2.8999128e+00   1.0000000e+00   1.3121130e+00
   4.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8990070e+00   3.0000000e+00   2.9523947e+00   3.0000000e+00   2.6848980e+00   3.0000000e+00   3.0013555e+00   3.0000000e+00   2.7360075e+00   3.0000000e+00   2.9024658e+00   2.0000000e+00   1.5362317e+00   3.0000000e+00   3.0007816e+00   3.0000000e+00   2.7456214e+00   3.0000000e+00   2.9069826e+00   1.0000000e+00   1.3362948e+00
   4.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9075287e+00   3.0000000e+00   2.9557802e+00   3.0000000e+00   2.7047778e+00   3.0000000e+00   3.0013680e+00   3.0000000e+00   2.7536406e+00   3.0000000e+00   2.9088101e+00   2.0000000e+00   1.5814541e+00   3.0000000e+00   3.0007932e+00   3.0000000e+00   2.7624086e+00   3.0000000e+00   2.9142997e+00   2.0000000e+00   1.3630778e+00
   4.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9159282e+00   3.0000000e+00   2.9592952e+00   3.0000000e+00   2.7240108e+00   3.0000000e+00   3.0013795e+00   3.0000000e+00   2.7715268e+00   3.0000000e+00   2.9155313e+00   2.0000000e+00   1.6265304e+00   3.0000000e+00   3.0008032e+00   3.0000000e+00   2.7799551e+00   3.0000000e+00   2.9216909e+00   2.0000000e+00   1.3903402e+00
   4.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9241890e+00   3.0000000e+00   2.9627439e+00   3.0000000e+00   2.7420023e+00   3.0000000e+00   3.0013900e+00   3.0000000e+00   2.7887333e+00   3.0000000e+00   2.9223650e+00   2.0000000e+00   1.6720510e+00   3.0000000e+00   3.0008149e+00   3.0000000e+00   2.7968381e+00   3.0000000e+00   2.9289011e+00   2.0000000e+00   1.4205849e+00
   4.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9328491e+00   3.0000000e+00   2.9661579e+00   3.0000000e+00   2.7613031e+00   3.0000000e+00   3.0014023e+00   3.0000000e+00   2.8052480e+00   3.0000000e+00   2.9289894e+00   2.0000000e+00   1.7154687e+00   3.0000000e+00   3.0008277e+00   3.0000000e+00   2.8136102e+00   3.0000000e+00   2.9361149e+00   2.0000000e+00   1.4516137e+00
   4.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9412832e+00   3.0000000e+00   2.9693473e+00   3.0000000e+00   2.7801162e+00   3.0000000e+00   3.0014152e+00   3.0000000e+00   2.8228650e+00   3.0000000e+00   2.9357119e+00   2.0000000e+00   1.7600439e+00   3.0000000e+00   3.0008444e+00   3.0000000e+00   2.8307843e+00   3.0000000e+00   2.9432585e+00   2.0000000e+00   1.4846653e+00
   4.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9496219e+00   3.0000000e+00   2.9727007e+00   3.0000000e+00   2.7986769e+00   3.0000000e+00   3.0014270e+00   3.0000000e+00   2.8402676e+00   3.0000000e+00   2.9425368e+00   2.0000000e+00   1.8051487e+00   3.0000000e+00   3.0008562e+00   3.0000000e+00   2.8480100e+00   3.0000000e+00   2.9504126e+00   2.0000000e+00   1.5190584e+00
   4.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9579339e+00   3.0000000e+00   2.9760290e+00   3.0000000e+00   2.8174674e+00   3.0000000e+00   3.0014383e+00   3.0000000e+00   2.8581767e+00   3.0000000e+00   2.9491438e+00   2.0000000e+00   1.8498025e+00   3.0000000e+00   3.0008703e+00   3.0000000e+00   2.8652210e+00   3.0000000e+00   2.9577114e+00   2.0000000e+00   1.5531974e+00
   4.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9666104e+00   3.0000000e+00   2.9794811e+00   3.0000000e+00   2.8366068e+00   3.0000000e+00   3.0014510e+00   3.0000000e+00   2.8755865e+00   3.0000000e+00   2.9557119e+00   2.0000000e+00   1.8932330e+00   3.0000000e+00   3.0008854e+00   3.0000000e+00   2.8820224e+00   3.0000000e+00   2.9650113e+00   2.0000000e+00   1.5882249e+00
   4.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9747851e+00   3.0000000e+00   2.9828430e+00   3.0000000e+00   2.8548973e+00   3.0000000e+00   3.0014638e+00   3.0000000e+00   2.8929046e+00   3.0000000e+00   2.9624802e+00   2.0000000e+00   1.9369257e+00   3.0000000e+00   3.0009030e+00   3.0000000e+00   2.8992288e+00   3.0000000e+00   2.9721746e+00   2.0000000e+00   1.6235413e+00
   4.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9832283e+00   3.0000000e+00   2.9861823e+00   3.0000000e+00   2.8745429e+00   3.0000000e+00   3.0014778e+00   3.0000000e+00   2.9097635e+00   3.0000000e+00   2.9692412e+00   2.0000000e+00   1.9806058e+00   3.0000000e+00   3.0009185e+00   3.0000000e+00   2.9165088e+00   3.0000000e+00   2.9793469e+00   2.0000000e+00   1.6588834e+00
   4.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9914700e+00   3.0000000e+00   2.9894115e+00   3.0000000e+00   2.8939364e+00   3.0000000e+00   3.0014925e+00   3.0000000e+00   2.9266737e+00   3.0000000e+00   2.9759375e+00   2.0000000e+00   2.0264995e+00   3.0000000e+00   3.0009319e+00   3.0000000e+00   2.9333667e+00   3.0000000e+00   2.9864223e+00   2.0000000e+00   1.6963743e+00
   5.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9997470e+00   3.0000000e+00   2.9928728e+00   3.0000000e+00   2.9136456e+00   3.0000000e+00   3.0015075e+00   3.0000000e+00   2.9440294e+00   3.0000000e+00   2.9826023e+00   2.0000000e+00   2.0724693e+00   3.0000000e+00   3.0009473e+00   3.0000000e+00   2.9505390e+00   3.0000000e+00   2.9936232e+00   2.0000000e+00   1.7340755e+00
   5.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0081695e+00   3.0000000e+00   2.9961998e+00   3.0000000e+00   2.9329921e+00   3.0000000e+00   3.0015213e+00   3.0000000e+00   2.9615046e+00   3.0000000e+00   2.9895034e+00   2.0000000e+00   2.1168567e+00   3.0000000e+00   3.0009659e+00   3.0000000e+00   2.9673885e+00   3.0000000e+00   3.0007447e+00   2.0000000e+00   1.7743950e+00
   5.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0166427e+00   3.0000000e+00   2.9995168e+00   3.0000000e+00   2.9524459e+00   3.0000000e+00   3.0015339e+00   3.0000000e+00   2.9790085e+00   3.0000000e+00   2.9963879e+00   2.0000000e+00   2.1627354e+00   3.0000000e+00   3.0009844e+00   3.0000000e+00   2.9848267e+00   3.0000000e+00   3.0077347e+00   2.0000000e+00   1.8150511e+00
   5.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0249476e+00   3.0000000e+00   3.0030064e+00   3.0000000e+00   2.9715922e+00   3.0000000e+00   3.0015471e+00   3.0000000e+00   2.9962609e+00   3.0000000e+00   3.0031465e+00   2.0000000e+00   2.2082085e+00   3.0000000e+00   3.0010069e+00   3.0000000e+00   3.0022450e+00   3.0000000e+00   3.0149003e+00   2.0000000e+00   1.8547305e+00
   5.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0331989e+00   3.0000000e+00   3.0063463e+00   3.0000000e+00   2.9905127e+00   3.0000000e+00   3.0015595e+00   3.0000000e+00   3.0135519e+00   3.0000000e+00   3.0102189e+00   2.0000000e+00   2.2537200e+00   3.0000000e+00   3.0010271e+00   3.0000000e+00   3.0193313e+00   3.0000000e+00   3.0219298e+00   2.0000000e+00   1.8949606e+00
   5.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0415709e+00   3.0000000e+00   3.0095839e+00   3.0000000e+00   3.0100978e+00   3.0000000e+00   3.0015727e+00   3.0000000e+00   3.0309318e+00   3.0000000e+00   3.0169112e+00   2.0000000e+00   2.2978187e+00   3.0000000e+00   3.0010502e+00   3.0000000e+00   3.0367125e+00   3.0000000e+00   3.0290631e+00   2.0000000e+00   1.9352654e+00
   5.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0498102e+00   3.0000000e+00   3.0129722e+00   3.0000000e+00   3.0289724e+00   3.0000000e+00   3.0015874e+00   3.0000000e+00   3.0479784e+00   3.0000000e+00   3.0238415e+00   2.0000000e+00   2.3430750e+00   3.0000000e+00   3.0010754e+00   3.0000000e+00   3.0535785e+00   3.0000000e+00   3.0364952e+00   2.0000000e+00   1.9769286e+00
   5.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0578239e+00   3.0000000e+00   3.0162990e+00   3.0000000e+00   3.0486587e+00   3.0000000e+00   3.0015991e+00   3.0000000e+00   3.0649443e+00   3.0000000e+00   3.0306819e+00   2.0000000e+00   2.3873043e+00   3.0000000e+00   3.0010943e+00   3.0000000e+00   3.0696637e+00   3.0000000e+00   3.0439155e+00   2.0000000e+00   2.0187395e+00
   5.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0661004e+00   3.0000000e+00   3.0195953e+00   3.0000000e+00   3.0693176e+00   3.0000000e+00   3.0016099e+00   3.0000000e+00   3.0821127e+00   3.0000000e+00   3.0373823e+00   2.0000000e+00   2.4328467e+00   3.0000000e+00   3.0011185e+00   3.0000000e+00   3.0860363e+00   3.0000000e+00   3.0509539e+00   2.0000000e+00   2.0615691e+00
   5.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0744314e+00   3.0000000e+00   3.0229307e+00   3.0000000e+00   3.0891924e+00   3.0000000e+00   3.0016233e+00   3.0000000e+00   3.0994056e+00   3.0000000e+00   3.0442706e+00   2.0000000e+00   2.4771753e+00   3.0000000e+00   3.0011409e+00   3.0000000e+00   3.1029607e+00   3.0000000e+00   3.0581065e+00   2.0000000e+00   2.1046770e+00
   5.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0829893e+00   3.0000000e+00   3.0262595e+00   3.0000000e+00   3.1095580e+00   3.0000000e+00   3.0016338e+00   3.0000000e+00   3.1168684e+00   3.0000000e+00   3.0510587e+00   3.0000000e+00   2.5243583e+00   3.0000000e+00   3.0011679e+00   3.0000000e+00   3.1207239e+00   3.0000000e+00   3.0650949e+00   2.0000000e+00   2.1476577e+00
   5.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0915419e+00   3.0000000e+00   3.0297807e+00   3.0000000e+00   3.1300928e+00   3.0000000e+00   3.0016494e+00   3.0000000e+00   3.1339715e+00   3.0000000e+00   3.0579346e+00   3.0000000e+00   2.5702446e+00   3.0000000e+00   3.0011988e+00   3.0000000e+00   3.1375335e+00   3.0000000e+00   3.0723243e+00   2.0000000e+00   2.1908421e+00
   5.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0999392e+00   3.0000000e+00   3.0332746e+00   3.0000000e+00   3.1504842e+00   3.0000000e+00   3.0016633e+00   3.0000000e+00   3.1518176e+00   3.0000000e+00   3.0648326e+00   3.0000000e+00   2.6171153e+00   3.0000000e+00   3.0012367e+00   3.0000000e+00   3.1546426e+00   3.0000000e+00   3.0797224e+00   2.0000000e+00   2.2344881e+00
   5.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1084991e+00   3.0000000e+00   3.0367285e+00   3.0000000e+00   3.1708403e+00   3.0000000e+00   3.0016777e+00   3.0000000e+00   3.1690629e+00   3.0000000e+00   3.0716452e+00   3.0000000e+00   2.6620859e+00   3.0000000e+00   3.0012778e+00   3.0000000e+00   3.1722256e+00   3.0000000e+00   3.0869926e+00   2.0000000e+00   2.2796155e+00
   5.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1165686e+00   3.0000000e+00   3.0400557e+00   3.0000000e+00   3.1906209e+00   3.0000000e+00   3.0016931e+00   3.0000000e+00   3.1866001e+00   3.0000000e+00   3.0781971e+00   3.0000000e+00   2.7086038e+00   3.0000000e+00   3.0013292e+00   3.0000000e+00   3.1895805e+00   3.0000000e+00   3.0942015e+00   2.0000000e+00   2.3230745e+00
   5.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1251975e+00   3.0000000e+00   3.0434152e+00   3.0000000e+00   3.2120063e+00   3.0000000e+00   3.0017059e+00   3.0000000e+00   3.2042638e+00   3.0000000e+00   3.0850286e+00   3.0000000e+00   2.7544704e+00   3.0000000e+00   3.0013804e+00   3.0000000e+00   3.2064103e+00   3.0000000e+00   3.1014503e+00   2.0000000e+00   2.3673626e+00
   5.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1336895e+00   3.0000000e+00   3.0468460e+00   3.0000000e+00   3.2327717e+00   3.0000000e+00   3.0017195e+00   3.0000000e+00   3.2218682e+00   3.0000000e+00   3.0919561e+00   3.0000000e+00   2.8007855e+00   3.0000000e+00   3.0014240e+00   3.0000000e+00   3.2235720e+00   3.0000000e+00   3.1085893e+00   2.0000000e+00   2.4116200e+00
   5.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1421415e+00   3.0000000e+00   3.0504086e+00   3.0000000e+00   3.2527825e+00   3.0000000e+00   3.0017349e+00   3.0000000e+00   3.2396117e+00   3.0000000e+00   3.0990081e+00   3.0000000e+00   2.8460805e+00   3.0000000e+00   3.0014773e+00   3.0000000e+00   3.2416757e+00   3.0000000e+00   3.1161156e+00   2.0000000e+00   2.4582123e+00
   5.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1508040e+00   3.0000000e+00   3.0538692e+00   3.0000000e+00   3.2721974e+00   3.0000000e+00   3.0017476e+00   3.0000000e+00   3.2574193e+00   3.0000000e+00   3.1058027e+00   3.0000000e+00   2.8932930e+00   3.0000000e+00   3.0015308e+00   3.0000000e+00   3.2593303e+00   3.0000000e+00   3.1235084e+00   3.0000000e+00   2.5025853e+00
   5.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1593361e+00   3.0000000e+00   3.0574216e+00   3.0000000e+00   3.2944245e+00   3.0000000e+00   3.0017595e+00   3.0000000e+00   3.2752645e+00   3.0000000e+00   3.1127036e+00   3.0000000e+00   2.9388652e+00   3.0000000e+00   3.0015883e+00   3.0000000e+00   3.2771077e+00   3.0000000e+00   3.1306876e+00   3.0000000e+00   2.5493345e+00
   6.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1680827e+00   3.0000000e+00   3.0610443e+00   3.0000000e+00   3.3147723e+00   3.0000000e+00   3.0017719e+00   3.0000000e+00   3.2927311e+00   3.0000000e+00   3.1198074e+00   3.0000000e+00   2.9868461e+00   3.0000000e+00   3.0016502e+00   3.0000000e+00   3.2946415e+00   3.0000000e+00   3.1381112e+00   3.0000000e+00   2.5939183e+00
   6.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1769327e+00   3.0000000e+00   3.0645346e+00   3.0000000e+00   3.3362029e+00   3.0000000e+00   3.0017838e+00   3.0000000e+00   3.3112665e+00   3.0000000e+00   3.1268880e+00   3.0000000e+00   3.0344807e+00   3.0000000e+00   3.0017313e+00   3.0000000e+00   3.3119793e+00   3.0000000e+00   3.1456371e+00   3.0000000e+00   2.6403964e+00
   6.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1856792e+00   3.0000000e+00   3.0681469e+00   3.0000000e+00   3.3578096e+00   3.0000000e+00   3.0017971e+00   3.0000000e+00   3.3288437e+00   3.0000000e+00   3.1339185e+00   3.0000000e+00   3.0805464e+00   3.0000000e+00   3.0018357e+00   3.0000000e+00   3.3297523e+00   3.0000000e+00   3.1529566e+00   3.0000000e+00   2.6876350e+00
   6.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1944157e+00   3.0000000e+00   3.0718074e+00   3.0000000e+00   3.3796006e+00   3.0000000e+00   3.0018124e+00   3.0000000e+00   3.3472181e+00   3.0000000e+00   3.1410858e+00   3.0000000e+00   3.1292386e+00   3.0000000e+00   3.0019267e+00   3.0000000e+00   3.3471721e+00   3.0000000e+00   3.1604218e+00   3.0000000e+00   2.7339470e+00
   6.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2029003e+00   3.0000000e+00   3.0754941e+00   3.0000000e+00   3.4020973e+00   3.0000000e+00   3.0018288e+00   3.0000000e+00   3.3651241e+00   3.0000000e+00   3.1481423e+00   3.0000000e+00   3.1786685e+00   3.0000000e+00   3.0020106e+00   3.0000000e+00   3.3654641e+00   3.0000000e+00   3.1680042e+00   3.0000000e+00   2.7816822e+00
   6.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2117334e+00   3.0000000e+00   3.0791267e+00   3.0000000e+00   3.4240730e+00   3.0000000e+00   3.0018447e+00   3.0000000e+00   3.3827456e+00   3.0000000e+00   3.1554891e+00   3.0000000e+00   3.2272957e+00   3.0000000e+00   3.0021446e+00   3.0000000e+00   3.3835256e+00   3.0000000e+00   3.1757541e+00   3.0000000e+00   2.8291667e+00
   6.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2207164e+00   3.0000000e+00   3.0827527e+00   3.0000000e+00   3.4463945e+00   3.0000000e+00   3.0018601e+00   3.0000000e+00   3.4011580e+00   3.0000000e+00   3.1627144e+00   3.0000000e+00   3.2757662e+00   3.0000000e+00   3.0022705e+00   3.0000000e+00   3.4012100e+00   3.0000000e+00   3.1833402e+00   3.0000000e+00   2.8773087e+00
   6.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2291887e+00   3.0000000e+00   3.0864510e+00   3.0000000e+00   3.4681160e+00   3.0000000e+00   3.0018770e+00   3.0000000e+00   3.4198350e+00   3.0000000e+00   3.1698810e+00   3.0000000e+00   3.3275358e+00   3.0000000e+00   3.0023909e+00   3.0000000e+00   3.4190698e+00   3.0000000e+00   3.1910186e+00   3.0000000e+00   2.9254841e+00
   6.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2377813e+00   3.0000000e+00   3.0901172e+00   3.0000000e+00   3.4897573e+00   3.0000000e+00   3.0018929e+00   3.0000000e+00   3.4383476e+00   3.0000000e+00   3.1771955e+00   3.0000000e+00   3.3767723e+00   3.0000000e+00   3.0025762e+00   3.0000000e+00   3.4366058e+00   3.0000000e+00   3.1985380e+00   3.0000000e+00   2.9751133e+00
   6.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2464208e+00   3.0000000e+00   3.0939191e+00   3.0000000e+00   3.5133164e+00   3.0000000e+00   3.0019055e+00   3.0000000e+00   3.4567868e+00   3.0000000e+00   3.1847637e+00   3.0000000e+00   3.4261097e+00   3.0000000e+00   3.0027477e+00   3.0000000e+00   3.4552588e+00   3.0000000e+00   3.2062512e+00   3.0000000e+00   3.0256461e+00
   6.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2552016e+00   3.0000000e+00   3.0976344e+00   4.0000000e+00   3.5360919e+00   3.0000000e+00   3.0019215e+00   3.0000000e+00   3.4747969e+00   3.0000000e+00   3.1922431e+00   3.0000000e+00   3.4754156e+00   3.0000000e+00   3.0029740e+00   3.0000000e+00   3.4734959e+00   3.0000000e+00   3.2141140e+00   3.0000000e+00   3.0749118e+00
   6.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2643232e+00   3.0000000e+00   3.1013805e+00   4.0000000e+00   3.5592234e+00   3.0000000e+00   3.0019383e+00   3.0000000e+00   3.4928584e+00   3.0000000e+00   3.1997061e+00   4.0000000e+00   3.5266440e+00   3.0000000e+00   3.0031767e+00   3.0000000e+00   3.4911805e+00   3.0000000e+00   3.2215841e+00   3.0000000e+00   3.1251790e+00
   6.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2731301e+00   3.0000000e+00   3.1051439e+00   4.0000000e+00   3.5830024e+00   3.0000000e+00   3.0019509e+00   4.0000000e+00   3.5111317e+00   3.0000000e+00   3.2066961e+00   4.0000000e+00   3.5791570e+00   3.0000000e+00   3.0034971e+00   4.0000000e+00   3.5093661e+00   3.0000000e+00   3.2293780e+00   3.0000000e+00   3.1742341e+00
   6.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2824052e+00   3.0000000e+00   3.1089853e+00   4.0000000e+00   3.6069055e+00   3.0000000e+00   3.0019688e+00   4.0000000e+00   3.5297150e+00   3.0000000e+00   3.2142387e+00   4.0000000e+00   3.6306619e+00   3.0000000e+00   3.0039100e+00   4.0000000e+00   3.5281709e+00   3.0000000e+00   3.2371168e+00   3.0000000e+00   3.2250078e+00
   6.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2917199e+00   3.0000000e+00   3.1128565e+00   4.0000000e+00   3.6308432e+00   3.0000000e+00   3.0019848e+00   4.0000000e+00   3.5489699e+00   3.0000000e+00   3.2217522e+00   4.0000000e+00   3.6833679e+00   3.0000000e+00   3.0042558e+00   4.0000000e+00   3.5471471e+00   3.0000000e+00   3.2452197e+00   3.0000000e+00   3.2774549e+00
   6.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3006017e+00   3.0000000e+00   3.1168370e+00   4.0000000e+00   3.6538104e+00   3.0000000e+00   3.0020004e+00   4.0000000e+00   3.5673942e+00   3.0000000e+00   3.2293631e+00   4.0000000e+00   3.7359996e+00   3.0000000e+00   3.0046075e+00   4.0000000e+00   3.5655333e+00   3.0000000e+00   3.2532062e+00   3.0000000e+00   3.3295842e+00
   6.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3097056e+00   3.0000000e+00   3.1206716e+00   4.0000000e+00   3.6775796e+00   3.0000000e+00   3.0020154e+00   4.0000000e+00   3.5870009e+00   3.0000000e+00   3.2368904e+00   4.0000000e+00   3.7861720e+00   3.0000000e+00   3.0050641e+00   4.0000000e+00   3.5838727e+00   3.0000000e+00   3.2611535e+00   3.0000000e+00   3.3827644e+00
   6.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3189800e+00   3.0000000e+00   3.1245031e+00   4.0000000e+00   3.7023279e+00   3.0000000e+00   3.0020311e+00   4.0000000e+00   3.6067076e+00   3.0000000e+00   3.2449077e+00   4.0000000e+00   3.8391530e+00   3.0000000e+00   3.0053935e+00   4.0000000e+00   3.6031717e+00   3.0000000e+00   3.2690880e+00   3.0000000e+00   3.4350316e+00
   6.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3283012e+00   3.0000000e+00   3.1284219e+00   4.0000000e+00   3.7273524e+00   3.0000000e+00   3.0020450e+00   4.0000000e+00   3.6257577e+00   3.0000000e+00   3.2528514e+00   4.0000000e+00   3.8942251e+00   3.0000000e+00   3.0056950e+00   4.0000000e+00   3.6224321e+00   3.0000000e+00   3.2770000e+00   3.0000000e+00   3.4889915e+00
   6.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3378803e+00   3.0000000e+00   3.1323674e+00   4.0000000e+00   3.7520344e+00   3.0000000e+00   3.0020616e+00   4.0000000e+00   3.6453557e+00   3.0000000e+00   3.2605864e+00   4.0000000e+00   3.9481950e+00   3.0000000e+00   3.0059747e+00   4.0000000e+00   3.6415407e+00   3.0000000e+00   3.2851990e+00   4.0000000e+00   3.5428459e+00
   7.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3471793e+00   3.0000000e+00   3.1363374e+00   4.0000000e+00   3.7771684e+00   3.0000000e+00   3.0020754e+00   4.0000000e+00   3.6651903e+00   3.0000000e+00   3.2689476e+00   4.0000000e+00   4.0037505e+00   3.0000000e+00   3.0062691e+00   4.0000000e+00   3.6605677e+00   3.0000000e+00   3.2935035e+00   4.0000000e+00   3.5985940e+00
   7.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3567662e+00   3.0000000e+00   3.1402739e+00   4.0000000e+00   3.8022907e+00   3.0000000e+00   3.0020909e+00   4.0000000e+00   3.6855469e+00   3.0000000e+00   3.2772288e+00   4.0000000e+00   4.0583827e+00   3.0000000e+00   3.0064936e+00   4.0000000e+00   3.6806959e+00   3.0000000e+00   3.3020402e+00   4.0000000e+00   3.6540555e+00
   7.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3664192e+00   3.0000000e+00   3.1442704e+00   4.0000000e+00   3.8280180e+00   3.0000000e+00   3.0021120e+00   4.0000000e+00   3.7057746e+00   3.0000000e+00   3.2853199e+00   4.0000000e+00   4.1128392e+00   3.0000000e+00   3.0066582e+00   4.0000000e+00   3.7003015e+00   3.0000000e+00   3.3103400e+00   4.0000000e+00   3.7107756e+00
   7.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3761333e+00   3.0000000e+00   3.1483703e+00   4.0000000e+00   3.8536110e+00   3.0000000e+00   3.0021272e+00   4.0000000e+00   3.7257340e+00   3.0000000e+00   3.2934525e+00   4.0000000e+00   4.1684374e+00   3.0000000e+00   3.0068914e+00   4.0000000e+00   3.7206835e+00   3.0000000e+00   3.3185795e+00   4.0000000e+00   3.7675909e+00
   7.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3861970e+00   3.0000000e+00   3.1525262e+00   4.0000000e+00   3.8796376e+00   3.0000000e+00   3.0021421e+00   4.0000000e+00   3.7459280e+00   3.0000000e+00   3.3017113e+00   4.0000000e+00   4.2248859e+00   3.0000000e+00   3.0070576e+00   4.0000000e+00   3.7409841e+00   3.0000000e+00   3.3269170e+00   4.0000000e+00   3.8258859e+00
   7.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3956977e+00   3.0000000e+00   3.1565887e+00   4.0000000e+00   3.9063550e+00   3.0000000e+00   3.0021606e+00   4.0000000e+00   3.7665531e+00   3.0000000e+00   3.3100065e+00   4.0000000e+00   4.2839642e+00   3.0000000e+00   3.0072906e+00   4.0000000e+00   3.7610563e+00   3.0000000e+00   3.3355378e+00   4.0000000e+00   3.8858837e+00
   7.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4058463e+00   3.0000000e+00   3.1607967e+00   4.0000000e+00   3.9329668e+00   3.0000000e+00   3.0021819e+00   4.0000000e+00   3.7868347e+00   3.0000000e+00   3.3183926e+00   4.0000000e+00   4.3428488e+00   3.0000000e+00   3.0073969e+00   4.0000000e+00   3.7806222e+00   3.0000000e+00   3.3441228e+00   4.0000000e+00   3.9446926e+00
   7.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4157574e+00   3.0000000e+00   3.1649805e+00   4.0000000e+00   3.9603138e+00   3.0000000e+00   3.0022006e+00   4.0000000e+00   3.8080073e+00   3.0000000e+00   3.3268356e+00   4.0000000e+00   4.4042875e+00   3.0000000e+00   3.0075362e+00   4.0000000e+00   3.8012187e+00   3.0000000e+00   3.3526582e+00   4.0000000e+00   4.0064445e+00
   7.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4258719e+00   3.0000000e+00   3.1693482e+00   4.0000000e+00   3.9877946e+00   3.0000000e+00   3.0022177e+00   4.0000000e+00   3.8294627e+00   3.0000000e+00   3.3355548e+00   4.0000000e+00   4.4629733e+00   3.0000000e+00   3.0077105e+00   4.0000000e+00   3.8220814e+00   3.0000000e+00   3.3612356e+00   4.0000000e+00   4.0643445e+00
   7.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4358817e+00   3.0000000e+00   3.1736932e+00   4.0000000e+00   4.0161236e+00   3.0000000e+00   3.0022334e+00   4.0000000e+00   3.8503184e+00   3.0000000e+00   3.3440737e+00   5.0000000e+00   4.5242347e+00   3.0000000e+00   3.0078374e+00   4.0000000e+00   3.8427025e+00   3.0000000e+00   3.3700353e+00   4.0000000e+00   4.1245435e+00
   7.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4467238e+00   3.0000000e+00   3.1780085e+00   4.0000000e+00   4.0452462e+00   3.0000000e+00   3.0022540e+00   4.0000000e+00   3.8721651e+00   3.0000000e+00   3.3527726e+00   5.0000000e+00   4.5862752e+00   3.0000000e+00   3.0079472e+00   4.0000000e+00   3.8639038e+00   3.0000000e+00   3.3791375e+00   4.0000000e+00   4.1863751e+00
   7.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4567529e+00   3.0000000e+00   3.1823980e+00   4.0000000e+00   4.0748628e+00   3.0000000e+00   3.0022702e+00   4.0000000e+00   3.8952742e+00   3.0000000e+00   3.3616272e+00   5.0000000e+00   4.6482907e+00   3.0000000e+00   3.0080552e+00   4.0000000e+00   3.8854898e+00   3.0000000e+00   3.3880857e+00   4.0000000e+00   4.2478563e+00
   7.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4673877e+00   3.0000000e+00   3.1870117e+00   4.0000000e+00   4.1037053e+00   3.0000000e+00   3.0022852e+00   4.0000000e+00   3.9173735e+00   3.0000000e+00   3.3702529e+00   5.0000000e+00   4.7087630e+00   3.0000000e+00   3.0081760e+00   4.0000000e+00   3.9075326e+00   3.0000000e+00   3.3972441e+00   4.0000000e+00   4.3129233e+00
   7.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4783337e+00   3.0000000e+00   3.1914081e+00   4.0000000e+00   4.1327035e+00   3.0000000e+00   3.0023048e+00   4.0000000e+00   3.9403122e+00   3.0000000e+00   3.3794032e+00   5.0000000e+00   4.7735760e+00   3.0000000e+00   3.0083161e+00   4.0000000e+00   3.9300125e+00   3.0000000e+00   3.4064418e+00   4.0000000e+00   4.3793593e+00
   7.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4892839e+00   3.0000000e+00   3.1958670e+00   4.0000000e+00   4.1617536e+00   3.0000000e+00   3.0023257e+00   4.0000000e+00   3.9621827e+00   3.0000000e+00   3.3888366e+00   5.0000000e+00   4.8398547e+00   3.0000000e+00   3.0084290e+00   4.0000000e+00   3.9523286e+00   3.0000000e+00   3.4158608e+00   4.0000000e+00   4.4426043e+00
   7.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.5003471e+00   3.0000000e+00   3.2005416e+00   4.0000000e+00   4.1922609e+00   3.0000000e+00   3.0023446e+00   4.0000000e+00   3.9857701e+00   3.0000000e+00   3.3980136e+00   5.0000000e+00   4.9058427e+00   3.0000000e+00   3.0085674e+00   4.0000000e+00   3.9745444e+00   3.0000000e+00   3.4256870e+00   5.0000000e+00   4.5079598e+00
   7.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.5112491e+00   3.0000000e+00   3.2052424e+00   4.0000000e+00   4.2221790e+00   3.0000000e+00   3.0023626e+00   4.0000000e+00   4.0085347e+00   3.0000000e+00   3.4076584e+00   5.0000000e+00   4.9722138e+00   3.0000000e+00   3.0086795e+00   4.0000000e+00   3.9968484e+00   3.0000000e+00   3.4354094e+00   5.0000000e+00   4.5754477e+00
   7.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5221842e+00   3.0000000e+00   3.2099784e+00   4.0000000e+00   4.2541121e+00   3.0000000e+00   3.0023812e+00   4.0000000e+00   4.0317933e+00   3.0000000e+00   3.4173488e+00   5.0000000e+00   5.0403863e+00   3.0000000e+00   3.0088230e+00   4.0000000e+00   4.0200163e+00   3.0000000e+00   3.4450548e+00   5.0000000e+00   4.6437966e+00
   7.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5335786e+00   3.0000000e+00   3.2150102e+00   4.0000000e+00   4.2858073e+00   3.0000000e+00   3.0024011e+00   4.0000000e+00   4.0548748e+00   3.0000000e+00   3.4269789e+00   5.0000000e+00   5.1062145e+00   3.0000000e+00   3.0089441e+00   4.0000000e+00   4.0430211e+00   3.0000000e+00   3.4551701e+00   5.0000000e+00   4.7132800e+00
   7.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5450720e+00   3.0000000e+00   3.2198522e+00   4.0000000e+00   4.3177252e+00   3.0000000e+00   3.0024244e+00   4.0000000e+00   4.0788918e+00   3.0000000e+00   3.4369968e+00   5.0000000e+00   5.1762084e+00   3.0000000e+00   3.0090506e+00   4.0000000e+00   4.0666860e+00   3.0000000e+00   3.4650625e+00   5.0000000e+00   4.7841771e+00
   8.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5562889e+00   3.0000000e+00   3.2248862e+00   4.0000000e+00   4.3496628e+00   3.0000000e+00   3.0024462e+00   4.0000000e+00   4.1032656e+00   3.0000000e+00   3.4470967e+00   5.0000000e+00   5.2475540e+00   3.0000000e+00   3.0091808e+00   4.0000000e+00   4.0899093e+00   3.0000000e+00   3.4752401e+00   5.0000000e+00   4.8570923e+00
   8.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5679126e+00   3.0000000e+00   3.2300251e+00   4.0000000e+00   4.3834378e+00   3.0000000e+00   3.0024693e+00   4.0000000e+00   4.1276965e+00   3.0000000e+00   3.4573232e+00   5.0000000e+00   5.3225553e+00   3.0000000e+00   3.0093172e+00   4.0000000e+00   4.1134606e+00   3.0000000e+00   3.4857035e+00   5.0000000e+00   4.9306637e+00
   8.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5795654e+00   3.0000000e+00   3.2354480e+00   4.0000000e+00   4.4168445e+00   3.0000000e+00   3.0024891e+00   4.0000000e+00   4.1520875e+00   3.0000000e+00   3.4677748e+00   5.0000000e+00   5.3946115e+00   3.0000000e+00   3.0094512e+00   4.0000000e+00   4.1376016e+00   3.0000000e+00   3.4964432e+00   5.0000000e+00   5.0068995e+00
   8.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5918642e+00   3.0000000e+00   3.2406688e+00   4.0000000e+00   4.4515403e+00   3.0000000e+00   3.0025159e+00   4.0000000e+00   4.1775247e+00   3.0000000e+00   3.4782996e+00   5.0000000e+00   5.4676427e+00   3.0000000e+00   3.0095798e+00   4.0000000e+00   4.1635679e+00   3.0000000e+00   3.5077602e+00   5.0000000e+00   5.0848544e+00
   8.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6044167e+00   3.0000000e+00   3.2459561e+00   4.0000000e+00   4.4863178e+00   3.0000000e+00   3.0025395e+00   4.0000000e+00   4.2031388e+00   3.0000000e+00   3.4889905e+00   6.0000000e+00   5.5416652e+00   3.0000000e+00   3.0097136e+00   4.0000000e+00   4.1882602e+00   3.0000000e+00   3.5186863e+00   5.0000000e+00   5.1633240e+00
   8.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6170331e+00   3.0000000e+00   3.2516545e+00   4.0000000e+00   4.5199827e+00   3.0000000e+00   3.0025649e+00   4.0000000e+00   4.2300696e+00   3.0000000e+00   3.4998492e+00   6.0000000e+00   5.6230390e+00   3.0000000e+00   3.0098053e+00   4.0000000e+00   4.2148798e+00   4.0000000e+00   3.5302601e+00   5.0000000e+00   5.2474409e+00
   8.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6302210e+00   3.0000000e+00   3.2572823e+00   5.0000000e+00   4.5565280e+00   3.0000000e+00   3.0025912e+00   4.0000000e+00   4.2575669e+00   3.0000000e+00   3.5110813e+00   6.0000000e+00   5.7009747e+00   3.0000000e+00   3.0099496e+00   4.0000000e+00   4.2415908e+00   4.0000000e+00   3.5414057e+00   5.0000000e+00   5.3265797e+00
   8.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6435045e+00   3.0000000e+00   3.2628110e+00   5.0000000e+00   4.5928545e+00   3.0000000e+00   3.0026164e+00   4.0000000e+00   4.2856866e+00   4.0000000e+00   3.5219542e+00   6.0000000e+00   5.7798027e+00   3.0000000e+00   3.0100560e+00   4.0000000e+00   4.2691311e+00   4.0000000e+00   3.5531021e+00   5.0000000e+00   5.4112189e+00
   8.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6569773e+00   3.0000000e+00   3.2686796e+00   5.0000000e+00   4.6310498e+00   3.0000000e+00   3.0026446e+00   4.0000000e+00   4.3139794e+00   4.0000000e+00   3.5335557e+00   6.0000000e+00   5.8614541e+00   3.0000000e+00   3.0101593e+00   4.0000000e+00   4.2962205e+00   4.0000000e+00   3.5649053e+00   5.0000000e+00   5.4969922e+00
   8.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6708046e+00   3.0000000e+00   3.2746695e+00   5.0000000e+00   4.6700157e+00   3.0000000e+00   3.0026772e+00   4.0000000e+00   4.3424686e+00   4.0000000e+00   3.5455134e+00   6.0000000e+00   5.9467331e+00   3.0000000e+00   3.0102568e+00   4.0000000e+00   4.3245704e+00   4.0000000e+00   3.5768956e+00   6.0000000e+00   5.5850971e+00
   8.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6850373e+00   3.0000000e+00   3.2809701e+00   5.0000000e+00   4.7088610e+00   3.0000000e+00   3.0027091e+00   4.0000000e+00   4.3733741e+00   4.0000000e+00   3.5576824e+00   6.0000000e+00   6.0308274e+00   3.0000000e+00   3.0103295e+00   4.0000000e+00   4.3546064e+00   4.0000000e+00   3.5889547e+00   6.0000000e+00   5.6746140e+00
   8.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7001034e+00   3.0000000e+00   3.2874393e+00   5.0000000e+00   4.7485701e+00   3.0000000e+00   3.0027411e+00   4.0000000e+00   4.4047046e+00   4.0000000e+00   3.5698940e+00   6.0000000e+00   6.1140016e+00   3.0000000e+00   3.0104580e+00   4.0000000e+00   4.3847831e+00   4.0000000e+00   3.6017712e+00   6.0000000e+00   5.7698114e+00
   8.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7145494e+00   3.0000000e+00   3.2939374e+00   5.0000000e+00   4.7890339e+00   3.0000000e+00   3.0027740e+00   4.0000000e+00   4.4352623e+00   4.0000000e+00   3.5823729e+00   6.0000000e+00   6.1980830e+00   3.0000000e+00   3.0106300e+00   4.0000000e+00   4.4146392e+00   4.0000000e+00   3.6150027e+00   6.0000000e+00   5.8639636e+00
   8.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7293443e+00   3.0000000e+00   3.3004798e+00   5.0000000e+00   4.8299256e+00   3.0000000e+00   3.0028055e+00   4.0000000e+00   4.4672432e+00   4.0000000e+00   3.5957366e+00   6.0000000e+00   6.2857566e+00   3.0000000e+00   3.0107835e+00   4.0000000e+00   4.4459495e+00   4.0000000e+00   3.6288008e+00   6.0000000e+00   5.9623708e+00
   8.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7449642e+00   3.0000000e+00   3.3070278e+00   5.0000000e+00   4.8721228e+00   3.0000000e+00   3.0028367e+00   4.0000000e+00   4.5000010e+00   4.0000000e+00   3.6091694e+00   6.0000000e+00   6.3757403e+00   3.0000000e+00   3.0109333e+00   4.0000000e+00   4.4781987e+00   4.0000000e+00   3.6424791e+00   6.0000000e+00   6.0644573e+00
   8.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7611488e+00   3.0000000e+00   3.3139513e+00   5.0000000e+00   4.9151142e+00   3.0000000e+00   3.0028747e+00   5.0000000e+00   4.5336808e+00   4.0000000e+00   3.6235383e+00   6.0000000e+00   6.4639572e+00   3.0000000e+00   3.0111230e+00   4.0000000e+00   4.5106981e+00   4.0000000e+00   3.6567429e+00   6.0000000e+00   6.1692952e+00
   8.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7774141e+00   3.0000000e+00   3.3210027e+00   5.0000000e+00   4.9583880e+00   3.0000000e+00   3.0029082e+00   5.0000000e+00   4.5680631e+00   4.0000000e+00   3.6382078e+00   7.0000000e+00   6.5527575e+00   3.0000000e+00   3.0112712e+00   5.0000000e+00   4.5447400e+00   4.0000000e+00   3.6716162e+00   6.0000000e+00   6.2820656e+00
   8.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7942689e+00   3.0000000e+00   3.3282518e+00   5.0000000e+00   5.0024186e+00   3.0000000e+00   3.0029391e+00   5.0000000e+00   4.6046402e+00   4.0000000e+00   3.6527144e+00   7.0000000e+00   6.6372760e+00   3.0000000e+00   3.0114164e+00   5.0000000e+00   4.5797144e+00   4.0000000e+00   3.6870357e+00   6.0000000e+00   6.3935622e+00
   8.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8117649e+00   3.0000000e+00   3.3357538e+00   5.0000000e+00   5.0469505e+00   3.0000000e+00   3.0029835e+00   5.0000000e+00   4.6408022e+00   4.0000000e+00   3.6679419e+00   7.0000000e+00   6.7275840e+00   3.0000000e+00   3.0116040e+00   5.0000000e+00   4.6157418e+00   4.0000000e+00   3.7023552e+00   7.0000000e+00   6.5161843e+00
   8.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8294200e+00   3.0000000e+00   3.3435469e+00   5.0000000e+00   5.0918540e+00   3.0000000e+00   3.0030235e+00   5.0000000e+00   4.6782282e+00   4.0000000e+00   3.6841436e+00   7.0000000e+00   6.8165838e+00   3.0000000e+00   3.0117774e+00   5.0000000e+00   4.6529819e+00   4.0000000e+00   3.7185340e+00   7.0000000e+00   6.6363966e+00
   9.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8481365e+00   3.0000000e+00   3.3515782e+00   5.0000000e+00   5.1388845e+00   3.0000000e+00   3.0030725e+00   5.0000000e+00   4.7172178e+00   4.0000000e+00   3.7012013e+00   7.0000000e+00   6.9006658e+00   3.0000000e+00   3.0120023e+00   5.0000000e+00   4.6907076e+00   4.0000000e+00   3.7353060e+00   7.0000000e+00   6.7661233e+00
   9.0500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8672062e+00   3.0000000e+00   3.3599998e+00   5.0000000e+00   5.1868963e+00   3.0000000e+00   3.0031131e+00   5.0000000e+00   4.7600440e+00   4.0000000e+00   3.7185512e+00   7.0000000e+00   6.9798564e+00   3.0000000e+00   3.0121595e+00   5.0000000e+00   4.7305581e+00   4.0000000e+00   3.7528430e+00   7.0000000e+00   6.9033657e+00
   9.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8872918e+00   3.0000000e+00   3.3690670e+00   5.0000000e+00   5.2349489e+00   3.0000000e+00   3.0031568e+00   5.0000000e+00   4.8017869e+00   4.0000000e+00   3.7368350e+00   7.0000000e+00   7.0608441e+00   3.0000000e+00   3.0124009e+00   5.0000000e+00   4.7728405e+00   4.0000000e+00   3.7709267e+00   7.0000000e+00   7.0515472e+00
   9.1500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9083152e+00   3.0000000e+00   3.3785847e+00   5.0000000e+00   5.2828824e+00   3.0000000e+00   3.0032050e+00   5.0000000e+00   4.8455395e+00   4.0000000e+00   3.7555056e+00   7.0000000e+00   7.1387992e+00   3.0000000e+00   3.0126260e+00   5.0000000e+00   4.8151119e+00   4.0000000e+00   3.7904976e+00   7.0000000e+00   7.2033183e+00
   9.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9292903e+00   3.0000000e+00   3.3884687e+00   5.0000000e+00   5.3340189e+00   3.0000000e+00   3.0032681e+00   5.0000000e+00   4.8916404e+00   4.0000000e+00   3.7753973e+00   7.0000000e+00   7.2134878e+00   3.0000000e+00   3.0128086e+00   5.0000000e+00   4.8591883e+00   4.0000000e+00   3.8100664e+00   7.0000000e+00   7.3608357e+00
   9.2500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9520764e+00   3.0000000e+00   3.3986722e+00   5.0000000e+00   5.3838806e+00   3.0000000e+00   3.0033294e+00   5.0000000e+00   4.9407292e+00   4.0000000e+00   3.7958459e+00   7.0000000e+00   7.2857302e+00   3.0000000e+00   3.0132001e+00   5.0000000e+00   4.9057829e+00   4.0000000e+00   3.8310857e+00   8.0000000e+00   7.5306036e+00
   9.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9765988e+00   3.0000000e+00   3.4093087e+00   5.0000000e+00   5.4349307e+00   3.0000000e+00   3.0033902e+00   5.0000000e+00   4.9922150e+00   4.0000000e+00   3.8175990e+00   7.0000000e+00   7.3568556e+00   3.0000000e+00   3.0134211e+00   5.0000000e+00   4.9572202e+00   4.0000000e+00   3.8544423e+00   8.0000000e+00   7.7094026e+00
   9.3500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0021080e+00   3.0000000e+00   3.4209967e+00   5.0000000e+00   5.4862750e+00   3.0000000e+00   3.0034619e+00   5.0000000e+00   5.0481542e+00   4.0000000e+00   3.8409153e+00   7.0000000e+00   7.4276714e+00   3.0000000e+00   3.0137477e+00   5.0000000e+00   5.0103269e+00   4.0000000e+00   3.8786923e+00   8.0000000e+00   7.9057904e+00
   9.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0289458e+00   3.0000000e+00   3.4330708e+00   5.0000000e+00   5.5392203e+00   3.0000000e+00   3.0035389e+00   5.0000000e+00   5.1051851e+00   4.0000000e+00   3.8657933e+00   7.0000000e+00   7.4969028e+00   3.0000000e+00   3.0140392e+00   5.0000000e+00   5.0673224e+00   4.0000000e+00   3.9059552e+00   8.0000000e+00   8.1222461e+00
   9.4500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0573867e+00   3.0000000e+00   3.4461256e+00   5.0000000e+00   5.5920558e+00   3.0000000e+00   3.0036123e+00   5.0000000e+00   5.1652265e+00   4.0000000e+00   3.8914236e+00   7.0000000e+00   7.5670822e+00   3.0000000e+00   3.0143844e+00   5.0000000e+00   5.1259363e+00   4.0000000e+00   3.9344406e+00   8.0000000e+00   8.3526034e+00
   9.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0887784e+00   3.0000000e+00   3.4606270e+00   5.0000000e+00   5.6434051e+00   3.0000000e+00   3.0036994e+00   5.0000000e+00   5.2321247e+00   4.0000000e+00   3.9191522e+00   8.0000000e+00   7.6403531e+00   3.0000000e+00   3.0148143e+00   5.0000000e+00   5.1909427e+00   4.0000000e+00   3.9673988e+00   9.0000000e+00   8.5914194e+00
   9.5500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.1218290e+00   3.0000000e+00   3.4760991e+00   5.0000000e+00   5.6985344e+00   3.0000000e+00   3.0037894e+00   5.0000000e+00   5.3034487e+00   4.0000000e+00   3.9511328e+00   8.0000000e+00   7.7122871e+00   3.0000000e+00   3.0153647e+00   5.0000000e+00   5.2620661e+00   4.0000000e+00   4.0038776e+00   9.0000000e+00   8.8735380e+00
   9.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.1575774e+00   3.0000000e+00   3.4936505e+00   5.0000000e+00   5.7523307e+00   3.0000000e+00   3.0039005e+00   5.0000000e+00   5.3810943e+00   4.0000000e+00   3.9849415e+00   8.0000000e+00   7.7878397e+00   3.0000000e+00   3.0158692e+00   5.0000000e+00   5.3384845e+00   4.0000000e+00   4.0435156e+00   9.0000000e+00   9.1826316e+00
   9.6500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.1985945e+00   3.0000000e+00   3.5127055e+00   5.0000000e+00   5.8101575e+00   3.0000000e+00   3.0040383e+00   5.0000000e+00   5.4681674e+00   4.0000000e+00   4.0224017e+00   8.0000000e+00   7.8672843e+00   3.0000000e+00   3.0163158e+00   5.0000000e+00   5.4209752e+00   4.0000000e+00   4.0900059e+00   1.0000000e+01   9.5507327e+00
   9.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.2420281e+00   3.0000000e+00   3.5347641e+00   6.0000000e+00   5.8687250e+00   3.0000000e+00   3.0041627e+00   5.0000000e+00   5.5640138e+00   4.0000000e+00   4.0667193e+00   8.0000000e+00   7.9512816e+00   3.0000000e+00   3.0171359e+00   5.0000000e+00   5.5133838e+00   4.0000000e+00   4.1486079e+00   1.0000000e+01   9.9647774e+00
   9.7500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.2937901e+00   3.0000000e+00   3.5596741e+00   6.0000000e+00   5.9287855e+00   3.0000000e+00   3.0043395e+00   6.0000000e+00   5.6794821e+00   4.0000000e+00   4.1158632e+00   8.0000000e+00   8.0391822e+00   3.0000000e+00   3.0178856e+00   6.0000000e+00   5.6278021e+00   4.0000000e+00   4.2185290e+00   1.0000000e+01   1.0440313e+01
   9.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.3572461e+00   4.0000000e+00   3.5905798e+00   6.0000000e+00   5.9960748e+00   3.0000000e+00   3.0045579e+00   6.0000000e+00   5.8156984e+00   4.0000000e+00   4.1756368e+00   8.0000000e+00   8.1425041e+00   3.0000000e+00   3.0194984e+00   6.0000000e+00   5.7599706e+00   4.0000000e+00   4.3091498e+00   1.1000000e+01   1.1066606e+01
   9.8500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.4352523e+00   4.0000000e+00   3.6280667e+00   6.0000000e+00   6.0755806e+00   3.0000000e+00   3.0048817e+00   6.0000000e+00   5.9832766e+00   4.0000000e+00   4.2518280e+00   8.0000000e+00   8.2701855e+00   3.0000000e+00   3.0217772e+00   6.0000000e+00   5.9249380e+00   4.0000000e+00   4.4386658e+00   1.2000000e+01   1.1938481e+01
   9.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.5367281e+00   4.0000000e+00   3.6796546e+00   6.0000000e+00   6.1746080e+00   3.0000000e+00   3.0052871e+00   6.0000000e+00   6.2039199e+00   4.0000000e+00   4.3549419e+00   8.0000000e+00   8.4312262e+00   3.0000000e+00   3.0260967e+00   6.0000000e+00   6.1447533e+00   5.0000000e+00   4.6311412e+00   1.3000000e+01   1.3532684e+01
   9.9500000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   5.0000000e+00   4.7051825e+00   4.0000000e+00   3.7649845e+00   6.0000000e+00   6.3222529e+00   3.0000000e+00   3.0062360e+00   6.0000000e+00   6.5765513e+00   4.0000000e+00   4.5231300e+00   9.0000000e+00   8.6854766e+00   3.0000000e+00   3.0379863e+00   6.0000000e+00   6.5145732e+00   5.0000000e+00   5.0098804e+00   1.4000000e+01   1.3999529e+01
   1.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   6.0000000e+00   5.8586938e+00   5.0000000e+00   4.7914130e+00   7.0000000e+00   7.4914690e+00   3.0000000e+00   3.0188146e+00   9.0000000e+00   9.2304048e+00   6.0000000e+00   5.9452350e+00   1.1000000e+01   1.0874659e+01   3.0000000e+00   3.1258661e+00   1.0000000e+01   9.8311308e+00   8.0000000e+00   8.0461616e+00   1.4000000e+01   1.4000000e+01


==> Figures/CDF_Qbit_tgPw_maxSE_GP.txt <==
   (0)Percentile	(1)	(2)M=100K=10MR-MaxPd-stPw-unC-CoI	(3)	(4)M=100K=10MR-MaxPd-stPw-unC-CoD1	(5)	(6)M=100K=10MR-MaxPd-stPw-unC-CoDK	(7)	(8)M=100K=10MR-MaxPd-stPw-unC-Cfree	(9)	(10)M=100K=10MR-MaxPd-stPw-eqADC-unC-CoI	(11)	(12)M=100K=10MR-MaxPd-stPw-eqADC-unC-CoD1	(13)	(14)M=100K=10MR-MaxPd-stPw-eqADC-unC-CoDK	(15)	(16)M=100K=10MR-MaxPd-stPw-eqADC-unC-Cfree	
   0.0000000e+00   0.0000000e+00   2.5832832e+00   0.0000000e+00   1.0000521e+00   0.0000000e+00   1.6630876e+00   0.0000000e+00   1.0000021e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.0000000e-02   0.0000000e+00   2.6127968e+00   0.0000000e+00   1.0001408e+00   0.0000000e+00   1.8606334e+00   0.0000000e+00   1.0000022e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   2.0000000e-02   0.0000000e+00   2.6185640e+00   0.0000000e+00   1.0002287e+00   0.0000000e+00   1.9065228e+00   0.0000000e+00   1.0000022e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   3.0000000e-02   0.0000000e+00   2.6188388e+00   0.0000000e+00   1.0003643e+00   0.0000000e+00   1.9918239e+00   0.0000000e+00   1.0000022e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   4.0000000e-02   0.0000000e+00   2.6189547e+00   0.0000000e+00   1.0013752e+00   0.0000000e+00   2.0348823e+00   0.0000000e+00   1.0000023e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   5.0000000e-02   0.0000000e+00   2.6189949e+00   0.0000000e+00   1.0223969e+00   0.0000000e+00   2.0758367e+00   0.0000000e+00   1.0000023e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   6.0000000e-02   0.0000000e+00   2.6190027e+00   0.0000000e+00   1.1330274e+00   0.0000000e+00   2.1272380e+00   0.0000000e+00   1.0000023e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   7.0000000e-02   0.0000000e+00   2.6190129e+00   0.0000000e+00   1.2162912e+00   0.0000000e+00   2.1505337e+00   0.0000000e+00   1.0000024e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   8.0000000e-02   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.3129256e+00   0.0000000e+00   2.1738428e+00   0.0000000e+00   1.0000024e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   9.0000000e-02   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.3584611e+00   0.0000000e+00   2.1950100e+00   0.0000000e+00   1.0000025e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.0000000e-01   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.3880248e+00   0.0000000e+00   2.2156031e+00   0.0000000e+00   1.0000030e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.1000000e-01   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.4180384e+00   0.0000000e+00   2.2373624e+00   0.0000000e+00   1.0000037e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.2000000e-01   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.4534207e+00   0.0000000e+00   2.2666987e+00   0.0000000e+00   1.0000045e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.3000000e-01   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.4957050e+00   0.0000000e+00   2.2873408e+00   0.0000000e+00   1.0000046e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.4000000e-01   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.5477280e+00   0.0000000e+00   2.2996416e+00   0.0000000e+00   1.0000047e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.5000000e-01   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.5709207e+00   0.0000000e+00   2.3193193e+00   0.0000000e+00   1.0000047e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.6000000e-01   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.5875304e+00   0.0000000e+00   2.3324730e+00   0.0000000e+00   1.0000047e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.7000000e-01   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.6477421e+00   0.0000000e+00   2.3498482e+00   0.0000000e+00   1.0000048e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.8000000e-01   0.0000000e+00   2.6190136e+00   0.0000000e+00   1.6824008e+00   0.0000000e+00   2.3607321e+00   0.0000000e+00   1.0000048e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   1.9000000e-01   0.0000000e+00   2.6190137e+00   0.0000000e+00   1.7116957e+00   0.0000000e+00   2.3767812e+00   0.0000000e+00   1.0000049e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   2.0000000e-01   0.0000000e+00   2.6190138e+00   0.0000000e+00   1.7481639e+00   0.0000000e+00   2.3893075e+00   0.0000000e+00   1.0000050e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   2.1000000e-01   0.0000000e+00   2.6190142e+00   0.0000000e+00   1.7830520e+00   0.0000000e+00   2.4027498e+00   0.0000000e+00   1.0000052e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   2.2000000e-01   0.0000000e+00   2.6190155e+00   0.0000000e+00   1.8032088e+00   0.0000000e+00   2.4163489e+00   0.0000000e+00   1.0000052e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   2.3000000e-01   0.0000000e+00   2.6190185e+00   0.0000000e+00   1.8229241e+00   0.0000000e+00   2.4250505e+00   0.0000000e+00   1.0000053e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   2.4000000e-01   0.0000000e+00   2.6190265e+00   0.0000000e+00   1.8551202e+00   0.0000000e+00   2.4351874e+00   0.0000000e+00   1.0000054e+00   0.0000000e+00   2.5764703e+00   0.0000000e+00   2.7069648e+00   0.0000000e+00   2.6183606e+00   0.0000000e+00   2.9886252e+00
   2.5000000e-01   0.0000000e+00   2.6562730e+00   0.0000000e+00   1.9237840e+00   0.0000000e+00   2.4535057e+00   0.0000000e+00   1.0000055e+00   0.0000000e+00   2.6343968e+00   0.0000000e+00   2.7207414e+00   0.0000000e+00   2.6360185e+00   0.0000000e+00   2.9963845e+00
   2.6000000e-01   0.0000000e+00   2.7105306e+00   0.0000000e+00   1.9474153e+00   0.0000000e+00   2.4634735e+00   0.0000000e+00   1.0000057e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   2.7000000e-01   0.0000000e+00   2.7144290e+00   0.0000000e+00   1.9754115e+00   0.0000000e+00   2.4667982e+00   0.0000000e+00   1.0000058e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   2.8000000e-01   0.0000000e+00   2.7163697e+00   0.0000000e+00   1.9941247e+00   0.0000000e+00   2.4704063e+00   0.0000000e+00   1.0000059e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   2.9000000e-01   0.0000000e+00   2.7173611e+00   0.0000000e+00   2.0125841e+00   0.0000000e+00   2.4828278e+00   0.0000000e+00   1.0000059e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.0000000e-01   0.0000000e+00   2.7177229e+00   0.0000000e+00   2.0279540e+00   0.0000000e+00   2.4873585e+00   0.0000000e+00   1.0000060e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.1000000e-01   0.0000000e+00   2.7178189e+00   0.0000000e+00   2.0439582e+00   0.0000000e+00   2.4914268e+00   0.0000000e+00   1.0000061e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.2000000e-01   0.0000000e+00   2.7178327e+00   0.0000000e+00   2.0613087e+00   0.0000000e+00   2.5046824e+00   0.0000000e+00   1.0000062e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.3000000e-01   0.0000000e+00   2.7178422e+00   0.0000000e+00   2.0830693e+00   0.0000000e+00   2.5187393e+00   0.0000000e+00   1.0000064e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.4000000e-01   0.0000000e+00   2.7178555e+00   0.0000000e+00   2.1031616e+00   0.0000000e+00   2.5324018e+00   0.0000000e+00   1.0000066e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.5000000e-01   0.0000000e+00   2.7178678e+00   0.0000000e+00   2.1286422e+00   0.0000000e+00   2.5440327e+00   0.0000000e+00   1.0000068e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.6000000e-01   0.0000000e+00   2.7178747e+00   0.0000000e+00   2.1523050e+00   0.0000000e+00   2.5649646e+00   0.0000000e+00   1.0000071e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.7000000e-01   0.0000000e+00   2.7178772e+00   0.0000000e+00   2.1599510e+00   0.0000000e+00   2.5796920e+00   0.0000000e+00   1.0000074e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.8000000e-01   0.0000000e+00   2.7178777e+00   0.0000000e+00   2.1797814e+00   0.0000000e+00   2.5874585e+00   0.0000000e+00   1.0000079e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   3.9000000e-01   0.0000000e+00   2.7178777e+00   0.0000000e+00   2.2340604e+00   0.0000000e+00   2.5953369e+00   0.0000000e+00   1.0000088e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.0000000e-01   0.0000000e+00   2.7178779e+00   0.0000000e+00   2.2500007e+00   0.0000000e+00   2.6038778e+00   0.0000000e+00   1.0000096e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.1000000e-01   0.0000000e+00   2.7178781e+00   0.0000000e+00   2.2670710e+00   0.0000000e+00   2.6086241e+00   0.0000000e+00   1.0000129e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.2000000e-01   0.0000000e+00   2.7178783e+00   0.0000000e+00   2.2873310e+00   0.0000000e+00   2.6201135e+00   0.0000000e+00   1.0000157e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.3000000e-01   0.0000000e+00   2.7178783e+00   0.0000000e+00   2.3190238e+00   0.0000000e+00   2.6348809e+00   0.0000000e+00   1.0000265e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.4000000e-01   0.0000000e+00   2.7178784e+00   0.0000000e+00   2.3355193e+00   0.0000000e+00   2.6378877e+00   0.0000000e+00   1.0237433e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.5000000e-01   0.0000000e+00   2.7178784e+00   0.0000000e+00   2.3706024e+00   0.0000000e+00   2.6469652e+00   0.0000000e+00   1.1030938e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.6000000e-01   0.0000000e+00   2.7178784e+00   0.0000000e+00   2.3983838e+00   0.0000000e+00   2.6510748e+00   0.0000000e+00   1.1393746e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.7000000e-01   0.0000000e+00   2.7178784e+00   0.0000000e+00   2.4210287e+00   0.0000000e+00   2.6548350e+00   0.0000000e+00   1.2460959e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.8000000e-01   0.0000000e+00   2.7178784e+00   0.0000000e+00   2.4437605e+00   0.0000000e+00   2.6631092e+00   0.0000000e+00   1.3193689e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   4.9000000e-01   0.0000000e+00   2.7178784e+00   0.0000000e+00   2.4595380e+00   0.0000000e+00   2.6744741e+00   0.0000000e+00   1.3866279e+00   0.0000000e+00   2.6923233e+00   0.0000000e+00   2.7345179e+00   0.0000000e+00   2.6536765e+00   0.0000000e+00   3.0041438e+00
   5.0000000e-01   0.0000000e+00   2.7262232e+00   0.0000000e+00   2.4897272e+00   0.0000000e+00   2.6777717e+00   0.0000000e+00   1.4558098e+00   0.0000000e+00   2.7040940e+00   0.0000000e+00   2.7557646e+00   0.0000000e+00   2.6822316e+00   0.0000000e+00   3.0061541e+00
   5.1000000e-01   0.0000000e+00   2.7525077e+00   0.0000000e+00   2.5444638e+00   0.0000000e+00   2.6806412e+00   0.0000000e+00   1.5223497e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   5.2000000e-01   0.0000000e+00   2.7528035e+00   0.0000000e+00   2.5619272e+00   0.0000000e+00   2.6842305e+00   0.0000000e+00   1.6188066e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   5.3000000e-01   0.0000000e+00   2.7529143e+00   0.0000000e+00   2.5884019e+00   0.0000000e+00   2.6911678e+00   0.0000000e+00   1.6628858e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   5.4000000e-01   0.0000000e+00   2.7529289e+00   0.0000000e+00   2.6131978e+00   0.0000000e+00   2.6949222e+00   0.0000000e+00   1.7034716e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   5.5000000e-01   0.0000000e+00   2.7529353e+00   0.0000000e+00   2.6290874e+00   0.0000000e+00   2.7009857e+00   0.0000000e+00   1.7281488e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   5.6000000e-01   0.0000000e+00   2.7529386e+00   0.0000000e+00   2.6555451e+00   0.0000000e+00   2.7072861e+00   0.0000000e+00   1.8322933e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   5.7000000e-01   0.0000000e+00   2.7529391e+00   0.0000000e+00   2.6719004e+00   0.0000000e+00   2.7139263e+00   0.0000000e+00   1.9157612e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   5.8000000e-01   0.0000000e+00   2.7529395e+00   0.0000000e+00   2.6879200e+00   0.0000000e+00   2.7221092e+00   0.0000000e+00   1.9659272e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   5.9000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.7032464e+00   0.0000000e+00   2.7312435e+00   0.0000000e+00   2.0047893e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.0000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.7217426e+00   0.0000000e+00   2.7371507e+00   0.0000000e+00   2.1091263e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.1000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.7632533e+00   0.0000000e+00   2.7420421e+00   0.0000000e+00   2.1944149e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.2000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.8097021e+00   0.0000000e+00   2.7459731e+00   0.0000000e+00   2.2472183e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.3000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.8231147e+00   0.0000000e+00   2.7608601e+00   0.0000000e+00   2.3189588e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.4000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.8478354e+00   0.0000000e+00   2.7672215e+00   0.0000000e+00   2.3563912e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.5000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.8672421e+00   0.0000000e+00   2.7748820e+00   0.0000000e+00   2.4116872e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.6000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.8813634e+00   0.0000000e+00   2.7825090e+00   0.0000000e+00   2.4800594e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.7000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.9230201e+00   0.0000000e+00   2.7999652e+00   0.0000000e+00   2.5133730e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.8000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.9549388e+00   0.0000000e+00   2.8126382e+00   0.0000000e+00   2.5609752e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   6.9000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   2.9845137e+00   0.0000000e+00   2.8195161e+00   0.0000000e+00   2.5960598e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   7.0000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   3.0030399e+00   0.0000000e+00   2.8253253e+00   0.0000000e+00   2.6496826e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   7.1000000e-01   0.0000000e+00   2.7529396e+00   0.0000000e+00   3.0189341e+00   0.0000000e+00   2.8334446e+00   0.0000000e+00   2.7033502e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   7.2000000e-01   0.0000000e+00   2.7529397e+00   0.0000000e+00   3.0342537e+00   0.0000000e+00   2.8616399e+00   0.0000000e+00   2.7644052e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   7.3000000e-01   0.0000000e+00   2.7529397e+00   0.0000000e+00   3.0541271e+00   0.0000000e+00   2.8680907e+00   0.0000000e+00   2.8642625e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   7.4000000e-01   0.0000000e+00   2.7529401e+00   0.0000000e+00   3.0782457e+00   0.0000000e+00   2.8806889e+00   0.0000000e+00   2.9197609e+00   0.0000000e+00   2.7158646e+00   0.0000000e+00   2.7770112e+00   0.0000000e+00   2.7107868e+00   0.0000000e+00   3.0081644e+00
   7.5000000e-01   0.0000000e+00   2.7844019e+00   0.0000000e+00   3.1037066e+00   0.0000000e+00   2.9000415e+00   0.0000000e+00   3.0122813e+00   0.0000000e+00   2.7704549e+00   0.0000000e+00   2.7908501e+00   0.0000000e+00   2.7412817e+00   0.0000000e+00   3.0092875e+00
   7.6000000e-01   0.0000000e+00   2.8500203e+00   0.0000000e+00   3.1237311e+00   0.0000000e+00   2.9067627e+00   0.0000000e+00   3.1052939e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   7.7000000e-01   0.0000000e+00   2.8568749e+00   0.0000000e+00   3.1452252e+00   0.0000000e+00   2.9205492e+00   0.0000000e+00   3.2602992e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   7.8000000e-01   0.0000000e+00   2.8574190e+00   0.0000000e+00   3.1624083e+00   0.0000000e+00   2.9374004e+00   0.0000000e+00   3.3565848e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   7.9000000e-01   0.0000000e+00   2.8574701e+00   0.0000000e+00   3.1770153e+00   0.0000000e+00   2.9511007e+00   0.0000000e+00   3.4255035e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.0000000e-01   0.0000000e+00   2.8574897e+00   0.0000000e+00   3.2468808e+00   0.0000000e+00   2.9621001e+00   0.0000000e+00   3.5479445e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.1000000e-01   0.0000000e+00   2.8574963e+00   0.0000000e+00   3.2725018e+00   0.0000000e+00   2.9732437e+00   0.0000000e+00   3.6185534e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.2000000e-01   0.0000000e+00   2.8575003e+00   0.0000000e+00   3.3182508e+00   0.0000000e+00   2.9819778e+00   0.0000000e+00   3.6715897e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.3000000e-01   0.0000000e+00   2.8575008e+00   0.0000000e+00   3.3347185e+00   0.0000000e+00   3.0011836e+00   0.0000000e+00   3.7714268e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.4000000e-01   0.0000000e+00   2.8575010e+00   0.0000000e+00   3.3742751e+00   0.0000000e+00   3.0185906e+00   0.0000000e+00   3.9740768e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.5000000e-01   0.0000000e+00   2.8575010e+00   0.0000000e+00   3.4000228e+00   0.0000000e+00   3.0264546e+00   0.0000000e+00   4.0730374e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.6000000e-01   0.0000000e+00   2.8575010e+00   0.0000000e+00   3.4249927e+00   0.0000000e+00   3.0408058e+00   0.0000000e+00   4.1407930e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.7000000e-01   0.0000000e+00   2.8575010e+00   0.0000000e+00   3.4561976e+00   0.0000000e+00   3.0547757e+00   0.0000000e+00   4.1935224e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.8000000e-01   0.0000000e+00   2.8575010e+00   0.0000000e+00   3.5098763e+00   0.0000000e+00   3.0807890e+00   0.0000000e+00   4.3351135e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   8.9000000e-01   0.0000000e+00   2.8575010e+00   0.0000000e+00   3.5591344e+00   0.0000000e+00   3.1012526e+00   0.0000000e+00   4.4436837e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.0000000e-01   0.0000000e+00   2.8575011e+00   0.0000000e+00   3.5963736e+00   0.0000000e+00   3.1187937e+00   0.0000000e+00   4.4828317e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.1000000e-01   0.0000000e+00   2.8575011e+00   0.0000000e+00   3.6527696e+00   0.0000000e+00   3.1371825e+00   0.0000000e+00   4.5426509e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.2000000e-01   0.0000000e+00   2.8575011e+00   0.0000000e+00   3.7300198e+00   0.0000000e+00   3.1586919e+00   0.0000000e+00   4.5880018e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.3000000e-01   0.0000000e+00   2.8575011e+00   0.0000000e+00   3.7887715e+00   0.0000000e+00   3.2105032e+00   0.0000000e+00   4.6450538e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.4000000e-01   0.0000000e+00   2.8575029e+00   0.0000000e+00   3.8219957e+00   0.0000000e+00   3.2653243e+00   0.0000000e+00   4.7889461e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.5000000e-01   0.0000000e+00   2.8575062e+00   0.0000000e+00   3.9119034e+00   0.0000000e+00   3.3183372e+00   0.0000000e+00   4.8521613e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.6000000e-01   0.0000000e+00   2.8575079e+00   0.0000000e+00   4.0647371e+00   0.0000000e+00   3.3482054e+00   0.0000000e+00   4.9022094e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.7000000e-01   0.0000000e+00   2.8575092e+00   0.0000000e+00   4.2610617e+00   0.0000000e+00   3.4075953e+00   0.0000000e+00   4.9491457e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.8000000e-01   0.0000000e+00   2.8575130e+00   0.0000000e+00   4.3942415e+00   0.0000000e+00   3.4538946e+00   0.0000000e+00   4.9977097e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   9.9000000e-01   0.0000000e+00   2.8575163e+00   0.0000000e+00   4.5632918e+00   0.0000000e+00   3.4995040e+00   0.0000000e+00   5.0818069e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00
   1.0000000e+00   0.0000000e+00   2.8575172e+00   0.0000000e+00   5.1969116e+00   0.0000000e+00   3.9148561e+00   0.0000000e+00   5.1696576e+00   0.0000000e+00   2.8250451e+00   0.0000000e+00   2.8046891e+00   0.0000000e+00   2.7717767e+00   0.0000000e+00   3.0104106e+00


==> Figures/CDF_Qbit_tgPw_maxSE_GP_062020.txt <==
   (0)Percentile	(1)M=100K=10MR-MaxPd-stPw-ADC-CoI	(2)M=100K=10MR-MaxPd-stPw-unC-CoI	(3)M=100K=10MR-MaxPd-stPw-ADC-CoD1	(4)M=100K=10MR-MaxPd-stPw-unC-CoD1	(5)M=100K=10MR-MaxPd-stPw-ADC-CoDK	(6)M=100K=10MR-MaxPd-stPw-unC-CoDK	(7)M=100K=10MR-MaxPd-stPw-ADC-Cfree	(8)M=100K=10MR-MaxPd-stPw-unC-Cfree	(9)M=100K=10MR-MaxPd-stPw-eqADC-ADC-CoI	(10)M=100K=10MR-MaxPd-stPw-eqADC-unC-CoI	(11)M=100K=10MR-MaxPd-stPw-eqADC-ADC-CoD1	(12)M=100K=10MR-MaxPd-stPw-eqADC-unC-CoD1	(13)M=100K=10MR-MaxPd-stPw-eqADC-ADC-CoDK	(14)M=100K=10MR-MaxPd-stPw-eqADC-unC-CoDK	(15)M=100K=10MR-MaxPd-stPw-eqADC-ADC-Cfree	(16)M=100K=10MR-MaxPd-stPw-eqADC-unC-Cfree	
   0.0000000e+00   3.0000000e+00   2.8935110e+00   1.0000000e+00   1.0000146e+00   2.0000000e+00   1.5128579e+00   1.0000000e+00   1.0000015e+00   2.0000000e+00   2.3578778e+00   2.0000000e+00   2.4375997e+00   2.0000000e+00   2.4090385e+00   2.0000000e+00   2.9040529e+00
   5.0000000e-03   3.0000000e+00   2.9545906e+00   1.0000000e+00   1.0003727e+00   2.0000000e+00   2.0762580e+00   1.0000000e+00   1.0000025e+00   2.0000000e+00   2.4033257e+00   2.0000000e+00   2.5172165e+00   2.0000000e+00   2.4650925e+00   2.0000000e+00   2.9411737e+00
   1.0000000e-02   3.0000000e+00   2.9657880e+00   1.0000000e+00   1.0006105e+00   2.0000000e+00   2.1598065e+00   1.0000000e+00   1.0000028e+00   2.0000000e+00   2.4331897e+00   2.0000000e+00   2.5476369e+00   2.0000000e+00   2.5008235e+00   3.0000000e+00   2.9511599e+00
   1.5000000e-02   3.0000000e+00   2.9747816e+00   1.0000000e+00   1.0009587e+00   2.0000000e+00   2.2074023e+00   1.0000000e+00   1.0000030e+00   2.0000000e+00   2.4460155e+00   2.0000000e+00   2.5589966e+00   2.0000000e+00   2.5255047e+00   3.0000000e+00   2.9548674e+00
   2.0000000e-02   3.0000000e+00   2.9824068e+00   1.0000000e+00   1.0015489e+00   2.0000000e+00   2.2470364e+00   1.0000000e+00   1.0000032e+00   2.0000000e+00   2.4683562e+00   2.0000000e+00   2.5716771e+00   2.0000000e+00   2.5361681e+00   3.0000000e+00   2.9570992e+00
   2.5000000e-02   3.0000000e+00   2.9878007e+00   1.0000000e+00   1.0028837e+00   2.0000000e+00   2.2773013e+00   1.0000000e+00   1.0000033e+00   2.0000000e+00   2.4820129e+00   2.0000000e+00   2.5807594e+00   2.0000000e+00   2.5478959e+00   3.0000000e+00   2.9586867e+00
   3.0000000e-02   3.0000000e+00   2.9920580e+00   1.0000000e+00   1.0191221e+00   2.0000000e+00   2.3034672e+00   1.0000000e+00   1.0000034e+00   2.0000000e+00   2.4887138e+00   2.0000000e+00   2.5957543e+00   2.0000000e+00   2.5546432e+00   3.0000000e+00   2.9612781e+00
   3.5000000e-02   3.0000000e+00   2.9944576e+00   1.0000000e+00   1.0699229e+00   2.0000000e+00   2.3259845e+00   1.0000000e+00   1.0000036e+00   2.0000000e+00   2.4949260e+00   2.0000000e+00   2.6046026e+00   2.0000000e+00   2.5630241e+00   3.0000000e+00   2.9630577e+00
   4.0000000e-02   3.0000000e+00   2.9960595e+00   1.0000000e+00   1.1263583e+00   2.0000000e+00   2.3471702e+00   1.0000000e+00   1.0000037e+00   2.0000000e+00   2.5028858e+00   2.0000000e+00   2.6176964e+00   2.0000000e+00   2.5676270e+00   3.0000000e+00   2.9651347e+00
   4.5000000e-02   3.0000000e+00   2.9974123e+00   1.0000000e+00   1.1750207e+00   2.0000000e+00   2.3652475e+00   1.0000000e+00   1.0000038e+00   2.0000000e+00   2.5084029e+00   2.0000000e+00   2.6226463e+00   2.0000000e+00   2.5703515e+00   3.0000000e+00   2.9669488e+00
   5.0000000e-02   3.0000000e+00   2.9983239e+00   1.0000000e+00   1.2210209e+00   2.0000000e+00   2.3818860e+00   1.0000000e+00   1.0000039e+00   2.0000000e+00   2.5127499e+00   2.0000000e+00   2.6266194e+00   2.0000000e+00   2.5743252e+00   3.0000000e+00   2.9680961e+00
   5.5000000e-02   3.0000000e+00   2.9989771e+00   1.0000000e+00   1.2643748e+00   2.0000000e+00   2.3968894e+00   1.0000000e+00   1.0000040e+00   2.0000000e+00   2.5200049e+00   2.0000000e+00   2.6298930e+00   2.0000000e+00   2.5774527e+00   3.0000000e+00   2.9691782e+00
   6.0000000e-02   3.0000000e+00   2.9994277e+00   1.0000000e+00   1.3047006e+00   2.0000000e+00   2.4106924e+00   1.0000000e+00   1.0000041e+00   2.0000000e+00   2.5268162e+00   2.0000000e+00   2.6327232e+00   2.0000000e+00   2.5813100e+00   3.0000000e+00   2.9703418e+00
   6.5000000e-02   3.0000000e+00   2.9997400e+00   1.0000000e+00   1.3403942e+00   2.0000000e+00   2.4237073e+00   1.0000000e+00   1.0000042e+00   2.0000000e+00   2.5321050e+00   2.0000000e+00   2.6392207e+00   2.0000000e+00   2.5849337e+00   3.0000000e+00   2.9713136e+00
   7.0000000e-02   3.0000000e+00   2.9999635e+00   1.0000000e+00   1.3739478e+00   2.0000000e+00   2.4369149e+00   1.0000000e+00   1.0000043e+00   2.0000000e+00   2.5361744e+00   2.0000000e+00   2.6421986e+00   2.0000000e+00   2.5874184e+00   3.0000000e+00   2.9720846e+00
   7.5000000e-02   3.0000000e+00   3.0001208e+00   1.0000000e+00   1.4072852e+00   2.0000000e+00   2.4487909e+00   1.0000000e+00   1.0000044e+00   2.0000000e+00   2.5408076e+00   2.0000000e+00   2.6465893e+00   2.0000000e+00   2.5908742e+00   3.0000000e+00   2.9729332e+00
   8.0000000e-02   3.0000000e+00   3.0002378e+00   2.0000000e+00   1.4374721e+00   2.0000000e+00   2.4602378e+00   1.0000000e+00   1.0000045e+00   2.0000000e+00   2.5425021e+00   2.0000000e+00   2.6484455e+00   2.0000000e+00   2.5927389e+00   3.0000000e+00   2.9739164e+00
   8.5000000e-02   3.0000000e+00   3.0003211e+00   2.0000000e+00   1.4665995e+00   2.0000000e+00   2.4711183e+00   1.0000000e+00   1.0000046e+00   2.0000000e+00   2.5442629e+00   2.0000000e+00   2.6519307e+00   2.0000000e+00   2.5964431e+00   3.0000000e+00   2.9747583e+00
   9.0000000e-02   3.0000000e+00   3.0003794e+00   2.0000000e+00   1.4940885e+00   2.0000000e+00   2.4819542e+00   1.0000000e+00   1.0000047e+00   2.0000000e+00   2.5463479e+00   2.0000000e+00   2.6537238e+00   2.0000000e+00   2.6014220e+00   3.0000000e+00   2.9753598e+00
   9.5000000e-02   3.0000000e+00   3.0004078e+00   2.0000000e+00   1.5211125e+00   2.0000000e+00   2.4916937e+00   1.0000000e+00   1.0000048e+00   2.0000000e+00   2.5505216e+00   2.0000000e+00   2.6561970e+00   2.0000000e+00   2.6042351e+00   3.0000000e+00   2.9759226e+00
   1.0000000e-01   3.0000000e+00   3.0004269e+00   2.0000000e+00   1.5467497e+00   3.0000000e+00   2.5013972e+00   1.0000000e+00   1.0000049e+00   2.0000000e+00   2.5539795e+00   2.0000000e+00   2.6603949e+00   2.0000000e+00   2.6068881e+00   3.0000000e+00   2.9767164e+00
   1.0500000e-01   3.0000000e+00   3.0004460e+00   2.0000000e+00   1.5727451e+00   3.0000000e+00   2.5113293e+00   1.0000000e+00   1.0000050e+00   2.0000000e+00   2.5569731e+00   2.0000000e+00   2.6625910e+00   2.0000000e+00   2.6099053e+00   3.0000000e+00   2.9777716e+00
   1.1000000e-01   3.0000000e+00   3.0004541e+00   2.0000000e+00   1.5973558e+00   3.0000000e+00   2.5196344e+00   1.0000000e+00   1.0000051e+00   2.0000000e+00   2.5595338e+00   2.0000000e+00   2.6649893e+00   2.0000000e+00   2.6135147e+00   3.0000000e+00   2.9780896e+00
   1.1500000e-01   3.0000000e+00   3.0004620e+00   2.0000000e+00   1.6214631e+00   3.0000000e+00   2.5282222e+00   1.0000000e+00   1.0000052e+00   2.0000000e+00   2.5624860e+00   2.0000000e+00   2.6673532e+00   2.0000000e+00   2.6156247e+00   3.0000000e+00   2.9786620e+00
   1.2000000e-01   3.0000000e+00   3.0004722e+00   2.0000000e+00   1.6433500e+00   3.0000000e+00   2.5364877e+00   1.0000000e+00   1.0000053e+00   2.0000000e+00   2.5647247e+00   2.0000000e+00   2.6698440e+00   2.0000000e+00   2.6179590e+00   3.0000000e+00   2.9797459e+00
   1.2500000e-01   3.0000000e+00   3.0004814e+00   2.0000000e+00   1.6649343e+00   3.0000000e+00   2.5448420e+00   1.0000000e+00   1.0000054e+00   2.0000000e+00   2.5671353e+00   2.0000000e+00   2.6715215e+00   2.0000000e+00   2.6191947e+00   3.0000000e+00   2.9805769e+00
   1.3000000e-01   3.0000000e+00   3.0004892e+00   2.0000000e+00   1.6870578e+00   3.0000000e+00   2.5529329e+00   1.0000000e+00   1.0000055e+00   2.0000000e+00   2.5698435e+00   2.0000000e+00   2.6731342e+00   2.0000000e+00   2.6210813e+00   3.0000000e+00   2.9812997e+00
   1.3500000e-01   3.0000000e+00   3.0004957e+00   2.0000000e+00   1.7075900e+00   3.0000000e+00   2.5606292e+00   1.0000000e+00   1.0000056e+00   2.0000000e+00   2.5724226e+00   2.0000000e+00   2.6772655e+00   2.0000000e+00   2.6228728e+00   3.0000000e+00   2.9817225e+00
   1.4000000e-01   3.0000000e+00   3.0005061e+00   2.0000000e+00   1.7287476e+00   3.0000000e+00   2.5680908e+00   1.0000000e+00   1.0000057e+00   2.0000000e+00   2.5764662e+00   2.0000000e+00   2.6787841e+00   2.0000000e+00   2.6236995e+00   3.0000000e+00   2.9823057e+00
   1.4500000e-01   3.0000000e+00   3.0005141e+00   2.0000000e+00   1.7483728e+00   3.0000000e+00   2.5756362e+00   1.0000000e+00   1.0000058e+00   2.0000000e+00   2.5783639e+00   2.0000000e+00   2.6804504e+00   2.0000000e+00   2.6250509e+00   3.0000000e+00   2.9831366e+00
   1.5000000e-01   3.0000000e+00   3.0005210e+00   2.0000000e+00   1.7682217e+00   3.0000000e+00   2.5828980e+00   1.0000000e+00   1.0000059e+00   2.0000000e+00   2.5799459e+00   2.0000000e+00   2.6816286e+00   2.0000000e+00   2.6272708e+00   3.0000000e+00   2.9835718e+00
   1.5500000e-01   3.0000000e+00   3.0005285e+00   2.0000000e+00   1.7874950e+00   3.0000000e+00   2.5901901e+00   1.0000000e+00   1.0000060e+00   2.0000000e+00   2.5825886e+00   2.0000000e+00   2.6831195e+00   2.0000000e+00   2.6281654e+00   3.0000000e+00   2.9839997e+00
   1.6000000e-01   3.0000000e+00   3.0005372e+00   2.0000000e+00   1.8051027e+00   3.0000000e+00   2.5972058e+00   1.0000000e+00   1.0000061e+00   2.0000000e+00   2.5853856e+00   2.0000000e+00   2.6847753e+00   2.0000000e+00   2.6301264e+00   3.0000000e+00   2.9848085e+00
   1.6500000e-01   3.0000000e+00   3.0005451e+00   2.0000000e+00   1.8233751e+00   3.0000000e+00   2.6042764e+00   1.0000000e+00   1.0000062e+00   2.0000000e+00   2.5869032e+00   2.0000000e+00   2.6873886e+00   2.0000000e+00   2.6318571e+00   3.0000000e+00   2.9852942e+00
   1.7000000e-01   3.0000000e+00   3.0005539e+00   2.0000000e+00   1.8409772e+00   3.0000000e+00   2.6113869e+00   1.0000000e+00   1.0000063e+00   2.0000000e+00   2.5894173e+00   2.0000000e+00   2.6887123e+00   2.0000000e+00   2.6343561e+00   3.0000000e+00   2.9855098e+00
   1.7500000e-01   3.0000000e+00   3.0005617e+00   2.0000000e+00   1.8576492e+00   3.0000000e+00   2.6179805e+00   1.0000000e+00   1.0000064e+00   2.0000000e+00   2.5903564e+00   2.0000000e+00   2.6921678e+00   2.0000000e+00   2.6360162e+00   3.0000000e+00   2.9860742e+00
   1.8000000e-01   3.0000000e+00   3.0005689e+00   2.0000000e+00   1.8752377e+00   3.0000000e+00   2.6245632e+00   1.0000000e+00   1.0000065e+00   2.0000000e+00   2.5917698e+00   2.0000000e+00   2.6940043e+00   2.0000000e+00   2.6383923e+00   3.0000000e+00   2.9863538e+00
   1.8500000e-01   3.0000000e+00   3.0005740e+00   2.0000000e+00   1.8919951e+00   3.0000000e+00   2.6308482e+00   1.0000000e+00   1.0000066e+00   2.0000000e+00   2.5938435e+00   2.0000000e+00   2.6952012e+00   2.0000000e+00   2.6396013e+00   3.0000000e+00   2.9866434e+00
   1.9000000e-01   3.0000000e+00   3.0005791e+00   2.0000000e+00   1.9075240e+00   3.0000000e+00   2.6374256e+00   1.0000000e+00   1.0000068e+00   2.0000000e+00   2.5961066e+00   2.0000000e+00   2.6969697e+00   2.0000000e+00   2.6410624e+00   3.0000000e+00   2.9869847e+00
   1.9500000e-01   3.0000000e+00   3.0005841e+00   2.0000000e+00   1.9238177e+00   3.0000000e+00   2.6436738e+00   1.0000000e+00   1.0000069e+00   2.0000000e+00   2.5981148e+00   2.0000000e+00   2.6991290e+00   2.0000000e+00   2.6445474e+00   3.0000000e+00   2.9874651e+00
   2.0000000e-01   3.0000000e+00   3.0005894e+00   2.0000000e+00   1.9397221e+00   3.0000000e+00   2.6499645e+00   1.0000000e+00   1.0000070e+00   2.0000000e+00   2.5993203e+00   2.0000000e+00   2.7001795e+00   2.0000000e+00   2.6455702e+00   3.0000000e+00   2.9879228e+00
   2.0500000e-01   3.0000000e+00   3.0005966e+00   2.0000000e+00   1.9572742e+00   3.0000000e+00   2.6559887e+00   1.0000000e+00   1.0000071e+00   2.0000000e+00   2.6001277e+00   2.0000000e+00   2.7020910e+00   2.0000000e+00   2.6478781e+00   3.0000000e+00   2.9882218e+00
   2.1000000e-01   3.0000000e+00   3.0006023e+00   2.0000000e+00   1.9733476e+00   3.0000000e+00   2.6618276e+00   1.0000000e+00   1.0000073e+00   2.0000000e+00   2.6023097e+00   2.0000000e+00   2.7029930e+00   2.0000000e+00   2.6501098e+00   3.0000000e+00   2.9888689e+00
   2.1500000e-01   3.0000000e+00   3.0006095e+00   2.0000000e+00   1.9884080e+00   3.0000000e+00   2.6678216e+00   1.0000000e+00   1.0000074e+00   2.0000000e+00   2.6040568e+00   2.0000000e+00   2.7038742e+00   2.0000000e+00   2.6514902e+00   3.0000000e+00   2.9892532e+00
   2.2000000e-01   3.0000000e+00   3.0006174e+00   2.0000000e+00   2.0036009e+00   3.0000000e+00   2.6737631e+00   1.0000000e+00   1.0000075e+00   2.0000000e+00   2.6050397e+00   2.0000000e+00   2.7056228e+00   2.0000000e+00   2.6532912e+00   3.0000000e+00   2.9895879e+00
   2.2500000e-01   3.0000000e+00   3.0006238e+00   2.0000000e+00   2.0183876e+00   3.0000000e+00   2.6794460e+00   1.0000000e+00   1.0000076e+00   2.0000000e+00   2.6069716e+00   2.0000000e+00   2.7076875e+00   2.0000000e+00   2.6560226e+00   3.0000000e+00   2.9899582e+00
   2.3000000e-01   3.0000000e+00   3.0006297e+00   2.0000000e+00   2.0325123e+00   3.0000000e+00   2.6852732e+00   1.0000000e+00   1.0000078e+00   2.0000000e+00   2.6077158e+00   2.0000000e+00   2.7082397e+00   2.0000000e+00   2.6589651e+00   3.0000000e+00   2.9904972e+00
   2.3500000e-01   3.0000000e+00   3.0006390e+00   2.0000000e+00   2.0465441e+00   3.0000000e+00   2.6911579e+00   1.0000000e+00   1.0000079e+00   2.0000000e+00   2.6095519e+00   2.0000000e+00   2.7101143e+00   2.0000000e+00   2.6604679e+00   3.0000000e+00   2.9908361e+00
   2.4000000e-01   3.0000000e+00   3.0006445e+00   2.0000000e+00   2.0617330e+00   3.0000000e+00   2.6967022e+00   1.0000000e+00   1.0000080e+00   2.0000000e+00   2.6108636e+00   3.0000000e+00   2.7107916e+00   2.0000000e+00   2.6631472e+00   3.0000000e+00   2.9913152e+00
   2.4500000e-01   3.0000000e+00   3.0006512e+00   2.0000000e+00   2.0761651e+00   3.0000000e+00   2.7027037e+00   1.0000000e+00   1.0000082e+00   2.0000000e+00   2.6122340e+00   3.0000000e+00   2.7120789e+00   2.0000000e+00   2.6644970e+00   3.0000000e+00   2.9914262e+00
   2.5000000e-01   3.0000000e+00   3.0006585e+00   2.0000000e+00   2.0904476e+00   3.0000000e+00   2.7078927e+00   1.0000000e+00   1.0000083e+00   2.0000000e+00   2.6141544e+00   3.0000000e+00   2.7137283e+00   2.0000000e+00   2.6660988e+00   3.0000000e+00   2.9920007e+00
   2.5500000e-01   3.0000000e+00   3.0006665e+00   2.0000000e+00   2.1043272e+00   3.0000000e+00   2.7132129e+00   1.0000000e+00   1.0000085e+00   2.0000000e+00   2.6158429e+00   3.0000000e+00   2.7156644e+00   2.0000000e+00   2.6674948e+00   3.0000000e+00   2.9924354e+00
   2.6000000e-01   3.0000000e+00   3.0006726e+00   2.0000000e+00   2.1180717e+00   3.0000000e+00   2.7182356e+00   1.0000000e+00   1.0000086e+00   2.0000000e+00   2.6172953e+00   3.0000000e+00   2.7168641e+00   2.0000000e+00   2.6688689e+00   3.0000000e+00   2.9925663e+00
   2.6500000e-01   3.0000000e+00   3.0006814e+00   2.0000000e+00   2.1323373e+00   3.0000000e+00   2.7234939e+00   1.0000000e+00   1.0000088e+00   2.0000000e+00   2.6182192e+00   3.0000000e+00   2.7179935e+00   2.0000000e+00   2.6695733e+00   3.0000000e+00   2.9928748e+00
   2.7000000e-01   3.0000000e+00   3.0006885e+00   2.0000000e+00   2.1457907e+00   3.0000000e+00   2.7286563e+00   1.0000000e+00   1.0000090e+00   2.0000000e+00   2.6193462e+00   3.0000000e+00   2.7185331e+00   2.0000000e+00   2.6707434e+00   3.0000000e+00   2.9932229e+00
   2.7500000e-01   3.0000000e+00   3.0006947e+00   2.0000000e+00   2.1599557e+00   3.0000000e+00   2.7336316e+00   1.0000000e+00   1.0000091e+00   2.0000000e+00   2.6213675e+00   3.0000000e+00   2.7200571e+00   2.0000000e+00   2.6715117e+00   3.0000000e+00   2.9936335e+00
   2.8000000e-01   3.0000000e+00   3.0007028e+00   2.0000000e+00   2.1735972e+00   3.0000000e+00   2.7392000e+00   1.0000000e+00   1.0000093e+00   2.0000000e+00   2.6225592e+00   3.0000000e+00   2.7213517e+00   3.0000000e+00   2.6737426e+00   3.0000000e+00   2.9938780e+00
   2.8500000e-01   3.0000000e+00   3.0007124e+00   2.0000000e+00   2.1861815e+00   3.0000000e+00   2.7442405e+00   1.0000000e+00   1.0000095e+00   2.0000000e+00   2.6238696e+00   3.0000000e+00   2.7222832e+00   3.0000000e+00   2.6763734e+00   3.0000000e+00   2.9940250e+00
   2.9000000e-01   3.0000000e+00   3.0007211e+00   2.0000000e+00   2.1991754e+00   3.0000000e+00   2.7492443e+00   1.0000000e+00   1.0000096e+00   2.0000000e+00   2.6252903e+00   3.0000000e+00   2.7238027e+00   3.0000000e+00   2.6773495e+00   3.0000000e+00   2.9943219e+00
   2.9500000e-01   3.0000000e+00   3.0007292e+00   2.0000000e+00   2.2123413e+00   3.0000000e+00   2.7541179e+00   1.0000000e+00   1.0000098e+00   2.0000000e+00   2.6269893e+00   3.0000000e+00   2.7246349e+00   3.0000000e+00   2.6789494e+00   3.0000000e+00   2.9945994e+00
   3.0000000e-01   3.0000000e+00   3.0007357e+00   2.0000000e+00   2.2251017e+00   3.0000000e+00   2.7590399e+00   1.0000000e+00   1.0000100e+00   2.0000000e+00   2.6283956e+00   3.0000000e+00   2.7255349e+00   3.0000000e+00   2.6800880e+00   3.0000000e+00   2.9948498e+00
   3.0500000e-01   3.0000000e+00   3.0007424e+00   2.0000000e+00   2.2385653e+00   3.0000000e+00   2.7640509e+00   1.0000000e+00   1.0000103e+00   2.0000000e+00   2.6310315e+00   3.0000000e+00   2.7262087e+00   3.0000000e+00   2.6810846e+00   3.0000000e+00   2.9950756e+00
   3.1000000e-01   3.0000000e+00   3.0007496e+00   2.0000000e+00   2.2509310e+00   3.0000000e+00   2.7688773e+00   1.0000000e+00   1.0000105e+00   2.0000000e+00   2.6320165e+00   3.0000000e+00   2.7276934e+00   3.0000000e+00   2.6826031e+00   3.0000000e+00   2.9952383e+00
   3.1500000e-01   3.0000000e+00   3.0007551e+00   2.0000000e+00   2.2641359e+00   3.0000000e+00   2.7737833e+00   1.0000000e+00   1.0000107e+00   2.0000000e+00   2.6334235e+00   3.0000000e+00   2.7292328e+00   3.0000000e+00   2.6835169e+00   3.0000000e+00   2.9954771e+00
   3.2000000e-01   3.0000000e+00   3.0007621e+00   2.0000000e+00   2.2765995e+00   3.0000000e+00   2.7787474e+00   1.0000000e+00   1.0000109e+00   2.0000000e+00   2.6356916e+00   3.0000000e+00   2.7304572e+00   3.0000000e+00   2.6845224e+00   3.0000000e+00   2.9958194e+00
   3.2500000e-01   3.0000000e+00   3.0007692e+00   2.0000000e+00   2.2888325e+00   3.0000000e+00   2.7835379e+00   1.0000000e+00   1.0000112e+00   2.0000000e+00   2.6368506e+00   3.0000000e+00   2.7310385e+00   3.0000000e+00   2.6855577e+00   3.0000000e+00   2.9959871e+00
   3.3000000e-01   3.0000000e+00   3.0007767e+00   2.0000000e+00   2.3009247e+00   3.0000000e+00   2.7882870e+00   1.0000000e+00   1.0000114e+00   3.0000000e+00   2.6389745e+00   3.0000000e+00   2.7324990e+00   3.0000000e+00   2.6865035e+00   3.0000000e+00   2.9961872e+00
   3.3500000e-01   3.0000000e+00   3.0007843e+00   2.0000000e+00   2.3128648e+00   3.0000000e+00   2.7931283e+00   1.0000000e+00   1.0000117e+00   3.0000000e+00   2.6400719e+00   3.0000000e+00   2.7332413e+00   3.0000000e+00   2.6872015e+00   3.0000000e+00   2.9963211e+00
   3.4000000e-01   3.0000000e+00   3.0007946e+00   2.0000000e+00   2.3254042e+00   3.0000000e+00   2.7978418e+00   1.0000000e+00   1.0000120e+00   3.0000000e+00   2.6409431e+00   3.0000000e+00   2.7346529e+00   3.0000000e+00   2.6884980e+00   3.0000000e+00   2.9966115e+00
   3.4500000e-01   3.0000000e+00   3.0008019e+00   2.0000000e+00   2.3383507e+00   3.0000000e+00   2.8030014e+00   1.0000000e+00   1.0000123e+00   3.0000000e+00   2.6417002e+00   3.0000000e+00   2.7357617e+00   3.0000000e+00   2.6904874e+00   3.0000000e+00   2.9969010e+00
   3.5000000e-01   3.0000000e+00   3.0008083e+00   2.0000000e+00   2.3496323e+00   3.0000000e+00   2.8076198e+00   1.0000000e+00   1.0000126e+00   3.0000000e+00   2.6424223e+00   3.0000000e+00   2.7365586e+00   3.0000000e+00   2.6915383e+00   3.0000000e+00   2.9970896e+00
   3.5500000e-01   3.0000000e+00   3.0008141e+00   2.0000000e+00   2.3616371e+00   3.0000000e+00   2.8121927e+00   1.0000000e+00   1.0000130e+00   3.0000000e+00   2.6429799e+00   3.0000000e+00   2.7382110e+00   3.0000000e+00   2.6924437e+00   3.0000000e+00   2.9973394e+00
   3.6000000e-01   3.0000000e+00   3.0008224e+00   2.0000000e+00   2.3734184e+00   3.0000000e+00   2.8167930e+00   1.0000000e+00   1.0000134e+00   3.0000000e+00   2.6443382e+00   3.0000000e+00   2.7397258e+00   3.0000000e+00   2.6938558e+00   3.0000000e+00   2.9975792e+00
   3.6500000e-01   3.0000000e+00   3.0008276e+00   2.0000000e+00   2.3862412e+00   3.0000000e+00   2.8216340e+00   1.0000000e+00   1.0000140e+00   3.0000000e+00   2.6450196e+00   3.0000000e+00   2.7412640e+00   3.0000000e+00   2.6947298e+00   3.0000000e+00   2.9978750e+00
   3.7000000e-01   3.0000000e+00   3.0008336e+00   2.0000000e+00   2.3987477e+00   3.0000000e+00   2.8261266e+00   1.0000000e+00   1.0000145e+00   3.0000000e+00   2.6464879e+00   3.0000000e+00   2.7430316e+00   3.0000000e+00   2.6965266e+00   3.0000000e+00   2.9981672e+00
   3.7500000e-01   3.0000000e+00   3.0008400e+00   2.0000000e+00   2.4108529e+00   3.0000000e+00   2.8306698e+00   1.0000000e+00   1.0000152e+00   3.0000000e+00   2.6476651e+00   3.0000000e+00   2.7449785e+00   3.0000000e+00   2.6982015e+00   3.0000000e+00   2.9983719e+00
   3.8000000e-01   3.0000000e+00   3.0008467e+00   2.0000000e+00   2.4231401e+00   3.0000000e+00   2.8353999e+00   1.0000000e+00   1.0000159e+00   3.0000000e+00   2.6487681e+00   3.0000000e+00   2.7454717e+00   3.0000000e+00   2.6994182e+00   3.0000000e+00   2.9984860e+00
   3.8500000e-01   3.0000000e+00   3.0008513e+00   2.0000000e+00   2.4347696e+00   3.0000000e+00   2.8399668e+00   1.0000000e+00   1.0000167e+00   3.0000000e+00   2.6499815e+00   3.0000000e+00   2.7464108e+00   3.0000000e+00   2.7000928e+00   3.0000000e+00   2.9987515e+00
   3.9000000e-01   3.0000000e+00   3.0008563e+00   2.0000000e+00   2.4458874e+00   3.0000000e+00   2.8442737e+00   1.0000000e+00   1.0000177e+00   3.0000000e+00   2.6511354e+00   3.0000000e+00   2.7474055e+00   3.0000000e+00   2.7017199e+00   3.0000000e+00   2.9991185e+00
   3.9500000e-01   3.0000000e+00   3.0008622e+00   2.0000000e+00   2.4576258e+00   3.0000000e+00   2.8486633e+00   1.0000000e+00   1.0000190e+00   3.0000000e+00   2.6521809e+00   3.0000000e+00   2.7483280e+00   3.0000000e+00   2.7027021e+00   3.0000000e+00   2.9993646e+00
   4.0000000e-01   3.0000000e+00   3.0008682e+00   2.0000000e+00   2.4692415e+00   3.0000000e+00   2.8530155e+00   1.0000000e+00   1.0000206e+00   3.0000000e+00   2.6531230e+00   3.0000000e+00   2.7497471e+00   3.0000000e+00   2.7034091e+00   3.0000000e+00   2.9995236e+00
   4.0500000e-01   3.0000000e+00   3.0008742e+00   2.0000000e+00   2.4810372e+00   3.0000000e+00   2.8574058e+00   1.0000000e+00   1.0000225e+00   3.0000000e+00   2.6539554e+00   3.0000000e+00   2.7509753e+00   3.0000000e+00   2.7050531e+00   3.0000000e+00   2.9997278e+00
   4.1000000e-01   3.0000000e+00   3.0008805e+00   2.0000000e+00   2.4928143e+00   3.0000000e+00   2.8621026e+00   1.0000000e+00   1.0000254e+00   3.0000000e+00   2.6553681e+00   3.0000000e+00   2.7521175e+00   3.0000000e+00   2.7064449e+00   3.0000000e+00   3.0000496e+00
   4.1500000e-01   3.0000000e+00   3.0008872e+00   3.0000000e+00   2.5041574e+00   3.0000000e+00   2.8663541e+00   1.0000000e+00   1.0000299e+00   3.0000000e+00   2.6563129e+00   3.0000000e+00   2.7536756e+00   3.0000000e+00   2.7076417e+00   3.0000000e+00   3.0002789e+00
   4.2000000e-01   3.0000000e+00   3.0008935e+00   3.0000000e+00   2.5153463e+00   3.0000000e+00   2.8708471e+00   1.0000000e+00   1.0000373e+00   3.0000000e+00   2.6575237e+00   3.0000000e+00   2.7544393e+00   3.0000000e+00   2.7087831e+00   3.0000000e+00   3.0004671e+00
   4.2500000e-01   3.0000000e+00   3.0009002e+00   3.0000000e+00   2.5271255e+00   3.0000000e+00   2.8751930e+00   1.0000000e+00   1.0000528e+00   3.0000000e+00   2.6588985e+00   3.0000000e+00   2.7551512e+00   3.0000000e+00   2.7097210e+00   3.0000000e+00   3.0007204e+00
   4.3000000e-01   3.0000000e+00   3.0009074e+00   3.0000000e+00   2.5389838e+00   3.0000000e+00   2.8795420e+00   1.0000000e+00   1.0000907e+00   3.0000000e+00   2.6604143e+00   3.0000000e+00   2.7562813e+00   3.0000000e+00   2.7110203e+00   3.0000000e+00   3.0009670e+00
   4.3500000e-01   3.0000000e+00   3.0009141e+00   3.0000000e+00   2.5500901e+00   3.0000000e+00   2.8839232e+00   1.0000000e+00   1.0011185e+00   3.0000000e+00   2.6612268e+00   3.0000000e+00   2.7572504e+00   3.0000000e+00   2.7113812e+00   3.0000000e+00   3.0012115e+00
   4.4000000e-01   3.0000000e+00   3.0009191e+00   3.0000000e+00   2.5618973e+00   3.0000000e+00   2.8880841e+00   1.0000000e+00   1.0279226e+00   3.0000000e+00   2.6616288e+00   3.0000000e+00   2.7580654e+00   3.0000000e+00   2.7128078e+00   3.0000000e+00   3.0014457e+00
   4.4500000e-01   3.0000000e+00   3.0009248e+00   3.0000000e+00   2.5733913e+00   3.0000000e+00   2.8925421e+00   1.0000000e+00   1.0590061e+00   3.0000000e+00   2.6630463e+00   3.0000000e+00   2.7594639e+00   3.0000000e+00   2.7146704e+00   3.0000000e+00   3.0016885e+00
   4.5000000e-01   3.0000000e+00   3.0009336e+00   3.0000000e+00   2.5846640e+00   3.0000000e+00   2.8966254e+00   1.0000000e+00   1.0894887e+00   3.0000000e+00   2.6646618e+00   3.0000000e+00   2.7611880e+00   3.0000000e+00   2.7158116e+00   3.0000000e+00   3.0020162e+00
   4.5500000e-01   3.0000000e+00   3.0009416e+00   3.0000000e+00   2.5962088e+00   3.0000000e+00   2.9012760e+00   1.0000000e+00   1.1189657e+00   3.0000000e+00   2.6660115e+00   3.0000000e+00   2.7625547e+00   3.0000000e+00   2.7164298e+00   3.0000000e+00   3.0021524e+00
   4.6000000e-01   3.0000000e+00   3.0009482e+00   3.0000000e+00   2.6077340e+00   3.0000000e+00   2.9058099e+00   1.0000000e+00   1.1509393e+00   3.0000000e+00   2.6680531e+00   3.0000000e+00   2.7633815e+00   3.0000000e+00   2.7173322e+00   3.0000000e+00   3.0025393e+00
   4.6500000e-01   3.0000000e+00   3.0009546e+00   3.0000000e+00   2.6193570e+00   3.0000000e+00   2.9104406e+00   1.0000000e+00   1.1822096e+00   3.0000000e+00   2.6695327e+00   3.0000000e+00   2.7649730e+00   3.0000000e+00   2.7191552e+00   3.0000000e+00   3.0027336e+00
   4.7000000e-01   3.0000000e+00   3.0009611e+00   3.0000000e+00   2.6311180e+00   3.0000000e+00   2.9149349e+00   1.0000000e+00   1.2115406e+00   3.0000000e+00   2.6706948e+00   3.0000000e+00   2.7660729e+00   3.0000000e+00   2.7197039e+00   3.0000000e+00   3.0029338e+00
   4.7500000e-01   3.0000000e+00   3.0009680e+00   3.0000000e+00   2.6426669e+00   3.0000000e+00   2.9191885e+00   1.0000000e+00   1.2413077e+00   3.0000000e+00   2.6717671e+00   3.0000000e+00   2.7672964e+00   3.0000000e+00   2.7205178e+00   3.0000000e+00   3.0030859e+00
   4.8000000e-01   3.0000000e+00   3.0009767e+00   3.0000000e+00   2.6552822e+00   3.0000000e+00   2.9236071e+00   1.0000000e+00   1.2713804e+00   3.0000000e+00   2.6732087e+00   3.0000000e+00   2.7682194e+00   3.0000000e+00   2.7223845e+00   3.0000000e+00   3.0033026e+00
   4.8500000e-01   3.0000000e+00   3.0009824e+00   3.0000000e+00   2.6666408e+00   3.0000000e+00   2.9279862e+00   1.0000000e+00   1.3010937e+00   3.0000000e+00   2.6742630e+00   3.0000000e+00   2.7688132e+00   3.0000000e+00   2.7236350e+00   3.0000000e+00   3.0036336e+00
   4.9000000e-01   3.0000000e+00   3.0009884e+00   3.0000000e+00   2.6776707e+00   3.0000000e+00   2.9322721e+00   1.0000000e+00   1.3312820e+00   3.0000000e+00   2.6761198e+00   3.0000000e+00   2.7697342e+00   3.0000000e+00   2.7247586e+00   3.0000000e+00   3.0037857e+00
   4.9500000e-01   3.0000000e+00   3.0009957e+00   3.0000000e+00   2.6892587e+00   3.0000000e+00   2.9366025e+00   1.0000000e+00   1.3618767e+00   3.0000000e+00   2.6770237e+00   3.0000000e+00   2.7703718e+00   3.0000000e+00   2.7254906e+00   3.0000000e+00   3.0040290e+00
   5.0000000e-01   3.0000000e+00   3.0010040e+00   3.0000000e+00   2.7006924e+00   3.0000000e+00   2.9412475e+00   2.0000000e+00   1.3930580e+00   3.0000000e+00   2.6777225e+00   3.0000000e+00   2.7708306e+00   3.0000000e+00   2.7263339e+00   3.0000000e+00   3.0044546e+00
   5.0500000e-01   3.0000000e+00   3.0010104e+00   3.0000000e+00   2.7124893e+00   3.0000000e+00   2.9457809e+00   2.0000000e+00   1.4236612e+00   3.0000000e+00   2.6789956e+00   3.0000000e+00   2.7716819e+00   3.0000000e+00   2.7276115e+00   3.0000000e+00   3.0045745e+00
   5.1000000e-01   3.0000000e+00   3.0010163e+00   3.0000000e+00   2.7240485e+00   3.0000000e+00   2.9501455e+00   2.0000000e+00   1.4539509e+00   3.0000000e+00   2.6796625e+00   3.0000000e+00   2.7727370e+00   3.0000000e+00   2.7283623e+00   3.0000000e+00   3.0047612e+00
   5.1500000e-01   3.0000000e+00   3.0010217e+00   3.0000000e+00   2.7354625e+00   3.0000000e+00   2.9546385e+00   2.0000000e+00   1.4848505e+00   3.0000000e+00   2.6804550e+00   3.0000000e+00   2.7743116e+00   3.0000000e+00   2.7299245e+00   3.0000000e+00   3.0048998e+00
   5.2000000e-01   3.0000000e+00   3.0010286e+00   3.0000000e+00   2.7468351e+00   3.0000000e+00   2.9592155e+00   2.0000000e+00   1.5138272e+00   3.0000000e+00   2.6809051e+00   3.0000000e+00   2.7746447e+00   3.0000000e+00   2.7313702e+00   3.0000000e+00   3.0051072e+00
   5.2500000e-01   3.0000000e+00   3.0010350e+00   3.0000000e+00   2.7577888e+00   3.0000000e+00   2.9638292e+00   2.0000000e+00   1.5467240e+00   3.0000000e+00   2.6820762e+00   3.0000000e+00   2.7752787e+00   3.0000000e+00   2.7320557e+00   3.0000000e+00   3.0052499e+00
   5.3000000e-01   3.0000000e+00   3.0010421e+00   3.0000000e+00   2.7693996e+00   3.0000000e+00   2.9681919e+00   2.0000000e+00   1.5772763e+00   3.0000000e+00   2.6831370e+00   3.0000000e+00   2.7767201e+00   3.0000000e+00   2.7327524e+00   3.0000000e+00   3.0054013e+00
   5.3500000e-01   3.0000000e+00   3.0010489e+00   3.0000000e+00   2.7805136e+00   3.0000000e+00   2.9725423e+00   2.0000000e+00   1.6091316e+00   3.0000000e+00   2.6837624e+00   3.0000000e+00   2.7775946e+00   3.0000000e+00   2.7334629e+00   3.0000000e+00   3.0055257e+00
   5.4000000e-01   3.0000000e+00   3.0010552e+00   3.0000000e+00   2.7914820e+00   3.0000000e+00   2.9773113e+00   2.0000000e+00   1.6414658e+00   3.0000000e+00   2.6850482e+00   3.0000000e+00   2.7788197e+00   3.0000000e+00   2.7342349e+00   3.0000000e+00   3.0057548e+00
   5.4500000e-01   3.0000000e+00   3.0010629e+00   3.0000000e+00   2.8030535e+00   3.0000000e+00   2.9817442e+00   2.0000000e+00   1.6711110e+00   3.0000000e+00   2.6864398e+00   3.0000000e+00   2.7800676e+00   3.0000000e+00   2.7347506e+00   3.0000000e+00   3.0058646e+00
   5.5000000e-01   3.0000000e+00   3.0010707e+00   3.0000000e+00   2.8145167e+00   3.0000000e+00   2.9862608e+00   2.0000000e+00   1.7027585e+00   3.0000000e+00   2.6887429e+00   3.0000000e+00   2.7808223e+00   3.0000000e+00   2.7362467e+00   3.0000000e+00   3.0060072e+00
   5.5500000e-01   3.0000000e+00   3.0010783e+00   3.0000000e+00   2.8255386e+00   3.0000000e+00   2.9910756e+00   2.0000000e+00   1.7341547e+00   3.0000000e+00   2.6904147e+00   3.0000000e+00   2.7823084e+00   3.0000000e+00   2.7375359e+00   3.0000000e+00   3.0060968e+00
   5.6000000e-01   3.0000000e+00   3.0010856e+00   3.0000000e+00   2.8372321e+00   3.0000000e+00   2.9956411e+00   2.0000000e+00   1.7656875e+00   3.0000000e+00   2.6920403e+00   3.0000000e+00   2.7833369e+00   3.0000000e+00   2.7385728e+00   3.0000000e+00   3.0063569e+00
   5.6500000e-01   3.0000000e+00   3.0010917e+00   3.0000000e+00   2.8485009e+00   3.0000000e+00   3.0002445e+00   2.0000000e+00   1.7967454e+00   3.0000000e+00   2.6935596e+00   3.0000000e+00   2.7840427e+00   3.0000000e+00   2.7394113e+00   3.0000000e+00   3.0066016e+00
   5.7000000e-01   3.0000000e+00   3.0010980e+00   3.0000000e+00   2.8603913e+00   3.0000000e+00   3.0047214e+00   2.0000000e+00   1.8284084e+00   3.0000000e+00   2.6945431e+00   3.0000000e+00   2.7848611e+00   3.0000000e+00   2.7405293e+00   3.0000000e+00   3.0067656e+00
   5.7500000e-01   3.0000000e+00   3.0011084e+00   3.0000000e+00   2.8725062e+00   3.0000000e+00   3.0092021e+00   2.0000000e+00   1.8614436e+00   3.0000000e+00   2.6961955e+00   3.0000000e+00   2.7858851e+00   3.0000000e+00   2.7419229e+00   3.0000000e+00   3.0070155e+00
   5.8000000e-01   3.0000000e+00   3.0011161e+00   3.0000000e+00   2.8836193e+00   3.0000000e+00   3.0139872e+00   2.0000000e+00   1.8922482e+00   3.0000000e+00   2.6974037e+00   3.0000000e+00   2.7868061e+00   3.0000000e+00   2.7431577e+00   3.0000000e+00   3.0071556e+00
   5.8500000e-01   3.0000000e+00   3.0011231e+00   3.0000000e+00   2.8952220e+00   3.0000000e+00   3.0183848e+00   2.0000000e+00   1.9238550e+00   3.0000000e+00   2.6982079e+00   3.0000000e+00   2.7878545e+00   3.0000000e+00   2.7437068e+00   3.0000000e+00   3.0073924e+00
   5.9000000e-01   3.0000000e+00   3.0011283e+00   3.0000000e+00   2.9072667e+00   3.0000000e+00   3.0231397e+00   2.0000000e+00   1.9548557e+00   3.0000000e+00   2.6994552e+00   3.0000000e+00   2.7892001e+00   3.0000000e+00   2.7453757e+00   3.0000000e+00   3.0076278e+00
   5.9500000e-01   3.0000000e+00   3.0011362e+00   3.0000000e+00   2.9190343e+00   3.0000000e+00   3.0274969e+00   2.0000000e+00   1.9888289e+00   3.0000000e+00   2.7004091e+00   3.0000000e+00   2.7902726e+00   3.0000000e+00   2.7463212e+00   3.0000000e+00   3.0077959e+00
   6.0000000e-01   3.0000000e+00   3.0011455e+00   3.0000000e+00   2.9310715e+00   3.0000000e+00   3.0325250e+00   2.0000000e+00   2.0208885e+00   3.0000000e+00   2.7020164e+00   3.0000000e+00   2.7908321e+00   3.0000000e+00   2.7470915e+00   3.0000000e+00   3.0081116e+00
   6.0500000e-01   3.0000000e+00   3.0011544e+00   3.0000000e+00   2.9440619e+00   3.0000000e+00   3.0372031e+00   2.0000000e+00   2.0532223e+00   3.0000000e+00   2.7038060e+00   3.0000000e+00   2.7925060e+00   3.0000000e+00   2.7481452e+00   3.0000000e+00   3.0082599e+00
   6.1000000e-01   3.0000000e+00   3.0011625e+00   3.0000000e+00   2.9559950e+00   3.0000000e+00   3.0419646e+00   2.0000000e+00   2.0861261e+00   3.0000000e+00   2.7052416e+00   3.0000000e+00   2.7934235e+00   3.0000000e+00   2.7489940e+00   3.0000000e+00   3.0084050e+00
   6.1500000e-01   3.0000000e+00   3.0011708e+00   3.0000000e+00   2.9677120e+00   3.0000000e+00   3.0468565e+00   2.0000000e+00   2.1177863e+00   3.0000000e+00   2.7062838e+00   3.0000000e+00   2.7939626e+00   3.0000000e+00   2.7499953e+00   3.0000000e+00   3.0085270e+00
   6.2000000e-01   3.0000000e+00   3.0011766e+00   3.0000000e+00   2.9798375e+00   3.0000000e+00   3.0518355e+00   2.0000000e+00   2.1491660e+00   3.0000000e+00   2.7070515e+00   3.0000000e+00   2.7951552e+00   3.0000000e+00   2.7513085e+00   3.0000000e+00   3.0088197e+00
   6.2500000e-01   3.0000000e+00   3.0011826e+00   3.0000000e+00   2.9909022e+00   3.0000000e+00   3.0565591e+00   2.0000000e+00   2.1818098e+00   3.0000000e+00   2.7077859e+00   3.0000000e+00   2.7958039e+00   3.0000000e+00   2.7526264e+00   3.0000000e+00   3.0089465e+00
   6.3000000e-01   3.0000000e+00   3.0011901e+00   3.0000000e+00   3.0033002e+00   3.0000000e+00   3.0611562e+00   2.0000000e+00   2.2143316e+00   3.0000000e+00   2.7089835e+00   3.0000000e+00   2.7970447e+00   3.0000000e+00   2.7546419e+00   3.0000000e+00   3.0091790e+00
   6.3500000e-01   3.0000000e+00   3.0012000e+00   3.0000000e+00   3.0155224e+00   3.0000000e+00   3.0658805e+00   2.0000000e+00   2.2471694e+00   3.0000000e+00   2.7100246e+00   3.0000000e+00   2.7978140e+00   3.0000000e+00   2.7555583e+00   3.0000000e+00   3.0094904e+00
   6.4000000e-01   3.0000000e+00   3.0012061e+00   3.0000000e+00   3.0275805e+00   3.0000000e+00   3.0709217e+00   2.0000000e+00   2.2803718e+00   3.0000000e+00   2.7108003e+00   3.0000000e+00   2.7986904e+00   3.0000000e+00   2.7565722e+00   3.0000000e+00   3.0096444e+00
   6.4500000e-01   3.0000000e+00   3.0012155e+00   3.0000000e+00   3.0397102e+00   3.0000000e+00   3.0757977e+00   2.0000000e+00   2.3130184e+00   3.0000000e+00   2.7119458e+00   3.0000000e+00   2.7993624e+00   3.0000000e+00   2.7579875e+00   3.0000000e+00   3.0098493e+00
   6.5000000e-01   3.0000000e+00   3.0012249e+00   3.0000000e+00   3.0515755e+00   3.0000000e+00   3.0803336e+00   2.0000000e+00   2.3462422e+00   3.0000000e+00   2.7138807e+00   3.0000000e+00   2.7999439e+00   3.0000000e+00   2.7594238e+00   3.0000000e+00   3.0100444e+00
   6.5500000e-01   3.0000000e+00   3.0012334e+00   3.0000000e+00   3.0639265e+00   3.0000000e+00   3.0852548e+00   2.0000000e+00   2.3818288e+00   3.0000000e+00   2.7156928e+00   3.0000000e+00   2.8009279e+00   3.0000000e+00   2.7601684e+00   3.0000000e+00   3.0101821e+00
   6.6000000e-01   3.0000000e+00   3.0012422e+00   3.0000000e+00   3.0764246e+00   3.0000000e+00   3.0901045e+00   2.0000000e+00   2.4161755e+00   3.0000000e+00   2.7172890e+00   3.0000000e+00   2.8018585e+00   3.0000000e+00   2.7608523e+00   3.0000000e+00   3.0104066e+00
   6.6500000e-01   3.0000000e+00   3.0012477e+00   3.0000000e+00   3.0891907e+00   3.0000000e+00   3.0952088e+00   2.0000000e+00   2.4491246e+00   3.0000000e+00   2.7187543e+00   3.0000000e+00   2.8032600e+00   3.0000000e+00   2.7622172e+00   3.0000000e+00   3.0106550e+00
   6.7000000e-01   3.0000000e+00   3.0012555e+00   3.0000000e+00   3.1022717e+00   3.0000000e+00   3.1002455e+00   2.0000000e+00   2.4853017e+00   3.0000000e+00   2.7198350e+00   3.0000000e+00   2.8044083e+00   3.0000000e+00   2.7632502e+00   3.0000000e+00   3.0108138e+00
   6.7500000e-01   3.0000000e+00   3.0012635e+00   3.0000000e+00   3.1145567e+00   3.0000000e+00   3.1054398e+00   3.0000000e+00   2.5223414e+00   3.0000000e+00   2.7206715e+00   3.0000000e+00   2.8056378e+00   3.0000000e+00   2.7646289e+00   3.0000000e+00   3.0109632e+00
   6.8000000e-01   3.0000000e+00   3.0012702e+00   3.0000000e+00   3.1285461e+00   3.0000000e+00   3.1106514e+00   3.0000000e+00   2.5568208e+00   3.0000000e+00   2.7212420e+00   3.0000000e+00   2.8071474e+00   3.0000000e+00   2.7658803e+00   3.0000000e+00   3.0112049e+00
   6.8500000e-01   3.0000000e+00   3.0012779e+00   3.0000000e+00   3.1413321e+00   3.0000000e+00   3.1155994e+00   3.0000000e+00   2.5933299e+00   3.0000000e+00   2.7218123e+00   3.0000000e+00   2.8082847e+00   3.0000000e+00   2.7677887e+00   3.0000000e+00   3.0114872e+00
   6.9000000e-01   3.0000000e+00   3.0012899e+00   3.0000000e+00   3.1548429e+00   3.0000000e+00   3.1210212e+00   3.0000000e+00   2.6318551e+00   3.0000000e+00   2.7230990e+00   3.0000000e+00   2.8090723e+00   3.0000000e+00   2.7690312e+00   3.0000000e+00   3.0116597e+00
   6.9500000e-01   3.0000000e+00   3.0013004e+00   3.0000000e+00   3.1680011e+00   3.0000000e+00   3.1261628e+00   3.0000000e+00   2.6680154e+00   3.0000000e+00   2.7254852e+00   3.0000000e+00   2.8101740e+00   3.0000000e+00   2.7699950e+00   3.0000000e+00   3.0118141e+00
   7.0000000e-01   3.0000000e+00   3.0013138e+00   3.0000000e+00   3.1817431e+00   3.0000000e+00   3.1315443e+00   3.0000000e+00   2.7058465e+00   3.0000000e+00   2.7271373e+00   3.0000000e+00   2.8115491e+00   3.0000000e+00   2.7709560e+00   3.0000000e+00   3.0120128e+00
   7.0500000e-01   3.0000000e+00   3.0013215e+00   3.0000000e+00   3.1941612e+00   3.0000000e+00   3.1368846e+00   3.0000000e+00   2.7436051e+00   3.0000000e+00   2.7283956e+00   3.0000000e+00   2.8124590e+00   3.0000000e+00   2.7720263e+00   3.0000000e+00   3.0121100e+00
   7.1000000e-01   3.0000000e+00   3.0013314e+00   3.0000000e+00   3.2064707e+00   3.0000000e+00   3.1422745e+00   3.0000000e+00   2.7800999e+00   3.0000000e+00   2.7295412e+00   3.0000000e+00   2.8141540e+00   3.0000000e+00   2.7730507e+00   3.0000000e+00   3.0122339e+00
   7.1500000e-01   3.0000000e+00   3.0013407e+00   3.0000000e+00   3.2201843e+00   3.0000000e+00   3.1473579e+00   3.0000000e+00   2.8198927e+00   3.0000000e+00   2.7301344e+00   3.0000000e+00   2.8150505e+00   3.0000000e+00   2.7748433e+00   3.0000000e+00   3.0124382e+00
   7.2000000e-01   3.0000000e+00   3.0013509e+00   3.0000000e+00   3.2344591e+00   3.0000000e+00   3.1525582e+00   3.0000000e+00   2.8574858e+00   3.0000000e+00   2.7316177e+00   3.0000000e+00   2.8159772e+00   3.0000000e+00   2.7759878e+00   3.0000000e+00   3.0126124e+00
   7.2500000e-01   3.0000000e+00   3.0013600e+00   3.0000000e+00   3.2477323e+00   3.0000000e+00   3.1581524e+00   3.0000000e+00   2.8942607e+00   3.0000000e+00   2.7337086e+00   3.0000000e+00   2.8176096e+00   3.0000000e+00   2.7778058e+00   3.0000000e+00   3.0129246e+00
   7.3000000e-01   3.0000000e+00   3.0013675e+00   3.0000000e+00   3.2609648e+00   3.0000000e+00   3.1639017e+00   3.0000000e+00   2.9343945e+00   3.0000000e+00   2.7351914e+00   3.0000000e+00   2.8185046e+00   3.0000000e+00   2.7786415e+00   3.0000000e+00   3.0130983e+00
   7.3500000e-01   3.0000000e+00   3.0013748e+00   3.0000000e+00   3.2753656e+00   3.0000000e+00   3.1698076e+00   3.0000000e+00   2.9762879e+00   3.0000000e+00   2.7360131e+00   3.0000000e+00   2.8197935e+00   3.0000000e+00   2.7798461e+00   3.0000000e+00   3.0133267e+00
   7.4000000e-01   3.0000000e+00   3.0013810e+00   3.0000000e+00   3.2897659e+00   3.0000000e+00   3.1756850e+00   3.0000000e+00   3.0170966e+00   3.0000000e+00   2.7373033e+00   3.0000000e+00   2.8218612e+00   3.0000000e+00   2.7815660e+00   3.0000000e+00   3.0134064e+00
   7.4500000e-01   3.0000000e+00   3.0013915e+00   3.0000000e+00   3.3042949e+00   3.0000000e+00   3.1812455e+00   3.0000000e+00   3.0596338e+00   3.0000000e+00   2.7380439e+00   3.0000000e+00   2.8229957e+00   3.0000000e+00   2.7825364e+00   3.0000000e+00   3.0137376e+00
   7.5000000e-01   3.0000000e+00   3.0014080e+00   3.0000000e+00   3.3193809e+00   3.0000000e+00   3.1869950e+00   3.0000000e+00   3.1021509e+00   3.0000000e+00   2.7389187e+00   3.0000000e+00   2.8242490e+00   3.0000000e+00   2.7839568e+00   3.0000000e+00   3.0140239e+00
   7.5500000e-01   3.0000000e+00   3.0014194e+00   3.0000000e+00   3.3343623e+00   3.0000000e+00   3.1930409e+00   3.0000000e+00   3.1430512e+00   3.0000000e+00   2.7401252e+00   3.0000000e+00   2.8250788e+00   3.0000000e+00   2.7850646e+00   3.0000000e+00   3.0142401e+00
   7.6000000e-01   3.0000000e+00   3.0014374e+00   3.0000000e+00   3.3495244e+00   3.0000000e+00   3.1986995e+00   3.0000000e+00   3.1862364e+00   3.0000000e+00   2.7411703e+00   3.0000000e+00   2.8260703e+00   3.0000000e+00   2.7860331e+00   3.0000000e+00   3.0144083e+00
   7.6500000e-01   3.0000000e+00   3.0014463e+00   3.0000000e+00   3.3648843e+00   3.0000000e+00   3.2045410e+00   3.0000000e+00   3.2300578e+00   3.0000000e+00   2.7423278e+00   3.0000000e+00   2.8267013e+00   3.0000000e+00   2.7872950e+00   3.0000000e+00   3.0146657e+00
   7.7000000e-01   3.0000000e+00   3.0014611e+00   3.0000000e+00   3.3798956e+00   3.0000000e+00   3.2107073e+00   3.0000000e+00   3.2726240e+00   3.0000000e+00   2.7441562e+00   3.0000000e+00   2.8279081e+00   3.0000000e+00   2.7883719e+00   3.0000000e+00   3.0149665e+00
   7.7500000e-01   3.0000000e+00   3.0014726e+00   3.0000000e+00   3.3948026e+00   3.0000000e+00   3.2168650e+00   3.0000000e+00   3.3149803e+00   3.0000000e+00   2.7461596e+00   3.0000000e+00   2.8284822e+00   3.0000000e+00   2.7893100e+00   3.0000000e+00   3.0152591e+00
   7.8000000e-01   3.0000000e+00   3.0014829e+00   3.0000000e+00   3.4091844e+00   3.0000000e+00   3.2231412e+00   3.0000000e+00   3.3605459e+00   3.0000000e+00   2.7476883e+00   3.0000000e+00   2.8299145e+00   3.0000000e+00   2.7905469e+00   3.0000000e+00   3.0154894e+00
   7.8500000e-01   3.0000000e+00   3.0014963e+00   3.0000000e+00   3.4250281e+00   3.0000000e+00   3.2298280e+00   3.0000000e+00   3.4071039e+00   3.0000000e+00   2.7490960e+00   3.0000000e+00   2.8311347e+00   3.0000000e+00   2.7914371e+00   3.0000000e+00   3.0156438e+00
   7.9000000e-01   3.0000000e+00   3.0015087e+00   3.0000000e+00   3.4403062e+00   3.0000000e+00   3.2367519e+00   3.0000000e+00   3.4546387e+00   3.0000000e+00   2.7504244e+00   3.0000000e+00   2.8326122e+00   3.0000000e+00   2.7923046e+00   3.0000000e+00   3.0159558e+00
   7.9500000e-01   3.0000000e+00   3.0015212e+00   3.0000000e+00   3.4559938e+00   3.0000000e+00   3.2437744e+00   4.0000000e+00   3.5008019e+00   3.0000000e+00   2.7522526e+00   3.0000000e+00   2.8335876e+00   3.0000000e+00   2.7929439e+00   3.0000000e+00   3.0162698e+00
   8.0000000e-01   3.0000000e+00   3.0015334e+00   3.0000000e+00   3.4719834e+00   3.0000000e+00   3.2507254e+00   4.0000000e+00   3.5513359e+00   3.0000000e+00   2.7530892e+00   3.0000000e+00   2.8345805e+00   3.0000000e+00   2.7941797e+00   3.0000000e+00   3.0165268e+00
   8.0500000e-01   3.0000000e+00   3.0015466e+00   3.0000000e+00   3.4888814e+00   3.0000000e+00   3.2577848e+00   4.0000000e+00   3.5997504e+00   3.0000000e+00   2.7560407e+00   3.0000000e+00   2.8353719e+00   3.0000000e+00   2.7949169e+00   3.0000000e+00   3.0166922e+00
   8.1000000e-01   3.0000000e+00   3.0015690e+00   3.0000000e+00   3.5064945e+00   3.0000000e+00   3.2646245e+00   4.0000000e+00   3.6503975e+00   3.0000000e+00   2.7574599e+00   3.0000000e+00   2.8363268e+00   3.0000000e+00   2.7967576e+00   3.0000000e+00   3.0168531e+00
   8.1500000e-01   3.0000000e+00   3.0015843e+00   4.0000000e+00   3.5238115e+00   3.0000000e+00   3.2714078e+00   4.0000000e+00   3.6988931e+00   3.0000000e+00   2.7586786e+00   3.0000000e+00   2.8372937e+00   3.0000000e+00   2.7985945e+00   3.0000000e+00   3.0170625e+00
   8.2000000e-01   3.0000000e+00   3.0015949e+00   4.0000000e+00   3.5407104e+00   3.0000000e+00   3.2785631e+00   4.0000000e+00   3.7482433e+00   3.0000000e+00   2.7598511e+00   3.0000000e+00   2.8392562e+00   3.0000000e+00   2.7999714e+00   3.0000000e+00   3.0172900e+00
   8.2500000e-01   3.0000000e+00   3.0016105e+00   4.0000000e+00   3.5584793e+00   3.0000000e+00   3.2856892e+00   4.0000000e+00   3.7963764e+00   3.0000000e+00   2.7615224e+00   3.0000000e+00   2.8404116e+00   3.0000000e+00   2.8024407e+00   3.0000000e+00   3.0177781e+00
   8.3000000e-01   3.0000000e+00   3.0016294e+00   4.0000000e+00   3.5758751e+00   3.0000000e+00   3.2934611e+00   4.0000000e+00   3.8482259e+00   3.0000000e+00   2.7644628e+00   3.0000000e+00   2.8420725e+00   3.0000000e+00   2.8047715e+00   3.0000000e+00   3.0181511e+00
   8.3500000e-01   3.0000000e+00   3.0016398e+00   4.0000000e+00   3.5946795e+00   3.0000000e+00   3.3013997e+00   4.0000000e+00   3.9011131e+00   3.0000000e+00   2.7669638e+00   3.0000000e+00   2.8434468e+00   3.0000000e+00   2.8058998e+00   3.0000000e+00   3.0183370e+00
   8.4000000e-01   3.0000000e+00   3.0016568e+00   4.0000000e+00   3.6138965e+00   3.0000000e+00   3.3092902e+00   4.0000000e+00   3.9551931e+00   3.0000000e+00   2.7678188e+00   3.0000000e+00   2.8452964e+00   3.0000000e+00   2.8077629e+00   3.0000000e+00   3.0185897e+00
   8.4500000e-01   3.0000000e+00   3.0016726e+00   4.0000000e+00   3.6345088e+00   3.0000000e+00   3.3172532e+00   4.0000000e+00   4.0094346e+00   3.0000000e+00   2.7707794e+00   3.0000000e+00   2.8466404e+00   3.0000000e+00   2.8097266e+00   3.0000000e+00   3.0187825e+00
   8.5000000e-01   3.0000000e+00   3.0016864e+00   4.0000000e+00   3.6541199e+00   3.0000000e+00   3.3257028e+00   4.0000000e+00   4.0692561e+00   3.0000000e+00   2.7715640e+00   3.0000000e+00   2.8485673e+00   3.0000000e+00   2.8111075e+00   3.0000000e+00   3.0190664e+00
   8.5500000e-01   3.0000000e+00   3.0017040e+00   4.0000000e+00   3.6758006e+00   3.0000000e+00   3.3344263e+00   4.0000000e+00   4.1296596e+00   3.0000000e+00   2.7726081e+00   3.0000000e+00   2.8499812e+00   3.0000000e+00   2.8123293e+00   3.0000000e+00   3.0194304e+00
   8.6000000e-01   3.0000000e+00   3.0017244e+00   4.0000000e+00   3.6970207e+00   3.0000000e+00   3.3432862e+00   4.0000000e+00   4.1864141e+00   3.0000000e+00   2.7750579e+00   3.0000000e+00   2.8520904e+00   3.0000000e+00   2.8138568e+00   3.0000000e+00   3.0196429e+00
   8.6500000e-01   3.0000000e+00   3.0017487e+00   4.0000000e+00   3.7177580e+00   3.0000000e+00   3.3522478e+00   4.0000000e+00   4.2443323e+00   3.0000000e+00   2.7764281e+00   3.0000000e+00   2.8528955e+00   3.0000000e+00   2.8151304e+00   3.0000000e+00   3.0198827e+00
   8.7000000e-01   3.0000000e+00   3.0017663e+00   4.0000000e+00   3.7395417e+00   3.0000000e+00   3.3614839e+00   4.0000000e+00   4.3038346e+00   3.0000000e+00   2.7782219e+00   3.0000000e+00   2.8538244e+00   3.0000000e+00   2.8162767e+00   3.0000000e+00   3.0202551e+00
   8.7500000e-01   3.0000000e+00   3.0017810e+00   4.0000000e+00   3.7614069e+00   3.0000000e+00   3.3703407e+00   4.0000000e+00   4.3639711e+00   3.0000000e+00   2.7797016e+00   3.0000000e+00   2.8562063e+00   3.0000000e+00   2.8183269e+00   3.0000000e+00   3.0204569e+00
   8.8000000e-01   3.0000000e+00   3.0017974e+00   4.0000000e+00   3.7835824e+00   3.0000000e+00   3.3798145e+00   4.0000000e+00   4.4252520e+00   3.0000000e+00   2.7806000e+00   3.0000000e+00   2.8581056e+00   3.0000000e+00   2.8196604e+00   3.0000000e+00   3.0206981e+00
   8.8500000e-01   3.0000000e+00   3.0018143e+00   4.0000000e+00   3.8061922e+00   3.0000000e+00   3.3895225e+00   4.0000000e+00   4.4833860e+00   3.0000000e+00   2.7810223e+00   3.0000000e+00   2.8597018e+00   3.0000000e+00   2.8221504e+00   3.0000000e+00   3.0210157e+00
   8.9000000e-01   3.0000000e+00   3.0018340e+00   4.0000000e+00   3.8308804e+00   3.0000000e+00   3.4000445e+00   5.0000000e+00   4.5413116e+00   3.0000000e+00   2.7836753e+00   3.0000000e+00   2.8614707e+00   3.0000000e+00   2.8234793e+00   3.0000000e+00   3.0213253e+00
   8.9500000e-01   3.0000000e+00   3.0018627e+00   4.0000000e+00   3.8567203e+00   3.0000000e+00   3.4109205e+00   5.0000000e+00   4.6042244e+00   3.0000000e+00   2.7853690e+00   3.0000000e+00   2.8628143e+00   3.0000000e+00   2.8256965e+00   3.0000000e+00   3.0216412e+00
   9.0000000e-01   3.0000000e+00   3.0018940e+00   4.0000000e+00   3.8810987e+00   3.0000000e+00   3.4225676e+00   5.0000000e+00   4.6640066e+00   3.0000000e+00   2.7870503e+00   3.0000000e+00   2.8639602e+00   3.0000000e+00   2.8266511e+00   3.0000000e+00   3.0218379e+00
   9.0500000e-01   3.0000000e+00   3.0019164e+00   4.0000000e+00   3.9090728e+00   3.0000000e+00   3.4341627e+00   5.0000000e+00   4.7229681e+00   3.0000000e+00   2.7900665e+00   3.0000000e+00   2.8650782e+00   3.0000000e+00   2.8289764e+00   3.0000000e+00   3.0221509e+00
   9.1000000e-01   3.0000000e+00   3.0019418e+00   4.0000000e+00   3.9360430e+00   3.0000000e+00   3.4459555e+00   5.0000000e+00   4.7815077e+00   3.0000000e+00   2.7923008e+00   3.0000000e+00   2.8659253e+00   3.0000000e+00   2.8308037e+00   3.0000000e+00   3.0223911e+00
   9.1500000e-01   3.0000000e+00   3.0019689e+00   4.0000000e+00   3.9653535e+00   3.0000000e+00   3.4580065e+00   5.0000000e+00   4.8352119e+00   3.0000000e+00   2.7955654e+00   3.0000000e+00   2.8672943e+00   3.0000000e+00   2.8325476e+00   3.0000000e+00   3.0229212e+00
   9.2000000e-01   3.0000000e+00   3.0020096e+00   4.0000000e+00   3.9955263e+00   3.0000000e+00   3.4718278e+00   5.0000000e+00   4.8893257e+00   3.0000000e+00   2.7978118e+00   3.0000000e+00   2.8693061e+00   3.0000000e+00   2.8359039e+00   3.0000000e+00   3.0234888e+00
   9.2500000e-01   3.0000000e+00   3.0020402e+00   4.0000000e+00   4.0268880e+00   3.0000000e+00   3.4865412e+00   5.0000000e+00   4.9373779e+00   3.0000000e+00   2.8006766e+00   3.0000000e+00   2.8715690e+00   3.0000000e+00   2.8388037e+00   3.0000000e+00   3.0238136e+00
   9.3000000e-01   3.0000000e+00   3.0020729e+00   4.0000000e+00   4.0590908e+00   3.0000000e+00   3.5017210e+00   5.0000000e+00   4.9846701e+00   3.0000000e+00   2.8028945e+00   3.0000000e+00   2.8738639e+00   3.0000000e+00   2.8414238e+00   3.0000000e+00   3.0240330e+00
   9.3500000e-01   3.0000000e+00   3.0021201e+00   4.0000000e+00   4.0958167e+00   3.0000000e+00   3.5158155e+00   5.0000000e+00   5.0277304e+00   3.0000000e+00   2.8058194e+00   3.0000000e+00   2.8790853e+00   3.0000000e+00   2.8439447e+00   3.0000000e+00   3.0244578e+00
   9.4000000e-01   3.0000000e+00   3.0021667e+00   4.0000000e+00   4.1344940e+00   3.0000000e+00   3.5315836e+00   5.0000000e+00   5.0676007e+00   3.0000000e+00   2.8100326e+00   3.0000000e+00   2.8807800e+00   3.0000000e+00   2.8463799e+00   3.0000000e+00   3.0249509e+00
   9.4500000e-01   3.0000000e+00   3.0022208e+00   4.0000000e+00   4.1747627e+00   3.0000000e+00   3.5491761e+00   5.0000000e+00   5.1000732e+00   3.0000000e+00   2.8138131e+00   3.0000000e+00   2.8833830e+00   3.0000000e+00   2.8501653e+00   3.0000000e+00   3.0259252e+00
   9.5000000e-01   3.0000000e+00   3.0022668e+00   4.0000000e+00   4.2151887e+00   3.0000000e+00   3.5685228e+00   5.0000000e+00   5.1339414e+00   3.0000000e+00   2.8199255e+00   3.0000000e+00   2.8872504e+00   3.0000000e+00   2.8531588e+00   3.0000000e+00   3.0267914e+00
   9.5500000e-01   3.0000000e+00   3.0023227e+00   4.0000000e+00   4.2609724e+00   4.0000000e+00   3.5891187e+00   5.0000000e+00   5.1659569e+00   3.0000000e+00   2.8220361e+00   3.0000000e+00   2.8903616e+00   3.0000000e+00   2.8573876e+00   3.0000000e+00   3.0275298e+00
   9.6000000e-01   3.0000000e+00   3.0024015e+00   4.0000000e+00   4.3125126e+00   4.0000000e+00   3.6126443e+00   5.0000000e+00   5.1958182e+00   3.0000000e+00   2.8281619e+00   3.0000000e+00   2.8934389e+00   3.0000000e+00   2.8602017e+00   3.0000000e+00   3.0281029e+00
   9.6500000e-01   3.0000000e+00   3.0024896e+00   4.0000000e+00   4.3695785e+00   4.0000000e+00   3.6366745e+00   5.0000000e+00   5.2264283e+00   3.0000000e+00   2.8346866e+00   3.0000000e+00   2.8985866e+00   3.0000000e+00   2.8642587e+00   3.0000000e+00   3.0286283e+00
   9.7000000e-01   3.0000000e+00   3.0025732e+00   4.0000000e+00   4.4293261e+00   4.0000000e+00   3.6667676e+00   5.0000000e+00   5.2564011e+00   3.0000000e+00   2.8367873e+00   3.0000000e+00   2.9023196e+00   3.0000000e+00   2.8670918e+00   3.0000000e+00   3.0292515e+00
   9.7500000e-01   3.0000000e+00   3.0026649e+00   4.0000000e+00   4.5063321e+00   4.0000000e+00   3.7014182e+00   5.0000000e+00   5.2898006e+00   3.0000000e+00   2.8404730e+00   3.0000000e+00   2.9054442e+00   3.0000000e+00   2.8740781e+00   3.0000000e+00   3.0303643e+00
   9.8000000e-01   3.0000000e+00   3.0028955e+00   4.0000000e+00   4.5950535e+00   4.0000000e+00   3.7420604e+00   5.0000000e+00   5.3256211e+00   3.0000000e+00   2.8505606e+00   3.0000000e+00   2.9146126e+00   3.0000000e+00   2.8821554e+00   3.0000000e+00   3.0309306e+00
   9.8500000e-01   3.0000000e+00   3.0031270e+00   5.0000000e+00   4.7057135e+00   4.0000000e+00   3.7914001e+00   5.0000000e+00   5.3657678e+00   3.0000000e+00   2.8580094e+00   3.0000000e+00   2.9195778e+00   3.0000000e+00   2.8883929e+00   3.0000000e+00   3.0320526e+00
   9.9000000e-01   3.0000000e+00   3.0035149e+00   5.0000000e+00   4.8527668e+00   4.0000000e+00   3.8581151e+00   5.0000000e+00   5.4149601e+00   3.0000000e+00   2.8744264e+00   3.0000000e+00   2.9287356e+00   3.0000000e+00   2.8960819e+00   3.0000000e+00   3.0341580e+00
   9.9500000e-01   3.0000000e+00   3.0040995e+00   5.0000000e+00   5.0930165e+00   4.0000000e+00   3.9735671e+00   5.0000000e+00   5.4951277e+00   3.0000000e+00   2.8907768e+00   3.0000000e+00   2.9493201e+00   3.0000000e+00   2.9076360e+00   4.0000000e+00   3.0356647e+00
   1.0000000e+00   3.0000000e+00   3.0128586e+00   7.0000000e+00   6.6484329e+00   5.0000000e+00   4.8482432e+00   6.0000000e+00   6.0305941e+00   3.0000000e+00   2.9425241e+00   3.0000000e+00   2.9675361e+00   3.0000000e+00   2.9661485e+00   4.0000000e+00   3.0426727e+00


==> Figures/CDF_SE_mxHigh1Qbit_tc200_062020.txt <==
   (0)Percentile	(1)MR-Hw-Eq-PwFx-ADC-CoI	(2)RZF-Hw-Eq-PwFx-ADC-CoI	(3)MR-Hw-Eq-PwFx-ADC-CoD1	(4)RZF-Hw-Eq-PwFx-ADC-CoD1	(5)MR-Hw-Eq-PwFx-ADC-CoDK	(6)RZF-Hw-Eq-PwFx-ADC-CoDK	(7)MR-Hw-Eq-PwFx-ADC-Cfree	(8)RZF-Hw-Eq-PwFx-ADC-Cfree	(9)MR-Hw-mPi-PwFx-ADC-CoI	(10)RZF-Hw-mPi-PwFx-ADC-CoI	(11)MR-Hw-mPi-PwFx-ADC-CoD1	(12)RZF-Hw-mPi-PwFx-ADC-CoD1	(13)MR-Hw-mPi-PwFx-ADC-CoDK	(14)RZF-Hw-mPi-PwFx-ADC-CoDK	(15)MR-Hw-mPi-PwFx-ADC-Cfree	(16)RZF-Hw-mPi-PwFx-ADC-Cfree	(17)MR-Mxd-high-1-ADC-ADC-CoI	(18)RZF-Mxd-high-1-ADC-ADC-CoI	(19)MR-Mxd-high-1-ADC-ADC-CoD1	(20)RZF-Mxd-high-1-ADC-ADC-CoD1	(21)MR-Mxd-high-1-ADC-ADC-CoDK	(22)RZF-Mxd-high-1-ADC-ADC-CoDK	(23)MR-Mxd-high-1-ADC-ADC-Cfree	(24)RZF-Mxd-high-1-ADC-ADC-Cfree	(25)	(26)	(27)	(28)	(29)	(30)	(31)	(32)	(33)	(34)	(35)	(36)	
   0.0000000e+00   2.5609513e-05   2.2230362e-04   2.2567347e-04   2.0441359e-05   5.1328462e-06   2.4943623e-04   4.1263104e-01   1.0883142e+00   2.5609513e-05   2.2230362e-04   3.3120588e-06   1.7640357e-05   7.5503142e-05   5.5197033e-04   4.1593145e-01   1.3883676e+00   6.0969760e-05   3.1031582e-04   5.3865611e-05   1.2457742e-04   6.1701550e-05   2.1548945e-04   3.3169826e-01   1.0715183e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-03   2.6066299e-03   9.7259241e-03   2.2161277e-03   1.9420055e-02   4.3488367e-03   1.5901885e-02   6.7351106e-01   2.1735094e+00   2.6066299e-03   9.7259241e-03   2.3657354e-03   2.7405782e-02   4.4480705e-03   1.5032837e-02   6.3485956e-01   2.9582463e+00   1.8780253e-03   5.0718845e-03   1.6011561e-03   8.0379344e-03   3.5768798e-03   7.5667157e-03   5.0881064e-01   1.6350960e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-02   6.0373617e-03   2.2098360e-02   5.2305970e-03   4.7014964e-02   1.4666010e-02   6.4105733e-02   7.3438263e-01   2.4117703e+00   6.0373617e-03   2.2098360e-02   6.1262544e-03   5.9187428e-02   1.4331941e-02   6.1353136e-02   6.8347531e-01   3.3889252e+00   5.2134900e-03   1.0382427e-02   4.1063112e-03   1.9911811e-02   1.0149866e-02   2.7302133e-02   5.5079091e-01   1.7385787e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e-02   1.2323332e-02   4.6555636e-02   9.7857086e-03   7.0354084e-02   2.6755692e-02   1.1322056e-01   7.9405420e-01   2.5091573e+00   1.2323332e-02   4.6555636e-02   1.0991413e-02   9.5140979e-02   2.5934928e-02   1.1218310e-01   7.5001128e-01   3.6214360e+00   9.4075695e-03   2.0889462e-02   6.5340500e-03   3.3300619e-02   1.9613911e-02   4.4236461e-02   5.9651034e-01   1.8184644e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e-02   1.7972215e-02   8.2332300e-02   1.4881842e-02   1.0526353e-01   3.8856788e-02   1.5833266e-01   8.2766648e-01   2.5690183e+00   1.7972215e-02   8.2332300e-02   1.6003327e-02   1.2790626e-01   3.8853922e-02   1.5749325e-01   7.8055334e-01   3.7387117e+00   1.3845943e-02   3.2839601e-02   1.0769709e-02   5.0076699e-02   2.8444256e-02   6.7870447e-02   6.1968491e-01   1.8654531e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5000000e-02   2.6196846e-02   1.1705614e-01   1.8450295e-02   1.3137887e-01   5.2279991e-02   2.3238176e-01   8.6269590e-01   2.6121242e+00   2.6196846e-02   1.1705614e-01   2.0141507e-02   1.7009263e-01   5.2585875e-02   2.3138499e-01   8.1160871e-01   3.8008271e+00   1.9061416e-02   4.5419225e-02   1.4513680e-02   6.9216323e-02   3.7001759e-02   1.0121816e-01   6.4624192e-01   1.9163837e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e-02   3.5345657e-02   1.3841790e-01   2.3584845e-02   1.7155386e-01   7.2326148e-02   3.0943397e-01   8.9156269e-01   2.6584627e+00   3.5345657e-02   1.3841790e-01   2.5246696e-02   2.1488573e-01   7.1312745e-02   3.0773228e-01   8.4003697e-01   3.8353219e+00   2.6212060e-02   5.9959135e-02   1.8552902e-02   9.1506518e-02   5.4974394e-02   1.3537892e-01   6.6690054e-01   1.9855513e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5000000e-02   4.5272828e-02   1.7663770e-01   3.5130017e-02   2.1615128e-01   9.4664992e-02   3.8519924e-01   9.2349030e-01   2.6857883e+00   4.5272828e-02   1.7663770e-01   3.5942566e-02   2.7930902e-01   9.5698654e-02   3.8390518e-01   8.6017019e-01   3.8968142e+00   3.4419266e-02   7.5163059e-02   2.5821606e-02   1.2436401e-01   6.9003858e-02   1.6971332e-01   6.8592335e-01   2.0196915e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e-02   5.6634757e-02   2.1491169e-01   4.5456141e-02   2.9338117e-01   1.1498095e-01   4.8022108e-01   9.4782411e-01   2.7211755e+00   5.6634757e-02   2.1491169e-01   4.8562617e-02   3.5757672e-01   1.1362045e-01   4.8338315e-01   8.8684351e-01   3.9332203e+00   4.1564120e-02   9.8032523e-02   3.7338213e-02   1.5886430e-01   8.6247269e-02   2.2009850e-01   6.9971575e-01   2.0570087e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5000000e-02   7.1534633e-02   2.7993347e-01   5.9131721e-02   3.5857610e-01   1.3983496e-01   5.7716635e-01   9.7694744e-01   2.7506178e+00   7.1534633e-02   2.7993347e-01   6.0969513e-02   4.5220123e-01   1.3815187e-01   5.8112586e-01   9.0462001e-01   3.9621494e+00   5.0291720e-02   1.1982797e-01   4.4196845e-02   1.9285094e-01   1.0048661e-01   2.5532541e-01   7.1526278e-01   2.0921405e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-02   8.1310011e-02   3.3113014e-01   7.1884944e-02   4.5674182e-01   1.6541482e-01   6.5171485e-01   9.9455880e-01   2.7860676e+00   8.1310011e-02   3.3113014e-01   7.4789657e-02   5.5910165e-01   1.6390062e-01   6.5158619e-01   9.1897519e-01   4.0056501e+00   5.9645445e-02   1.4054541e-01   5.3805946e-02   2.3922654e-01   1.2188178e-01   2.8733223e-01   7.2529669e-01   2.1177009e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.5000000e-02   9.5274546e-02   4.0113417e-01   8.8471305e-02   5.3143896e-01   1.9254485e-01   7.1480449e-01   1.0079605e+00   2.8269262e+00   9.5274546e-02   4.0113417e-01   9.1972889e-02   6.2855636e-01   1.9207852e-01   7.1511282e-01   9.2775064e-01   4.0390609e+00   6.6470593e-02   1.6467483e-01   6.2692337e-02   2.8839736e-01   1.4059926e-01   3.2446277e-01   7.3614921e-01   2.1391277e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-02   1.1019935e-01   4.5054395e-01   1.0715261e-01   6.0172758e-01   2.2444064e-01   7.9711113e-01   1.0200513e+00   2.8546794e+00   1.1019935e-01   4.5054395e-01   1.0934860e-01   7.2822631e-01   2.2246962e-01   7.9737370e-01   9.3694096e-01   4.0589382e+00   7.8831556e-02   1.8656193e-01   7.7239854e-02   3.3351081e-01   1.5914694e-01   3.5880704e-01   7.4729146e-01   2.1815550e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5000000e-02   1.2659873e-01   5.1150825e-01   1.2787286e-01   6.5418456e-01   2.4853492e-01   9.0154961e-01   1.0417703e+00   2.8708500e+00   1.2659873e-01   5.1150825e-01   1.2852744e-01   7.7692064e-01   2.4387910e-01   9.0288346e-01   9.4410178e-01   4.0830532e+00   9.1432500e-02   2.1276998e-01   9.1224665e-02   3.6125980e-01   1.7526974e-01   4.0419882e-01   7.5345613e-01   2.1991506e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0000000e-02   1.4869796e-01   5.5791199e-01   1.4385432e-01   7.2833794e-01   2.7811667e-01   9.8160468e-01   1.0532616e+00   2.8993582e+00   1.4869796e-01   5.5791199e-01   1.4531925e-01   8.5487976e-01   2.7658786e-01   9.7860676e-01   9.5121530e-01   4.1082017e+00   1.0197820e-01   2.4400548e-01   1.0345104e-01   4.0680631e-01   1.9644265e-01   4.4691998e-01   7.5864809e-01   2.2289586e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.5000000e-02   1.6390498e-01   6.0506982e-01   1.5693127e-01   8.1539696e-01   3.1179261e-01   1.0727608e+00   1.0639930e+00   2.9216737e+00   1.6390498e-01   6.0506982e-01   1.6188074e-01   9.3854246e-01   3.1043951e-01   1.0746350e+00   9.5908034e-01   4.1385340e+00   1.1558646e-01   2.6887964e-01   1.1532033e-01   4.5332253e-01   2.1890936e-01   4.9661950e-01   7.6515438e-01   2.2548564e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0000000e-02   1.8247887e-01   6.5230130e-01   1.7145839e-01   8.6742900e-01   3.4539637e-01   1.1275409e+00   1.0718276e+00   2.9427863e+00   1.8247887e-01   6.5230130e-01   1.7602193e-01   1.0175762e+00   3.4303010e-01   1.1273643e+00   9.6497032e-01   4.1594756e+00   1.2855767e-01   2.8831566e-01   1.2712080e-01   4.8588125e-01   2.4475986e-01   5.3347823e-01   7.7209175e-01   2.2843687e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.5000000e-02   1.9873453e-01   7.0607167e-01   1.9113430e-01   9.2784837e-01   3.7740979e-01   1.2063566e+00   1.0808098e+00   2.9698338e+00   1.9873453e-01   7.0607167e-01   1.9112444e-01   1.0843113e+00   3.7467112e-01   1.2103095e+00   9.7143142e-01   4.1784420e+00   1.4236004e-01   3.1337139e-01   1.3807886e-01   5.2248451e-01   2.6531286e-01   5.6573476e-01   7.7669136e-01   2.3102695e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e-02   2.2219469e-01   7.5066892e-01   2.0861959e-01   1.0124734e+00   4.1748628e-01   1.2778868e+00   1.0886975e+00   2.9871752e+00   2.2219469e-01   7.5066892e-01   2.1125166e-01   1.1698470e+00   4.1554709e-01   1.2814720e+00   9.7873090e-01   4.1958107e+00   1.5474915e-01   3.3717742e-01   1.5149035e-01   5.6913315e-01   2.8749649e-01   6.1234979e-01   7.8400808e-01   2.3251223e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.5000000e-02   2.5537765e-01   7.9347058e-01   2.2996756e-01   1.0811401e+00   4.5174357e-01   1.3331090e+00   1.0976948e+00   3.0054609e+00   2.5537765e-01   7.9347058e-01   2.3278884e-01   1.2406634e+00   4.5059603e-01   1.3368471e+00   9.8475011e-01   4.2134416e+00   1.7475266e-01   3.6519014e-01   1.6437333e-01   6.2199515e-01   3.2012834e-01   6.4521162e-01   7.8849946e-01   2.3580027e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   2.8336959e-01   8.4658810e-01   2.4795941e-01   1.1397987e+00   4.8803722e-01   1.4269602e+00   1.1041625e+00   3.0298664e+00   2.8336959e-01   8.4658810e-01   2.5298911e-01   1.3124146e+00   4.8576072e-01   1.4252957e+00   9.9055840e-01   4.2345652e+00   1.9296962e-01   3.8761869e-01   1.8174685e-01   6.5976616e-01   3.4048343e-01   6.7994841e-01   7.9311521e-01   2.3797994e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0500000e-01   3.0649880e-01   9.1576093e-01   2.6718237e-01   1.2191575e+00   5.2413015e-01   1.4995728e+00   1.1101162e+00   3.0531776e+00   3.0649880e-01   9.1576093e-01   2.7016808e-01   1.3856210e+00   5.2374029e-01   1.5083229e+00   9.9678418e-01   4.2577116e+00   2.1284183e-01   4.1289545e-01   1.9322935e-01   7.0783713e-01   3.7281163e-01   7.3053166e-01   7.9834556e-01   2.3990213e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1000000e-01   3.3271309e-01   9.7762098e-01   2.9101267e-01   1.2712912e+00   5.6537430e-01   1.6026927e+00   1.1170313e+00   3.0690157e+00   3.3271309e-01   9.7762098e-01   2.9254358e-01   1.4546070e+00   5.6330580e-01   1.6020317e+00   1.0005416e+00   4.2728063e+00   2.3434291e-01   4.6080137e-01   2.0933405e-01   7.4338398e-01   3.9625095e-01   7.9091981e-01   8.0167520e-01   2.4203979e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1500000e-01   3.6581057e-01   1.0440672e+00   3.1121618e-01   1.3668416e+00   5.9590547e-01   1.6549700e+00   1.1233259e+00   3.0900209e+00   3.6581057e-01   1.0440672e+00   3.1590590e-01   1.5346079e+00   5.9143597e-01   1.6594523e+00   1.0073968e+00   4.2850378e+00   2.5178601e-01   4.9352048e-01   2.2695929e-01   7.9662422e-01   4.1409570e-01   8.2058323e-01   8.0633749e-01   2.4520042e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e-01   3.9186958e-01   1.1343148e+00   3.3685253e-01   1.4596191e+00   6.2874311e-01   1.7358726e+00   1.1289133e+00   3.1109443e+00   3.9186958e-01   1.1343148e+00   3.4199928e-01   1.6242263e+00   6.2580263e-01   1.7382975e+00   1.0114194e+00   4.3022771e+00   2.7220734e-01   5.2722013e-01   2.4184131e-01   8.3463794e-01   4.3207910e-01   8.5745927e-01   8.0943742e-01   2.4721734e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2500000e-01   4.1602538e-01   1.2056508e+00   3.6141116e-01   1.5319456e+00   6.6155838e-01   1.7860368e+00   1.1328025e+00   3.1282803e+00   4.1602538e-01   1.2056508e+00   3.6630393e-01   1.7057991e+00   6.5858869e-01   1.7933104e+00   1.0171038e+00   4.3186124e+00   2.8945409e-01   5.6749951e-01   2.6152177e-01   8.7475226e-01   4.5507156e-01   8.8729631e-01   8.1310523e-01   2.4881962e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3000000e-01   4.3833441e-01   1.2656850e+00   3.8408271e-01   1.5775271e+00   6.9048163e-01   1.8654335e+00   1.1377133e+00   3.1503426e+00   4.3833441e-01   1.2656850e+00   3.9025517e-01   1.7749561e+00   6.8400289e-01   1.8604682e+00   1.0219508e+00   4.3347716e+00   3.1117041e-01   6.0194045e-01   2.7776866e-01   9.1832258e-01   4.7640976e-01   9.2986688e-01   8.1716245e-01   2.5078971e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3500000e-01   4.6485046e-01   1.3473994e+00   4.1418525e-01   1.6537374e+00   7.1591577e-01   1.9308138e+00   1.1455177e+00   3.1669890e+00   4.6485046e-01   1.3473994e+00   4.2012409e-01   1.8476050e+00   7.1356542e-01   1.9301208e+00   1.0276739e+00   4.3465199e+00   3.2962682e-01   6.3963074e-01   2.9548533e-01   9.7486477e-01   4.9293187e-01   9.6323855e-01   8.2087475e-01   2.5285533e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4000000e-01   5.0677782e-01   1.4157202e+00   4.4488910e-01   1.7330990e+00   7.4266067e-01   2.0022376e+00   1.1501047e+00   3.1894882e+00   5.0677782e-01   1.4157202e+00   4.4614532e-01   1.9169097e+00   7.4062930e-01   2.0090879e+00   1.0337387e+00   4.3603228e+00   3.4500211e-01   6.8023026e-01   3.1157993e-01   1.0316729e+00   5.1874624e-01   1.0050710e+00   8.2601052e-01   2.5437249e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4500000e-01   5.4180742e-01   1.4777109e+00   4.6892060e-01   1.7989250e+00   7.7248431e-01   2.0859008e+00   1.1544835e+00   3.2138311e+00   5.4180742e-01   1.4777109e+00   4.7093347e-01   1.9907000e+00   7.6890505e-01   2.0876953e+00   1.0384149e+00   4.3735858e+00   3.6310055e-01   7.1526893e-01   3.3175851e-01   1.0800442e+00   5.4499178e-01   1.0528972e+00   8.2933525e-01   2.5630204e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e-01   5.6164301e-01   1.5328040e+00   4.9345010e-01   1.8870439e+00   8.0938912e-01   2.1604168e+00   1.1616760e+00   3.2318459e+00   5.6164301e-01   1.5328040e+00   4.9912037e-01   2.0615741e+00   8.0808611e-01   2.1651120e+00   1.0425493e+00   4.3905576e+00   3.9327546e-01   7.5156200e-01   3.4730186e-01   1.1155907e+00   5.6560913e-01   1.1009877e+00   8.3336778e-01   2.5799623e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5500000e-01   5.8107221e-01   1.5921408e+00   5.2265399e-01   1.9456962e+00   8.4613624e-01   2.2265856e+00   1.1661099e+00   3.2442349e+00   5.8107221e-01   1.5921408e+00   5.2648239e-01   2.1261582e+00   8.4223991e-01   2.2310632e+00   1.0464109e+00   4.4045656e+00   4.0941211e-01   7.8559345e-01   3.6860716e-01   1.1608162e+00   5.8457244e-01   1.1396250e+00   8.3740507e-01   2.5919610e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6000000e-01   6.0528377e-01   1.6689643e+00   5.4553440e-01   1.9965868e+00   8.8151064e-01   2.2862976e+00   1.1705347e+00   3.2628679e+00   6.0528377e-01   1.6689643e+00   5.4994971e-01   2.2010033e+00   8.8109240e-01   2.2894294e+00   1.0516476e+00   4.4188962e+00   4.2278557e-01   8.1478141e-01   3.9285261e-01   1.1902194e+00   6.0605171e-01   1.1745176e+00   8.4091492e-01   2.6108528e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6500000e-01   6.3913365e-01   1.7534869e+00   5.7677017e-01   2.0713246e+00   9.0685764e-01   2.3460887e+00   1.1748954e+00   3.2773761e+00   6.3913365e-01   1.7534869e+00   5.7765450e-01   2.2607565e+00   9.0583132e-01   2.3499691e+00   1.0564622e+00   4.4374711e+00   4.4628407e-01   8.5035689e-01   4.1278861e-01   1.2335664e+00   6.3086005e-01   1.1963517e+00   8.4329709e-01   2.6227874e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7000000e-01   6.6803290e-01   1.8127113e+00   5.9757053e-01   2.1101957e+00   9.3401597e-01   2.3903967e+00   1.1799273e+00   3.2924664e+00   6.6803290e-01   1.8127113e+00   6.0299264e-01   2.3234813e+00   9.2988605e-01   2.3919536e+00   1.0616618e+00   4.4548455e+00   4.6825717e-01   8.8870192e-01   4.3122279e-01   1.2665795e+00   6.5273057e-01   1.2246026e+00   8.4573586e-01   2.6438553e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.7500000e-01   7.0382320e-01   1.8773806e+00   6.2672458e-01   2.1555903e+00   9.6104803e-01   2.4696999e+00   1.1843540e+00   3.3062691e+00   7.0382320e-01   1.8773806e+00   6.2808445e-01   2.3625394e+00   9.5708095e-01   2.4726000e+00   1.0664894e+00   4.4685166e+00   4.8429390e-01   9.2203236e-01   4.4847777e-01   1.3089631e+00   6.7539312e-01   1.2644664e+00   8.4931139e-01   2.6666249e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e-01   7.3185403e-01   1.9289449e+00   6.5097267e-01   2.2115605e+00   9.8455281e-01   2.5336367e+00   1.1881633e+00   3.3199348e+00   7.3185403e-01   1.9289449e+00   6.5252988e-01   2.4092322e+00   9.8062041e-01   2.5366293e+00   1.0695749e+00   4.4765141e+00   5.0846992e-01   9.5510415e-01   4.6196150e-01   1.3503901e+00   6.9548661e-01   1.3107051e+00   8.5257557e-01   2.6856492e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8500000e-01   7.5634517e-01   1.9947762e+00   6.7698158e-01   2.2525642e+00   1.0128826e+00   2.5886349e+00   1.1945408e+00   3.3320066e+00   7.5634517e-01   1.9947762e+00   6.7789245e-01   2.4538819e+00   1.0078411e+00   2.5951219e+00   1.0743536e+00   4.4905437e+00   5.2562669e-01   9.9930028e-01   4.7778202e-01   1.3845547e+00   7.1255303e-01   1.3366028e+00   8.5705699e-01   2.7107832e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9000000e-01   7.7961228e-01   2.0532477e+00   6.9485578e-01   2.3103107e+00   1.0417752e+00   2.6495238e+00   1.1992936e+00   3.3472588e+00   7.7961228e-01   2.0532477e+00   6.9421167e-01   2.5222886e+00   1.0388533e+00   2.6608736e+00   1.0789260e+00   4.5001458e+00   5.5024984e-01   1.0288127e+00   4.9586545e-01   1.4155692e+00   7.3172204e-01   1.3863527e+00   8.6252790e-01   2.7240621e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.9500000e-01   8.0888581e-01   2.1138659e+00   7.1044944e-01   2.3523370e+00   1.0710815e+00   2.7218933e+00   1.2037497e+00   3.3604577e+00   8.0888581e-01   2.1138659e+00   7.0993686e-01   2.5685561e+00   1.0678955e+00   2.7265121e+00   1.0837539e+00   4.5130944e+00   5.6881388e-01   1.0843469e+00   5.1094643e-01   1.4472098e+00   7.4821028e-01   1.4248271e+00   8.6597289e-01   2.7400416e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e-01   8.4148579e-01   2.1667847e+00   7.3462246e-01   2.4222979e+00   1.0929186e+00   2.7930264e+00   1.2110333e+00   3.3774343e+00   8.4148579e-01   2.1667847e+00   7.3241486e-01   2.6155491e+00   1.0928101e+00   2.7932056e+00   1.0869631e+00   4.5243655e+00   5.9117385e-01   1.1140980e+00   5.2617879e-01   1.4855212e+00   7.6865782e-01   1.4705943e+00   8.6901113e-01   2.7539013e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0500000e-01   8.6195783e-01   2.2208783e+00   7.5646200e-01   2.4660465e+00   1.1209043e+00   2.8435115e+00   1.2163103e+00   3.3932550e+00   8.6195783e-01   2.2208783e+00   7.5708924e-01   2.6739012e+00   1.1208861e+00   2.8457801e+00   1.0926192e+00   4.5377940e+00   6.1134801e-01   1.1404377e+00   5.4607510e-01   1.5188320e+00   7.9248899e-01   1.5028244e+00   8.7205827e-01   2.7696156e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1000000e-01   8.9144541e-01   2.2744630e+00   7.7391204e-01   2.5089690e+00   1.1472758e+00   2.8982068e+00   1.2204566e+00   3.4060223e+00   8.9144541e-01   2.2744630e+00   7.7612397e-01   2.7215049e+00   1.1417070e+00   2.9055114e+00   1.0983382e+00   4.5515234e+00   6.2977174e-01   1.1822246e+00   5.6202373e-01   1.5545637e+00   8.1374320e-01   1.5444417e+00   8.7731317e-01   2.7792863e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.1500000e-01   9.0932927e-01   2.3394683e+00   8.0410873e-01   2.5683788e+00   1.1787780e+00   2.9501575e+00   1.2258936e+00   3.4169840e+00   9.0932927e-01   2.3394683e+00   8.0128941e-01   2.7679581e+00   1.1761049e+00   2.9606456e+00   1.1049264e+00   4.5655083e+00   6.5358756e-01   1.2132432e+00   5.7649235e-01   1.5898407e+00   8.3616967e-01   1.5787264e+00   8.8029101e-01   2.7947425e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2000000e-01   9.4251444e-01   2.4122289e+00   8.3331355e-01   2.6220099e+00   1.2137272e+00   3.0147811e+00   1.2323550e+00   3.4252932e+00   9.4251444e-01   2.4122289e+00   8.2914704e-01   2.8261511e+00   1.2090043e+00   3.0220394e+00   1.1133425e+00   4.5753918e+00   6.7316142e-01   1.2424831e+00   5.9258912e-01   1.6204746e+00   8.5675475e-01   1.6116209e+00   8.8435651e-01   2.8067063e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.2500000e-01   9.6446938e-01   2.4839087e+00   8.5585440e-01   2.6746760e+00   1.2449854e+00   3.0742193e+00   1.2394649e+00   3.4400487e+00   9.6446938e-01   2.4839087e+00   8.5782296e-01   2.8745018e+00   1.2411467e+00   3.0797580e+00   1.1208345e+00   4.5859471e+00   6.9140102e-01   1.2771016e+00   6.1055726e-01   1.6500535e+00   8.7521802e-01   1.6442348e+00   8.8938246e-01   2.8164685e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3000000e-01   9.9256516e-01   2.5588382e+00   8.8141923e-01   2.7326065e+00   1.2622671e+00   3.1184592e+00   1.2482951e+00   3.4544035e+00   9.9256516e-01   2.5588382e+00   8.7478433e-01   2.9460507e+00   1.2597437e+00   3.1213126e+00   1.1273180e+00   4.5959619e+00   7.0919244e-01   1.3082184e+00   6.2447197e-01   1.6915351e+00   8.9176902e-01   1.6782523e+00   8.9489029e-01   2.8294033e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.3500000e-01   1.0326102e+00   2.6114458e+00   9.0141355e-01   2.7937917e+00   1.2945895e+00   3.1689190e+00   1.2535063e+00   3.4639232e+00   1.0326102e+00   2.6114458e+00   8.9985701e-01   3.0090276e+00   1.2928145e+00   3.1738721e+00   1.1333703e+00   4.6089258e+00   7.2950442e-01   1.3520906e+00   6.4010524e-01   1.7300627e+00   9.1208639e-01   1.7109313e+00   8.9816035e-01   2.8406488e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e-01   1.0521089e+00   2.6536501e+00   9.2209401e-01   2.8363138e+00   1.3250920e+00   3.2315636e+00   1.2573954e+00   3.4771774e+00   1.0521089e+00   2.6536501e+00   9.1964296e-01   3.0593358e+00   1.3228103e+00   3.2356663e+00   1.1393557e+00   4.6166697e+00   7.4962682e-01   1.3851141e+00   6.5417648e-01   1.7714672e+00   9.2899359e-01   1.7480942e+00   9.0292503e-01   2.8597081e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4500000e-01   1.0806724e+00   2.7003226e+00   9.3828616e-01   2.8882455e+00   1.3474564e+00   3.2761736e+00   1.2632413e+00   3.4946140e+00   1.0806724e+00   2.7003226e+00   9.3698023e-01   3.0995401e+00   1.3447317e+00   3.2924834e+00   1.1459206e+00   4.6275420e+00   7.7250015e-01   1.4212557e+00   6.6856766e-01   1.8038312e+00   9.4959647e-01   1.7833909e+00   9.0733091e-01   2.8728911e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5000000e-01   1.1088567e+00   2.7509653e+00   9.5362670e-01   2.9411540e+00   1.3788466e+00   3.3299023e+00   1.2679681e+00   3.5034247e+00   1.1088567e+00   2.7509653e+00   9.5241514e-01   3.1469250e+00   1.3773781e+00   3.3379948e+00   1.1534499e+00   4.6389435e+00   7.8561661e-01   1.4475889e+00   6.8405959e-01   1.8401012e+00   9.6994804e-01   1.8113968e+00   9.1239522e-01   2.8863832e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5500000e-01   1.1326701e+00   2.8166258e+00   9.7854298e-01   2.9708153e+00   1.3997004e+00   3.4001234e+00   1.2762514e+00   3.5198117e+00   1.1326701e+00   2.8166258e+00   9.7306463e-01   3.1806556e+00   1.3987852e+00   3.4052867e+00   1.1591468e+00   4.6483107e+00   8.0148125e-01   1.4829196e+00   6.9811391e-01   1.8675950e+00   9.8576260e-01   1.8391096e+00   9.1817237e-01   2.8964093e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6000000e-01   1.1557535e+00   2.8577296e+00   9.9492001e-01   3.0060978e+00   1.4321067e+00   3.4642140e+00   1.2846469e+00   3.5290094e+00   1.1557535e+00   2.8577296e+00   9.9764289e-01   3.2275710e+00   1.4280495e+00   3.4698853e+00   1.1653794e+00   4.6556930e+00   8.1657344e-01   1.5169408e+00   7.0919206e-01   1.8982669e+00   1.0003414e+00   1.8713802e+00   9.2186829e-01   2.9069156e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.6500000e-01   1.1801710e+00   2.9032646e+00   1.0163294e+00   3.0432965e+00   1.4597778e+00   3.5083261e+00   1.2894933e+00   3.5393321e+00   1.1801710e+00   2.9032646e+00   1.0120105e+00   3.2788891e+00   1.4575326e+00   3.5155488e+00   1.1699283e+00   4.6642506e+00   8.3928319e-01   1.5411184e+00   7.2427807e-01   1.9288488e+00   1.0166224e+00   1.9111896e+00   9.2449597e-01   2.9166814e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7000000e-01   1.2222545e+00   2.9666600e+00   1.0354544e+00   3.1033402e+00   1.4855653e+00   3.5804925e+00   1.2943245e+00   3.5514210e+00   1.2222545e+00   2.9666600e+00   1.0294937e+00   3.3162667e+00   1.4844377e+00   3.5884527e+00   1.1762515e+00   4.6724168e+00   8.5333353e-01   1.5835987e+00   7.3849055e-01   1.9664712e+00   1.0354363e+00   1.9450360e+00   9.2909355e-01   2.9283097e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7500000e-01   1.2434766e+00   3.0089862e+00   1.0499889e+00   3.1499181e+00   1.5059154e+00   3.6262779e+00   1.3004970e+00   3.5596120e+00   1.2434766e+00   3.0089862e+00   1.0484098e+00   3.3702601e+00   1.5026388e+00   3.6343488e+00   1.1828540e+00   4.6803965e+00   8.7682498e-01   1.6152167e+00   7.4671667e-01   1.9960383e+00   1.0496890e+00   1.9775113e+00   9.3374941e-01   2.9390768e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.8000000e-01   1.2785674e+00   3.0592873e+00   1.0695716e+00   3.1942645e+00   1.5237285e+00   3.6779099e+00   1.3075572e+00   3.5677530e+00   1.2785674e+00   3.0592873e+00   1.0655458e+00   3.4197057e+00   1.5216373e+00   3.6829656e+00   1.1879658e+00   4.6869951e+00   8.9859981e-01   1.6403456e+00   7.6450497e-01   2.0257286e+00   1.0706088e+00   2.0047947e+00   9.3802692e-01   2.9510046e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.8500000e-01   1.3043377e+00   3.1336269e+00   1.0864948e+00   3.2543254e+00   1.5608507e+00   3.7260594e+00   1.3134998e+00   3.5753878e+00   1.3043377e+00   3.1336269e+00   1.0839059e+00   3.4610896e+00   1.5581918e+00   3.7290388e+00   1.1935269e+00   4.6932071e+00   9.1507850e-01   1.6717149e+00   7.7750652e-01   2.0590124e+00   1.0987938e+00   2.0332607e+00   9.4333082e-01   2.9609082e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.9000000e-01   1.3306453e+00   3.2071913e+00   1.1065905e+00   3.3107011e+00   1.5789025e+00   3.7897104e+00   1.3207255e+00   3.5877816e+00   1.3306453e+00   3.2071913e+00   1.0995032e+00   3.5199243e+00   1.5765021e+00   3.7957569e+00   1.1998476e+00   4.6995978e+00   9.3981444e-01   1.7115816e+00   7.9034900e-01   2.0965094e+00   1.1200638e+00   2.0672665e+00   9.4719602e-01   2.9676686e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.9500000e-01   1.3507405e+00   3.2421631e+00   1.1321339e+00   3.3487334e+00   1.6044610e+00   3.8286927e+00   1.3267477e+00   3.5957199e+00   1.3507405e+00   3.2421631e+00   1.1303166e+00   3.5617381e+00   1.6005872e+00   3.8289954e+00   1.2081795e+00   4.7106035e+00   9.5867493e-01   1.7397539e+00   8.0544631e-01   2.1301519e+00   1.1367990e+00   2.1014654e+00   9.5221305e-01   2.9765257e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e-01   1.3792764e+00   3.3112011e+00   1.1582638e+00   3.3804384e+00   1.6356323e+00   3.8759512e+00   1.3319915e+00   3.6075342e+00   1.3792764e+00   3.3112011e+00   1.1489593e+00   3.5973393e+00   1.6308332e+00   3.8904259e+00   1.2142055e+00   4.7181662e+00   9.7637414e-01   1.7749751e+00   8.2186279e-01   2.1529631e+00   1.1552564e+00   2.1258869e+00   9.5752565e-01   2.9876188e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0500000e-01   1.4109008e+00   3.3540206e+00   1.1822122e+00   3.4156935e+00   1.6607948e+00   3.9086455e+00   1.3397224e+00   3.6180316e+00   1.4109008e+00   3.3540206e+00   1.1711191e+00   3.6404690e+00   1.6581702e+00   3.9194175e+00   1.2194798e+00   4.7258986e+00   9.9457744e-01   1.8128527e+00   8.4218637e-01   2.1783205e+00   1.1705782e+00   2.1484000e+00   9.6296535e-01   3.0008054e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.1000000e-01   1.4387533e+00   3.3903587e+00   1.1928714e+00   3.4560897e+00   1.6864541e+00   3.9544217e+00   1.3469279e+00   3.6273900e+00   1.4387533e+00   3.3903587e+00   1.1891677e+00   3.6782636e+00   1.6867452e+00   3.9691659e+00   1.2271251e+00   4.7377082e+00   1.0109623e+00   1.8324264e+00   8.6210110e-01   2.2028867e+00   1.1857448e+00   2.1717209e+00   9.6709766e-01   3.0112926e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.1500000e-01   1.4729762e+00   3.4432263e+00   1.2185648e+00   3.4815753e+00   1.7068443e+00   3.9920026e+00   1.3568753e+00   3.6385328e+00   1.4729762e+00   3.4432263e+00   1.2093173e+00   3.7060111e+00   1.7054691e+00   4.0082335e+00   1.2327408e+00   4.7439479e+00   1.0292050e+00   1.8606826e+00   8.7449747e-01   2.2239090e+00   1.2022148e+00   2.1959951e+00   9.7013773e-01   3.0197447e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.2000000e-01   1.4963766e+00   3.5010459e+00   1.2428164e+00   3.5104419e+00   1.7285469e+00   4.0327150e+00   1.3633041e+00   3.6469025e+00   1.4963766e+00   3.5010459e+00   1.2347663e+00   3.7548162e+00   1.7265939e+00   4.0470531e+00   1.2402050e+00   4.7526464e+00   1.0493951e+00   1.8839455e+00   8.8896019e-01   2.2484533e+00   1.2257156e+00   2.2295454e+00   9.7606219e-01   3.0286876e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.2500000e-01   1.5166138e+00   3.5469549e+00   1.2648573e+00   3.5558588e+00   1.7541204e+00   4.0757884e+00   1.3710886e+00   3.6551798e+00   1.5166138e+00   3.5469549e+00   1.2586746e+00   3.7947502e+00   1.7508813e+00   4.0819323e+00   1.2476124e+00   4.7607502e+00   1.0739416e+00   1.9138472e+00   9.0804544e-01   2.2834685e+00   1.2369785e+00   2.2565903e+00   9.8009229e-01   3.0425174e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.3000000e-01   1.5455148e+00   3.5772809e+00   1.2799883e+00   3.5983960e+00   1.7754967e+00   4.1072713e+00   1.3787807e+00   3.6639683e+00   1.5455148e+00   3.5772809e+00   1.2761139e+00   3.8207406e+00   1.7742081e+00   4.1225724e+00   1.2533987e+00   4.7679694e+00   1.0911362e+00   1.9444102e+00   9.2474009e-01   2.3150430e+00   1.2579517e+00   2.2808165e+00   9.8463438e-01   3.0490691e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.3500000e-01   1.5771219e+00   3.6066391e+00   1.3041036e+00   3.6438792e+00   1.7984924e+00   4.1384218e+00   1.3865637e+00   3.6729451e+00   1.5771219e+00   3.6066391e+00   1.3012445e+00   3.8619400e+00   1.7964369e+00   4.1495761e+00   1.2623882e+00   4.7740939e+00   1.1116748e+00   1.9758321e+00   9.4224553e-01   2.3587227e+00   1.2812133e+00   2.3069286e+00   9.8920882e-01   3.0596180e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.4000000e-01   1.5962002e+00   3.6420095e+00   1.3291769e+00   3.6768607e+00   1.8280608e+00   4.1815837e+00   1.3932493e+00   3.6802923e+00   1.5962002e+00   3.6420095e+00   1.3244655e+00   3.9121148e+00   1.8231272e+00   4.1975287e+00   1.2674347e+00   4.7816076e+00   1.1320106e+00   1.9981352e+00   9.5806333e-01   2.3859959e+00   1.3011621e+00   2.3298159e+00   9.9399537e-01   3.0721891e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.4500000e-01   1.6302449e+00   3.6785424e+00   1.3561298e+00   3.7243940e+00   1.8550822e+00   4.2155975e+00   1.3970729e+00   3.6908144e+00   1.6302449e+00   3.6785424e+00   1.3501621e+00   3.9471934e+00   1.8518054e+00   4.2252938e+00   1.2734155e+00   4.7915845e+00   1.1515691e+00   2.0220802e+00   9.6790111e-01   2.4140473e+00   1.3186791e+00   2.3535983e+00   9.9768117e-01   3.0783801e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5000000e-01   1.6562780e+00   3.7144454e+00   1.3824206e+00   3.7622407e+00   1.8761036e+00   4.2401915e+00   1.4045347e+00   3.7001755e+00   1.6562780e+00   3.7144454e+00   1.3729108e+00   3.9916492e+00   1.8737903e+00   4.2525723e+00   1.2791113e+00   4.8007330e+00   1.1657251e+00   2.0507348e+00   9.7995297e-01   2.4409355e+00   1.3394887e+00   2.3672406e+00   1.0023890e+00   3.0882091e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5500000e-01   1.6779745e+00   3.7494325e+00   1.4058118e+00   3.8084473e+00   1.9067209e+00   4.2804185e+00   1.4098387e+00   3.7079931e+00   1.6779745e+00   3.7494325e+00   1.3981660e+00   4.0256565e+00   1.9054259e+00   4.2948564e+00   1.2855948e+00   4.8071165e+00   1.1865947e+00   2.0676418e+00   9.9582425e-01   2.4589453e+00   1.3553146e+00   2.3913970e+00   1.0086286e+00   3.0957667e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6000000e-01   1.7020970e+00   3.7826847e+00   1.4230891e+00   3.8481973e+00   1.9279660e+00   4.3162536e+00   1.4157672e+00   3.7142454e+00   1.7020970e+00   3.7826847e+00   1.4171108e+00   4.0612329e+00   1.9279376e+00   4.3267304e+00   1.2933535e+00   4.8146988e+00   1.2018455e+00   2.0899611e+00   1.0082223e+00   2.4708165e+00   1.3699887e+00   2.4136847e+00   1.0135004e+00   3.1042833e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6500000e-01   1.7272122e+00   3.8262175e+00   1.4415654e+00   3.8818555e+00   1.9489623e+00   4.3474894e+00   1.4237523e+00   3.7226300e+00   1.7272122e+00   3.8262175e+00   1.4326131e+00   4.1047620e+00   1.9461275e+00   4.3668407e+00   1.2989590e+00   4.8208992e+00   1.2239569e+00   2.1149124e+00   1.0260068e+00   2.4924486e+00   1.3840051e+00   2.4361281e+00   1.0172738e+00   3.1133004e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.7000000e-01   1.7498853e+00   3.8714310e+00   1.4591608e+00   3.9202455e+00   1.9696848e+00   4.3767153e+00   1.4287888e+00   3.7310989e+00   1.7498853e+00   3.8714310e+00   1.4474730e+00   4.1389764e+00   1.9680835e+00   4.3895961e+00   1.3054131e+00   4.8274044e+00   1.2466455e+00   2.1369967e+00   1.0397485e+00   2.5114410e+00   1.4018848e+00   2.4557166e+00   1.0226498e+00   3.1195103e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.7500000e-01   1.7755774e+00   3.9049148e+00   1.4786102e+00   3.9505540e+00   1.9948992e+00   4.4040253e+00   1.4352840e+00   3.7405907e+00   1.7755774e+00   3.9049148e+00   1.4739772e+00   4.1671274e+00   1.9912820e+00   4.4184653e+00   1.3135274e+00   4.8302577e+00   1.2581172e+00   2.1583265e+00   1.0551358e+00   2.5268904e+00   1.4185367e+00   2.4783085e+00   1.0261261e+00   3.1282790e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.8000000e-01   1.7967654e+00   3.9485381e+00   1.5013999e+00   3.9773418e+00   2.0098690e+00   4.4446768e+00   1.4428195e+00   3.7491296e+00   1.7967654e+00   3.9485381e+00   1.4930464e+00   4.2029924e+00   2.0059497e+00   4.4542522e+00   1.3195512e+00   4.8364263e+00   1.2768525e+00   2.1846470e+00   1.0669469e+00   2.5426046e+00   1.4312310e+00   2.4924734e+00   1.0297949e+00   3.1397218e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.8500000e-01   1.8260589e+00   4.0010498e+00   1.5153056e+00   4.0085306e+00   2.0326522e+00   4.4739816e+00   1.4470827e+00   3.7540609e+00   1.8260589e+00   4.0010498e+00   1.5078049e+00   4.2544545e+00   2.0297688e+00   4.4869548e+00   1.3261470e+00   4.8420703e+00   1.2932621e+00   2.2051264e+00   1.0799990e+00   2.5672590e+00   1.4494390e+00   2.5080727e+00   1.0336396e+00   3.1445954e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.9000000e-01   1.8539873e+00   4.0281029e+00   1.5392101e+00   4.0468716e+00   2.0500041e+00   4.5087466e+00   1.4553318e+00   3.7606960e+00   1.8539873e+00   4.0281029e+00   1.5266128e+00   4.2906313e+00   2.0482465e+00   4.5218727e+00   1.3326529e+00   4.8481875e+00   1.3089207e+00   2.2318490e+00   1.0925691e+00   2.5892199e+00   1.4609066e+00   2.5233412e+00   1.0394534e+00   3.1522616e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.9500000e-01   1.8794021e+00   4.0774264e+00   1.5540538e+00   4.0792177e+00   2.0731976e+00   4.5325795e+00   1.4645429e+00   3.7682095e+00   1.8794021e+00   4.0774264e+00   1.5463337e+00   4.3174465e+00   2.0706595e+00   4.5463385e+00   1.3373975e+00   4.8530654e+00   1.3272909e+00   2.2564450e+00   1.1021125e+00   2.6151098e+00   1.4723333e+00   2.5390727e+00   1.0440649e+00   3.1600022e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e-01   1.8958432e+00   4.1185407e+00   1.5674846e+00   4.1075491e+00   2.0911997e+00   4.5527341e+00   1.4715285e+00   3.7765350e+00   1.8958432e+00   4.1185407e+00   1.5605010e+00   4.3542806e+00   2.0898530e+00   4.5752453e+00   1.3425085e+00   4.8605532e+00   1.3416313e+00   2.2841353e+00   1.1162910e+00   2.6398248e+00   1.4873394e+00   2.5598521e+00   1.0472364e+00   3.1688276e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0500000e-01   1.9151248e+00   4.1506212e+00   1.5854494e+00   4.1407240e+00   2.1034364e+00   4.5866971e+00   1.4775019e+00   3.7834295e+00   1.9151248e+00   4.1506212e+00   1.5760750e+00   4.3879279e+00   2.1032159e+00   4.6068379e+00   1.3501476e+00   4.8655055e+00   1.3541122e+00   2.3074947e+00   1.1247741e+00   2.6549229e+00   1.4999008e+00   2.5810791e+00   1.0508280e+00   3.1757802e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.1000000e-01   1.9363839e+00   4.1812722e+00   1.6007943e+00   4.1669698e+00   2.1270262e+00   4.6125710e+00   1.4861093e+00   3.7903746e+00   1.9363839e+00   4.1812722e+00   1.5939534e+00   4.4090539e+00   2.1216319e+00   4.6277456e+00   1.3584106e+00   4.8709182e+00   1.3663747e+00   2.3286346e+00   1.1381945e+00   2.6750881e+00   1.5099436e+00   2.5991594e+00   1.0562447e+00   3.1825276e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.1500000e-01   1.9658711e+00   4.2189557e+00   1.6216725e+00   4.1905111e+00   2.1478683e+00   4.6363379e+00   1.4958604e+00   3.8009328e+00   1.9658711e+00   4.2189557e+00   1.6144862e+00   4.4437792e+00   2.1374750e+00   4.6478166e+00   1.3662710e+00   4.8762201e+00   1.3824607e+00   2.3424995e+00   1.1495122e+00   2.6997759e+00   1.5204636e+00   2.6146619e+00   1.0610927e+00   3.1925850e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2000000e-01   1.9926026e+00   4.2580037e+00   1.6389292e+00   4.2124394e+00   2.1652653e+00   4.6526483e+00   1.5016519e+00   3.8113893e+00   1.9926026e+00   4.2580037e+00   1.6320412e+00   4.4713145e+00   2.1611386e+00   4.6767360e+00   1.3765946e+00   4.8833075e+00   1.3988514e+00   2.3700945e+00   1.1611377e+00   2.7230465e+00   1.5359635e+00   2.6272611e+00   1.0643544e+00   3.1978599e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.2500000e-01   2.0162041e+00   4.2911617e+00   1.6587939e+00   4.2464437e+00   2.1866973e+00   4.6814099e+00   1.5101860e+00   3.8198842e+00   2.0162041e+00   4.2911617e+00   1.6505809e+00   4.5003842e+00   2.1826531e+00   4.7039414e+00   1.3829935e+00   4.8882779e+00   1.4161028e+00   2.3964673e+00   1.1784511e+00   2.7399543e+00   1.5472256e+00   2.6375456e+00   1.0709540e+00   3.2068300e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3000000e-01   2.0368554e+00   4.3176569e+00   1.6735886e+00   4.2676500e+00   2.2019545e+00   4.7001132e+00   1.5165678e+00   3.8260192e+00   2.0368554e+00   4.3176569e+00   1.6650213e+00   4.5250447e+00   2.1995735e+00   4.7209540e+00   1.3918860e+00   4.8945349e+00   1.4287646e+00   2.4119847e+00   1.1890337e+00   2.7579622e+00   1.5599243e+00   2.6477673e+00   1.0745816e+00   3.2150734e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.3500000e-01   2.0601741e+00   4.3598018e+00   1.6884609e+00   4.2954604e+00   2.2182737e+00   4.7225001e+00   1.5235669e+00   3.8356066e+00   2.0601741e+00   4.3598018e+00   1.6788385e+00   4.5419539e+00   2.2117602e+00   4.7380157e+00   1.3980091e+00   4.9000817e+00   1.4456359e+00   2.4365094e+00   1.2022563e+00   2.7774333e+00   1.5776770e+00   2.6600962e+00   1.0800490e+00   3.2202495e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.4000000e-01   2.0885401e+00   4.3993880e+00   1.7036618e+00   4.3141556e+00   2.2306859e+00   4.7414142e+00   1.5308508e+00   3.8439172e+00   2.0885401e+00   4.3993880e+00   1.6955139e+00   4.5576323e+00   2.2269347e+00   4.7552437e+00   1.4044429e+00   4.9058148e+00   1.4622728e+00   2.4595301e+00   1.2138230e+00   2.7958904e+00   1.5882181e+00   2.6716375e+00   1.0834150e+00   3.2261490e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.4500000e-01   2.1124567e+00   4.4296092e+00   1.7150252e+00   4.3324235e+00   2.2486165e+00   4.7552671e+00   1.5379168e+00   3.8511365e+00   2.1124567e+00   4.4296092e+00   1.7088977e+00   4.5724644e+00   2.2464807e+00   4.7710178e+00   1.4109985e+00   4.9129954e+00   1.4796558e+00   2.4827822e+00   1.2256726e+00   2.8118099e+00   1.5974514e+00   2.6821972e+00   1.0886514e+00   3.2328635e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5000000e-01   2.1376593e+00   4.4616177e+00   1.7305308e+00   4.3489668e+00   2.2706701e+00   4.7661779e+00   1.5433395e+00   3.8578543e+00   2.1376593e+00   4.4616177e+00   1.7188535e+00   4.5925758e+00   2.2663185e+00   4.7859042e+00   1.4195401e+00   4.9200925e+00   1.4953809e+00   2.5036544e+00   1.2356084e+00   2.8273005e+00   1.6086886e+00   2.6950215e+00   1.0939678e+00   3.2397890e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.5500000e-01   2.1673804e+00   4.4881987e+00   1.7406341e+00   4.3658390e+00   2.2877173e+00   4.7813481e+00   1.5493462e+00   3.8624494e+00   2.1673804e+00   4.4881987e+00   1.7284769e+00   4.6136312e+00   2.2842902e+00   4.8009255e+00   1.4262329e+00   4.9254223e+00   1.5128945e+00   2.5219276e+00   1.2453921e+00   2.8402918e+00   1.6207835e+00   2.7038262e+00   1.0980170e+00   3.2471105e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.6000000e-01   2.1890778e+00   4.5204790e+00   1.7579923e+00   4.3853935e+00   2.3077033e+00   4.7951936e+00   1.5554630e+00   3.8676951e+00   2.1890778e+00   4.5204790e+00   1.7471273e+00   4.6377924e+00   2.3020429e+00   4.8137131e+00   1.4306509e+00   4.9313813e+00   1.5336478e+00   2.5403124e+00   1.2551246e+00   2.8525472e+00   1.6332070e+00   2.7095636e+00   1.1038896e+00   3.2551481e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.6500000e-01   2.2096213e+00   4.5599592e+00   1.7750143e+00   4.3989402e+00   2.3247971e+00   4.8047592e+00   1.5627074e+00   3.8753482e+00   2.2096213e+00   4.5599592e+00   1.7615755e+00   4.6583167e+00   2.3177395e+00   4.8272889e+00   1.4368947e+00   4.9360255e+00   1.5487663e+00   2.5524914e+00   1.2653181e+00   2.8710765e+00   1.6430680e+00   2.7170600e+00   1.1109432e+00   3.2617045e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.7000000e-01   2.2361256e+00   4.5878001e+00   1.7908650e+00   4.4165384e+00   2.3399450e+00   4.8146720e+00   1.5707697e+00   3.8834358e+00   2.2361256e+00   4.5878001e+00   1.7796519e+00   4.6764749e+00   2.3356158e+00   4.8357968e+00   1.4433817e+00   4.9416530e+00   1.5616699e+00   2.5749541e+00   1.2711589e+00   2.8783730e+00   1.6555891e+00   2.7240987e+00   1.1159317e+00   3.2694489e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.7500000e-01   2.2495124e+00   4.6151765e+00   1.8016327e+00   4.4304951e+00   2.3554472e+00   4.8248808e+00   1.5771367e+00   3.8908124e+00   2.2495124e+00   4.6151765e+00   1.7925751e+00   4.6926446e+00   2.3497360e+00   4.8443486e+00   1.4521096e+00   4.9476472e+00   1.5764656e+00   2.5989564e+00   1.2816013e+00   2.8940832e+00   1.6650437e+00   2.7316561e+00   1.1200118e+00   3.2757832e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8000000e-01   2.2666293e+00   4.6388586e+00   1.8160555e+00   4.4478380e+00   2.3709893e+00   4.8358349e+00   1.5835898e+00   3.9029780e+00   2.2666293e+00   4.6388586e+00   1.8049427e+00   4.7073680e+00   2.3643040e+00   4.8527622e+00   1.4598125e+00   4.9507840e+00   1.5919116e+00   2.6125966e+00   1.2913343e+00   2.9044200e+00   1.6740795e+00   2.7404975e+00   1.1251272e+00   3.2833544e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.8500000e-01   2.2833951e+00   4.6574338e+00   1.8269560e+00   4.4635424e+00   2.3843776e+00   4.8445805e+00   1.5909390e+00   3.9091320e+00   2.2833951e+00   4.6574338e+00   1.8182985e+00   4.7248258e+00   2.3779329e+00   4.8654423e+00   1.4658248e+00   4.9543312e+00   1.6106248e+00   2.6307478e+00   1.3013707e+00   2.9132258e+00   1.6832622e+00   2.7490489e+00   1.1307653e+00   3.2897137e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9000000e-01   2.2958637e+00   4.6851276e+00   1.8389225e+00   4.4766425e+00   2.3978391e+00   4.8596862e+00   1.6004476e+00   3.9149450e+00   2.2958637e+00   4.6851276e+00   1.8290839e+00   4.7445574e+00   2.3930668e+00   4.8768908e+00   1.4748327e+00   4.9587877e+00   1.6216216e+00   2.6545275e+00   1.3112943e+00   2.9211273e+00   1.6941827e+00   2.7548301e+00   1.1352176e+00   3.2974244e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.9500000e-01   2.3178692e+00   4.7078227e+00   1.8586434e+00   4.4873946e+00   2.4104863e+00   4.8689393e+00   1.6053424e+00   3.9232635e+00   2.3178692e+00   4.7078227e+00   1.8419969e+00   4.7547629e+00   2.4071076e+00   4.8844492e+00   1.4793812e+00   4.9642887e+00   1.6334301e+00   2.6680782e+00   1.3206990e+00   2.9307100e+00   1.7025158e+00   2.7593030e+00   1.1402959e+00   3.3049498e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-01   2.3393712e+00   4.7261031e+00   1.8705533e+00   4.5008500e+00   2.4236589e+00   4.8760385e+00   1.6104962e+00   3.9321638e+00   2.3393712e+00   4.7261031e+00   1.8588752e+00   4.7644246e+00   2.4201789e+00   4.8961943e+00   1.4847220e+00   4.9715799e+00   1.6442187e+00   2.6787942e+00   1.3299520e+00   2.9408423e+00   1.7130756e+00   2.7667288e+00   1.1447345e+00   3.3128671e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0500000e-01   2.3584823e+00   4.7489484e+00   1.8852016e+00   4.5127765e+00   2.4363480e+00   4.8838210e+00   1.6186621e+00   3.9386444e+00   2.3584823e+00   4.7489484e+00   1.8757301e+00   4.7729977e+00   2.4333698e+00   4.9057041e+00   1.4933818e+00   4.9779640e+00   1.6558092e+00   2.6950417e+00   1.3423925e+00   2.9507397e+00   1.7224437e+00   2.7733939e+00   1.1483112e+00   3.3198732e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.1000000e-01   2.3753134e+00   4.7732030e+00   1.9021843e+00   4.5275586e+00   2.4505881e+00   4.8950656e+00   1.6255239e+00   3.9449047e+00   2.3753134e+00   4.7732030e+00   1.8880896e+00   4.7854369e+00   2.4478540e+00   4.9134127e+00   1.5002652e+00   4.9824903e+00   1.6744037e+00   2.7114229e+00   1.3501225e+00   2.9554335e+00   1.7313207e+00   2.7795158e+00   1.1528872e+00   3.3252003e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.1500000e-01   2.3909871e+00   4.7940914e+00   1.9117697e+00   4.5416317e+00   2.4631433e+00   4.9038175e+00   1.6320188e+00   3.9511474e+00   2.3909871e+00   4.7940914e+00   1.9008120e+00   4.7998936e+00   2.4586036e+00   4.9224001e+00   1.5084411e+00   4.9873865e+00   1.6930957e+00   2.7250434e+00   1.3584165e+00   2.9651395e+00   1.7403564e+00   2.7887684e+00   1.1566169e+00   3.3327590e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.2000000e-01   2.4077202e+00   4.8174677e+00   1.9257307e+00   4.5538806e+00   2.4774093e+00   4.9106876e+00   1.6396588e+00   3.9563443e+00   2.4077202e+00   4.8174677e+00   1.9139653e+00   4.8140973e+00   2.4736175e+00   4.9322131e+00   1.5167160e+00   4.9902208e+00   1.7026340e+00   2.7363224e+00   1.3662653e+00   2.9750863e+00   1.7487079e+00   2.7951252e+00   1.1627665e+00   3.3405930e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.2500000e-01   2.4258298e+00   4.8326107e+00   1.9348382e+00   4.5665932e+00   2.4957997e+00   4.9200928e+00   1.6476060e+00   3.9641416e+00   2.4258298e+00   4.8326107e+00   1.9296087e+00   4.8239107e+00   2.4916314e+00   4.9421568e+00   1.5218248e+00   4.9940437e+00   1.7149083e+00   2.7466358e+00   1.3727003e+00   2.9818409e+00   1.7564235e+00   2.8020604e+00   1.1671927e+00   3.3471957e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.3000000e-01   2.4474247e+00   4.8528988e+00   1.9485299e+00   4.5754598e+00   2.5123639e+00   4.9271628e+00   1.6551924e+00   3.9695945e+00   2.4474247e+00   4.8528988e+00   1.9393488e+00   4.8355223e+00   2.5057168e+00   4.9503146e+00   1.5277795e+00   4.9984648e+00   1.7281581e+00   2.7565044e+00   1.3826217e+00   2.9919115e+00   1.7635609e+00   2.8095379e+00   1.1719489e+00   3.3548824e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.3500000e-01   2.4660535e+00   4.8679449e+00   1.9599904e+00   4.5842837e+00   2.5252501e+00   4.9354043e+00   1.6632976e+00   3.9768054e+00   2.4660535e+00   4.8679449e+00   1.9519740e+00   4.8474739e+00   2.5166257e+00   4.9616357e+00   1.5329484e+00   5.0027198e+00   1.7400399e+00   2.7647744e+00   1.3896402e+00   2.9980569e+00   1.7711950e+00   2.8168250e+00   1.1764315e+00   3.3622774e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.4000000e-01   2.4847807e+00   4.8839412e+00   1.9709136e+00   4.5923045e+00   2.5345353e+00   4.9431345e+00   1.6673960e+00   3.9826642e+00   2.4847807e+00   4.8839412e+00   1.9601244e+00   4.8535148e+00   2.5291264e+00   4.9708880e+00   1.5403579e+00   5.0065118e+00   1.7486756e+00   2.7744064e+00   1.3979250e+00   3.0050110e+00   1.7776295e+00   2.8222610e+00   1.1819322e+00   3.3687392e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.4500000e-01   2.4986603e+00   4.8953850e+00   1.9822570e+00   4.6014536e+00   2.5456732e+00   4.9512980e+00   1.6750269e+00   3.9873968e+00   2.4986603e+00   4.8953850e+00   1.9723196e+00   4.8659946e+00   2.5370338e+00   4.9760143e+00   1.5482153e+00   5.0102437e+00   1.7625762e+00   2.7840405e+00   1.4040322e+00   3.0124067e+00   1.7883927e+00   2.8261025e+00   1.1868203e+00   3.3742075e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.5000000e-01   2.5178724e+00   4.9060727e+00   1.9879483e+00   4.6093217e+00   2.5545953e+00   4.9602514e+00   1.6807146e+00   3.9951249e+00   2.5178724e+00   4.9060727e+00   1.9788579e+00   4.8753791e+00   2.5479273e+00   4.9812723e+00   1.5563826e+00   5.0149947e+00   1.7725368e+00   2.7931234e+00   1.4098126e+00   3.0205840e+00   1.7982963e+00   2.8310512e+00   1.1914358e+00   3.3807588e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.5500000e-01   2.5307431e+00   4.9157078e+00   1.9982146e+00   4.6171556e+00   2.5655348e+00   4.9653179e+00   1.6904331e+00   4.0042791e+00   2.5307431e+00   4.9157078e+00   1.9902112e+00   4.8795690e+00   2.5599647e+00   4.9872079e+00   1.5627005e+00   5.0201722e+00   1.7845666e+00   2.8049836e+00   1.4192515e+00   3.0267042e+00   1.8079705e+00   2.8388297e+00   1.1955407e+00   3.3866806e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.6000000e-01   2.5455685e+00   4.9253560e+00   2.0109031e+00   4.6271826e+00   2.5754974e+00   4.9713473e+00   1.6977545e+00   4.0091855e+00   2.5455685e+00   4.9253560e+00   2.0001645e+00   4.8887315e+00   2.5710238e+00   4.9931813e+00   1.5720313e+00   5.0238865e+00   1.7971371e+00   2.8123365e+00   1.4247393e+00   3.0377605e+00   1.8173875e+00   2.8417965e+00   1.2015940e+00   3.3953281e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.6500000e-01   2.5657888e+00   4.9408245e+00   2.0185303e+00   4.6345773e+00   2.5903437e+00   4.9777563e+00   1.7064864e+00   4.0188113e+00   2.5657888e+00   4.9408245e+00   2.0064000e+00   4.8964720e+00   2.5871566e+00   4.9994148e+00   1.5794341e+00   5.0275566e+00   1.8084517e+00   2.8207484e+00   1.4294176e+00   3.0454414e+00   1.8288351e+00   2.8464874e+00   1.2055151e+00   3.4027920e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7000000e-01   2.5803526e+00   4.9524126e+00   2.0274707e+00   4.6460299e+00   2.6048393e+00   4.9840489e+00   1.7153614e+00   4.0261549e+00   2.5803526e+00   4.9524126e+00   2.0180251e+00   4.9068945e+00   2.5998200e+00   5.0058569e+00   1.5873604e+00   5.0307242e+00   1.8187928e+00   2.8293788e+00   1.4367637e+00   3.0537209e+00   1.8393376e+00   2.8524608e+00   1.2106275e+00   3.4102401e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.7500000e-01   2.5961595e+00   4.9610858e+00   2.0363310e+00   4.6537348e+00   2.6201677e+00   4.9895617e+00   1.7247717e+00   4.0351624e+00   2.5961595e+00   4.9610858e+00   2.0248892e+00   4.9157147e+00   2.6162610e+00   5.0139981e+00   1.5938870e+00   5.0342018e+00   1.8313724e+00   2.8353225e+00   1.4434146e+00   3.0615379e+00   1.8499118e+00   2.8585538e+00   1.2142580e+00   3.4174767e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.8000000e-01   2.6154228e+00   4.9717270e+00   2.0477905e+00   4.6612292e+00   2.6341029e+00   4.9939642e+00   1.7316978e+00   4.0413490e+00   2.6154228e+00   4.9717270e+00   2.0361987e+00   4.9233088e+00   2.6305627e+00   5.0207629e+00   1.6007923e+00   5.0372754e+00   1.8399119e+00   2.8416784e+00   1.4507907e+00   3.0682527e+00   1.8575206e+00   2.8656359e+00   1.2194527e+00   3.4237074e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.8500000e-01   2.6303874e+00   4.9870880e+00   2.0573817e+00   4.6690064e+00   2.6494527e+00   4.9980129e+00   1.7366598e+00   4.0476248e+00   2.6303874e+00   4.9870880e+00   2.0464043e+00   4.9310488e+00   2.6427915e+00   5.0253542e+00   1.6096839e+00   5.0402326e+00   1.8516100e+00   2.8488736e+00   1.4572881e+00   3.0747595e+00   1.8654025e+00   2.8724427e+00   1.2248113e+00   3.4299918e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.9000000e-01   2.6474607e+00   4.9965298e+00   2.0705547e+00   4.6810917e+00   2.6622731e+00   5.0052095e+00   1.7444787e+00   4.0535496e+00   2.6474607e+00   4.9965298e+00   2.0572005e+00   4.9422669e+00   2.6557215e+00   5.0321304e+00   1.6167155e+00   5.0442340e+00   1.8623851e+00   2.8571232e+00   1.4644724e+00   3.0796086e+00   1.8720505e+00   2.8796754e+00   1.2282461e+00   3.4356472e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.9500000e-01   2.6651151e+00   5.0035912e+00   2.0829727e+00   4.6904504e+00   2.6710209e+00   5.0109638e+00   1.7513289e+00   4.0593004e+00   2.6651151e+00   5.0035912e+00   2.0689567e+00   4.9505480e+00   2.6672650e+00   5.0369218e+00   1.6242250e+00   5.0481879e+00   1.8793877e+00   2.8650010e+00   1.4714259e+00   3.0844498e+00   1.8808523e+00   2.8864413e+00   1.2321103e+00   3.4444140e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-01   2.6812959e+00   5.0130285e+00   2.0948739e+00   4.6958689e+00   2.6826664e+00   5.0204945e+00   1.7590317e+00   4.0640909e+00   2.6812959e+00   5.0130285e+00   2.0824734e+00   4.9569914e+00   2.6779463e+00   5.0440576e+00   1.6319337e+00   5.0523221e+00   1.8909611e+00   2.8739229e+00   1.4802821e+00   3.0923418e+00   1.8879154e+00   2.8926823e+00   1.2362258e+00   3.4504908e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0500000e-01   2.7002020e+00   5.0218974e+00   2.1010723e+00   4.7014061e+00   2.6934299e+00   5.0248036e+00   1.7645714e+00   4.0705203e+00   2.7002020e+00   5.0218974e+00   2.0897586e+00   4.9646669e+00   2.6875331e+00   5.0471102e+00   1.6395431e+00   5.0572949e+00   1.9027420e+00   2.8815024e+00   1.4848611e+00   3.0998038e+00   1.8931842e+00   2.8963446e+00   1.2398670e+00   3.4558822e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.1000000e-01   2.7139344e+00   5.0312610e+00   2.1107566e+00   4.7061884e+00   2.7037180e+00   5.0310313e+00   1.7703992e+00   4.0764511e+00   2.7139344e+00   5.0312610e+00   2.0980094e+00   4.9714194e+00   2.6983023e+00   5.0521661e+00   1.6464312e+00   5.0614729e+00   1.9173911e+00   2.8890688e+00   1.4926900e+00   3.1061016e+00   1.8999589e+00   2.9017233e+00   1.2439887e+00   3.4633038e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.1500000e-01   2.7305119e+00   5.0386013e+00   2.1195633e+00   4.7136756e+00   2.7180560e+00   5.0353076e+00   1.7780138e+00   4.0821417e+00   2.7305119e+00   5.0386013e+00   2.1081558e+00   4.9805255e+00   2.7143495e+00   5.0566687e+00   1.6549893e+00   5.0658322e+00   1.9273012e+00   2.8967203e+00   1.5011799e+00   3.1115520e+00   1.9070062e+00   2.9060227e+00   1.2496092e+00   3.4690504e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.2000000e-01   2.7482979e+00   5.0475758e+00   2.1305075e+00   4.7187973e+00   2.7279529e+00   5.0403438e+00   1.7864272e+00   4.0906724e+00   2.7482979e+00   5.0475758e+00   2.1192943e+00   4.9881779e+00   2.7223166e+00   5.0624216e+00   1.6629401e+00   5.0689620e+00   1.9367452e+00   2.9032945e+00   1.5071854e+00   3.1165367e+00   1.9141977e+00   2.9106753e+00   1.2553061e+00   3.4764273e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.2500000e-01   2.7629199e+00   5.0545618e+00   2.1373253e+00   4.7251455e+00   2.7386357e+00   5.0434032e+00   1.7962455e+00   4.0987939e+00   2.7629199e+00   5.0545618e+00   2.1274663e+00   4.9938499e+00   2.7339302e+00   5.0675261e+00   1.6721703e+00   5.0739777e+00   1.9471792e+00   2.9103372e+00   1.5137522e+00   3.1223523e+00   1.9213011e+00   2.9159443e+00   1.2598827e+00   3.4825088e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.3000000e-01   2.7781765e+00   5.0608920e+00   2.1466245e+00   4.7326334e+00   2.7457569e+00   5.0468738e+00   1.8047950e+00   4.1051258e+00   2.7781765e+00   5.0608920e+00   2.1361464e+00   4.9998096e+00   2.7402525e+00   5.0719650e+00   1.6805898e+00   5.0767074e+00   1.9595224e+00   2.9154364e+00   1.5193669e+00   3.1281083e+00   1.9266547e+00   2.9217850e+00   1.2649755e+00   3.4897621e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.3500000e-01   2.7961027e+00   5.0664907e+00   2.1575067e+00   4.7388995e+00   2.7591329e+00   5.0522912e+00   1.8131659e+00   4.1097785e+00   2.7961027e+00   5.0664907e+00   2.1447884e+00   5.0068532e+00   2.7540543e+00   5.0749082e+00   1.6867823e+00   5.0804838e+00   1.9691214e+00   2.9221592e+00   1.5256430e+00   3.1341350e+00   1.9342713e+00   2.9283250e+00   1.2704994e+00   3.4959575e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4000000e-01   2.8111791e+00   5.0760987e+00   2.1656467e+00   4.7445997e+00   2.7719862e+00   5.0568700e+00   1.8190055e+00   4.1160752e+00   2.8111791e+00   5.0760987e+00   2.1534210e+00   5.0142308e+00   2.7680751e+00   5.0793973e+00   1.6930486e+00   5.0839807e+00   1.9750045e+00   2.9281631e+00   1.5308435e+00   3.1384141e+00   1.9422873e+00   2.9330539e+00   1.2749372e+00   3.5011526e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.4500000e-01   2.8282069e+00   5.0828630e+00   2.1760969e+00   4.7495031e+00   2.7831861e+00   5.0621371e+00   1.8248905e+00   4.1217148e+00   2.8282069e+00   5.0828630e+00   2.1620723e+00   5.0197938e+00   2.7785626e+00   5.0851413e+00   1.7013689e+00   5.0884887e+00   1.9887946e+00   2.9337120e+00   1.5382347e+00   3.1435779e+00   1.9522685e+00   2.9378982e+00   1.2798584e+00   3.5063740e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5000000e-01   2.8446416e+00   5.0900831e+00   2.1850363e+00   4.7573693e+00   2.7927377e+00   5.0666118e+00   1.8319893e+00   4.1292272e+00   2.8446416e+00   5.0900831e+00   2.1729988e+00   5.0242707e+00   2.7868549e+00   5.0900426e+00   1.7100524e+00   5.0924305e+00   2.0030265e+00   2.9392647e+00   1.5443498e+00   3.1488001e+00   1.9590703e+00   2.9432292e+00   1.2847577e+00   3.5131759e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.5500000e-01   2.8647281e+00   5.0964596e+00   2.1938455e+00   4.7629585e+00   2.8015126e+00   5.0705900e+00   1.8388017e+00   4.1368653e+00   2.8647281e+00   5.0964596e+00   2.1847311e+00   5.0289087e+00   2.7963685e+00   5.0941652e+00   1.7169645e+00   5.0976346e+00   2.0141511e+00   2.9451533e+00   1.5506038e+00   3.1542136e+00   1.9646793e+00   2.9489508e+00   1.2878590e+00   3.5206064e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6000000e-01   2.8790803e+00   5.1052740e+00   2.2015175e+00   4.7690932e+00   2.8174605e+00   5.0739048e+00   1.8458769e+00   4.1433936e+00   2.8790803e+00   5.1052740e+00   2.1931167e+00   5.0353877e+00   2.8138374e+00   5.0994673e+00   1.7242724e+00   5.1011712e+00   2.0226597e+00   2.9493508e+00   1.5552338e+00   3.1601570e+00   1.9720589e+00   2.9554427e+00   1.2922239e+00   3.5301505e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.6500000e-01   2.8949265e+00   5.1119898e+00   2.2090686e+00   4.7737199e+00   2.8300991e+00   5.0790335e+00   1.8533973e+00   4.1486406e+00   2.8949265e+00   5.1119898e+00   2.1994273e+00   5.0430248e+00   2.8247055e+00   5.1031219e+00   1.7334301e+00   5.1050691e+00   2.0331261e+00   2.9551085e+00   1.5608173e+00   3.1666933e+00   1.9828340e+00   2.9630235e+00   1.2970586e+00   3.5362502e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7000000e-01   2.9145368e+00   5.1198326e+00   2.2185152e+00   4.7804185e+00   2.8394382e+00   5.0831342e+00   1.8633336e+00   4.1556174e+00   2.9145368e+00   5.1198326e+00   2.2059496e+00   5.0491370e+00   2.8357420e+00   5.1069653e+00   1.7401028e+00   5.1088157e+00   2.0407868e+00   2.9602729e+00   1.5665551e+00   3.1719437e+00   1.9889161e+00   2.9701609e+00   1.3006738e+00   3.5424170e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.7500000e-01   2.9273284e+00   5.1266121e+00   2.2286957e+00   4.7848622e+00   2.8481923e+00   5.0883594e+00   1.8709933e+00   4.1616927e+00   2.9273284e+00   5.1266121e+00   2.2140408e+00   5.0568193e+00   2.8433698e+00   5.1105809e+00   1.7490607e+00   5.1118788e+00   2.0502413e+00   2.9648385e+00   1.5728009e+00   3.1764492e+00   1.9974394e+00   2.9758453e+00   1.3045719e+00   3.5507631e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8000000e-01   2.9432945e+00   5.1338341e+00   2.2340609e+00   4.7906333e+00   2.8588083e+00   5.0927159e+00   1.8794621e+00   4.1678365e+00   2.9432945e+00   5.1338341e+00   2.2234299e+00   5.0617875e+00   2.8559417e+00   5.1155038e+00   1.7576957e+00   5.1150751e+00   2.0632110e+00   2.9710441e+00   1.5790056e+00   3.1822173e+00   2.0032381e+00   2.9804617e+00   1.3097981e+00   3.5552886e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.8500000e-01   2.9591623e+00   5.1422279e+00   2.2417818e+00   4.7964165e+00   2.8699690e+00   5.0961858e+00   1.8877216e+00   4.1730305e+00   2.9591623e+00   5.1422279e+00   2.2318766e+00   5.0685866e+00   2.8648777e+00   5.1200395e+00   1.7671288e+00   5.1185221e+00   2.0731091e+00   2.9770019e+00   1.5838154e+00   3.1881452e+00   2.0101538e+00   2.9861405e+00   1.3135231e+00   3.5617601e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9000000e-01   2.9768855e+00   5.1483100e+00   2.2520213e+00   4.8015767e+00   2.8824436e+00   5.1007137e+00   1.8978585e+00   4.1769430e+00   2.9768855e+00   5.1483100e+00   2.2409346e+00   5.0756509e+00   2.8744524e+00   5.1226430e+00   1.7754721e+00   5.1214688e+00   2.0828683e+00   2.9835840e+00   1.5906640e+00   3.1942572e+00   2.0149614e+00   2.9904214e+00   1.3180721e+00   3.5695410e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.9500000e-01   2.9902315e+00   5.1578380e+00   2.2595584e+00   4.8078573e+00   2.8909613e+00   5.1050619e+00   1.9063418e+00   4.1830921e+00   2.9902315e+00   5.1578380e+00   2.2472988e+00   5.0807675e+00   2.8847062e+00   5.1275816e+00   1.7854541e+00   5.1273249e+00   2.0920273e+00   2.9917377e+00   1.5962149e+00   3.1990346e+00   2.0203335e+00   2.9971373e+00   1.3249616e+00   3.5772127e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0000000e-01   3.0049929e+00   5.1641576e+00   2.2700287e+00   4.8125766e+00   2.9012591e+00   5.1090953e+00   1.9145107e+00   4.1892843e+00   3.0049929e+00   5.1641576e+00   2.2556917e+00   5.0855152e+00   2.8952798e+00   5.1309134e+00   1.7928661e+00   5.1323492e+00   2.1047707e+00   2.9959158e+00   1.6001887e+00   3.2043723e+00   2.0253264e+00   3.0023434e+00   1.3309081e+00   3.5847147e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.0500000e-01   3.0152012e+00   5.1698488e+00   2.2771684e+00   4.8190396e+00   2.9103398e+00   5.1119454e+00   1.9240026e+00   4.1959150e+00   3.0152012e+00   5.1698488e+00   2.2649677e+00   5.0922086e+00   2.9053313e+00   5.1347001e+00   1.7994617e+00   5.1365586e+00   2.1126292e+00   3.0011183e+00   1.6080399e+00   3.2084190e+00   2.0309031e+00   3.0090297e+00   1.3346477e+00   3.5916225e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.1000000e-01   3.0281079e+00   5.1766451e+00   2.2864244e+00   4.8252555e+00   2.9225675e+00   5.1154922e+00   1.9331159e+00   4.2021799e+00   3.0281079e+00   5.1766451e+00   2.2740163e+00   5.0970831e+00   2.9160180e+00   5.1378519e+00   1.8079862e+00   5.1405076e+00   2.1221590e+00   3.0069458e+00   1.6139477e+00   3.2122101e+00   2.0378154e+00   3.0181993e+00   1.3382639e+00   3.5983072e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.1500000e-01   3.0430347e+00   5.1815980e+00   2.2943955e+00   4.8304333e+00   2.9336046e+00   5.1198818e+00   1.9406561e+00   4.2073752e+00   3.0430347e+00   5.1815980e+00   2.2831320e+00   5.1014144e+00   2.9248621e+00   5.1416828e+00   1.8161395e+00   5.1443178e+00   2.1289164e+00   3.0124982e+00   1.6195842e+00   3.2162886e+00   2.0423444e+00   3.0236444e+00   1.3457055e+00   3.6059076e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.2000000e-01   3.0577641e+00   5.1890568e+00   2.3040636e+00   4.8353461e+00   2.9433163e+00   5.1224021e+00   1.9519017e+00   4.2134127e+00   3.0577641e+00   5.1890568e+00   2.2918776e+00   5.1067643e+00   2.9342837e+00   5.1458100e+00   1.8254979e+00   5.1480468e+00   2.1382612e+00   3.0163464e+00   1.6277492e+00   3.2204765e+00   2.0493004e+00   3.0282967e+00   1.3513372e+00   3.6140613e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.2500000e-01   3.0712720e+00   5.1949544e+00   2.3180797e+00   4.8417208e+00   2.9506080e+00   5.1253113e+00   1.9645501e+00   4.2218690e+00   3.0712720e+00   5.1949544e+00   2.3008952e+00   5.1112842e+00   2.9434588e+00   5.1495718e+00   1.8348598e+00   5.1527185e+00   2.1478978e+00   3.0214907e+00   1.6344958e+00   3.2254455e+00   2.0563428e+00   3.0344364e+00   1.3578633e+00   3.6208988e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.3000000e-01   3.0806943e+00   5.2007825e+00   2.3281796e+00   4.8454341e+00   2.9578308e+00   5.1300289e+00   1.9748757e+00   4.2297750e+00   3.0806943e+00   5.2007825e+00   2.3127679e+00   5.1148564e+00   2.9521879e+00   5.1547531e+00   1.8435976e+00   5.1566274e+00   2.1574754e+00   3.0280085e+00   1.6407181e+00   3.2314394e+00   2.0638547e+00   3.0411174e+00   1.3635191e+00   3.6273590e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.3500000e-01   3.0899214e+00   5.2053824e+00   2.3357711e+00   4.8535723e+00   2.9690746e+00   5.1342958e+00   1.9838708e+00   4.2360093e+00   3.0899214e+00   5.2053824e+00   2.3210764e+00   5.1193017e+00   2.9624308e+00   5.1584356e+00   1.8553587e+00   5.1592869e+00   2.1665806e+00   3.0352342e+00   1.6478532e+00   3.2373794e+00   2.0704504e+00   3.0477873e+00   1.3674347e+00   3.6338545e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.4000000e-01   3.1007938e+00   5.2119475e+00   2.3481478e+00   4.8582176e+00   2.9773254e+00   5.1376621e+00   1.9942611e+00   4.2431354e+00   3.1007938e+00   5.2119475e+00   2.3329773e+00   5.1258201e+00   2.9712944e+00   5.1617655e+00   1.8660794e+00   5.1624970e+00   2.1739045e+00   3.0410938e+00   1.6568789e+00   3.2416829e+00   2.0752184e+00   3.0549989e+00   1.3746844e+00   3.6419418e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.4500000e-01   3.1179276e+00   5.2168775e+00   2.3582378e+00   4.8642607e+00   2.9851003e+00   5.1407794e+00   2.0043268e+00   4.2501856e+00   3.1179276e+00   5.2168775e+00   2.3447045e+00   5.1317922e+00   2.9800381e+00   5.1649387e+00   1.8776793e+00   5.1672468e+00   2.1826549e+00   3.0479542e+00   1.6653011e+00   3.2493035e+00   2.0841393e+00   3.0638333e+00   1.3830983e+00   3.6492158e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.5000000e-01   3.1313174e+00   5.2231885e+00   2.3712364e+00   4.8704723e+00   2.9944149e+00   5.1454990e+00   2.0116204e+00   4.2554088e+00   3.1313174e+00   5.2231885e+00   2.3577131e+00   5.1358337e+00   2.9868880e+00   5.1685350e+00   1.8910936e+00   5.1710528e+00   2.1909095e+00   3.0536811e+00   1.6757191e+00   3.2551889e+00   2.0892170e+00   3.0729296e+00   1.3896052e+00   3.6570779e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.5500000e-01   3.1475509e+00   5.2307159e+00   2.3860146e+00   4.8759423e+00   3.0032942e+00   5.1486707e+00   2.0209434e+00   4.2603755e+00   3.1475509e+00   5.2307159e+00   2.3709958e+00   5.1413095e+00   2.9949295e+00   5.1722068e+00   1.9006814e+00   5.1747613e+00   2.2007577e+00   3.0596151e+00   1.6821365e+00   3.2610533e+00   2.0943878e+00   3.0796244e+00   1.3953498e+00   3.6662002e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6000000e-01   3.1586360e+00   5.2375548e+00   2.3910108e+00   4.8820380e+00   3.0112313e+00   5.1530389e+00   2.0324242e+00   4.2654660e+00   3.1586360e+00   5.2375548e+00   2.3801093e+00   5.1455760e+00   3.0034578e+00   5.1759966e+00   1.9073137e+00   5.1778730e+00   2.2135989e+00   3.0648790e+00   1.6889042e+00   3.2651454e+00   2.0995455e+00   3.0844803e+00   1.4018609e+00   3.6716170e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.6500000e-01   3.1750635e+00   5.2444986e+00   2.4030565e+00   4.8879107e+00   3.0185027e+00   5.1568710e+00   2.0421361e+00   4.2752525e+00   3.1750635e+00   5.2444986e+00   2.3876336e+00   5.1493146e+00   3.0135702e+00   5.1785834e+00   1.9184058e+00   5.1810507e+00   2.2236885e+00   3.0710204e+00   1.6962059e+00   3.2693891e+00   2.1079672e+00   3.0928233e+00   1.4087346e+00   3.6785169e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.7000000e-01   3.1857728e+00   5.2508903e+00   2.4116189e+00   4.8920653e+00   3.0267642e+00   5.1596291e+00   2.0511357e+00   4.2816974e+00   3.1857728e+00   5.2508903e+00   2.3990879e+00   5.1543516e+00   3.0212476e+00   5.1830976e+00   1.9297637e+00   5.1842685e+00   2.2316603e+00   3.0754830e+00   1.7041518e+00   3.2748892e+00   2.1164066e+00   3.0993462e+00   1.4167659e+00   3.6857926e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.7500000e-01   3.2011738e+00   5.2587926e+00   2.4218029e+00   4.8954692e+00   3.0368669e+00   5.1641603e+00   2.0604020e+00   4.2882378e+00   3.2011738e+00   5.2587926e+00   2.4116567e+00   5.1587448e+00   3.0301566e+00   5.1878298e+00   1.9362719e+00   5.1886329e+00   2.2412975e+00   3.0833239e+00   1.7101476e+00   3.2805366e+00   2.1220223e+00   3.1070159e+00   1.4252083e+00   3.6912929e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.8000000e-01   3.2138115e+00   5.2634805e+00   2.4305361e+00   4.9007477e+00   3.0462696e+00   5.1686338e+00   2.0698893e+00   4.2949039e+00   3.2138115e+00   5.2634805e+00   2.4183033e+00   5.1629751e+00   3.0420516e+00   5.1908273e+00   1.9482475e+00   5.1930228e+00   2.2486937e+00   3.0891080e+00   1.7162892e+00   3.2851057e+00   2.1267692e+00   3.1198238e+00   1.4317578e+00   3.6976756e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.8500000e-01   3.2318719e+00   5.2684173e+00   2.4387076e+00   4.9058326e+00   3.0550767e+00   5.1724782e+00   2.0828526e+00   4.3007681e+00   3.2318719e+00   5.2684173e+00   2.4260273e+00   5.1666154e+00   3.0507919e+00   5.1964475e+00   1.9617997e+00   5.1963442e+00   2.2579685e+00   3.0934129e+00   1.7251227e+00   3.2906129e+00   2.1327881e+00   3.1285880e+00   1.4372378e+00   3.7038591e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.9000000e-01   3.2436948e+00   5.2733115e+00   2.4473616e+00   4.9112302e+00   3.0653988e+00   5.1781794e+00   2.0970590e+00   4.3100119e+00   3.2436948e+00   5.2733115e+00   2.4353919e+00   5.1704452e+00   3.0584234e+00   5.1996291e+00   1.9757807e+00   5.1993813e+00   2.2662605e+00   3.1008403e+00   1.7305143e+00   3.2969207e+00   2.1386292e+00   3.1382003e+00   1.4445043e+00   3.7101588e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   7.9500000e-01   3.2547010e+00   5.2771632e+00   2.4597475e+00   4.9163090e+00   3.0729374e+00   5.1805364e+00   2.1055911e+00   4.3146829e+00   3.2547010e+00   5.2771632e+00   2.4429410e+00   5.1750390e+00   3.0674542e+00   5.2027116e+00   1.9897728e+00   5.2034725e+00   2.2748242e+00   3.1086792e+00   1.7370460e+00   3.3018132e+00   2.1441064e+00   3.1480361e+00   1.4501712e+00   3.7167692e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0000000e-01   3.2719238e+00   5.2839562e+00   2.4678217e+00   4.9211370e+00   3.0850064e+00   5.1845973e+00   2.1144066e+00   4.3214262e+00   3.2719238e+00   5.2839562e+00   2.4552389e+00   5.1793147e+00   3.0759676e+00   5.2085522e+00   1.9955182e+00   5.2070719e+00   2.2858362e+00   3.1156288e+00   1.7447221e+00   3.3075369e+00   2.1494674e+00   3.1591363e+00   1.4562420e+00   3.7235920e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0500000e-01   3.2865389e+00   5.2903902e+00   2.4802916e+00   4.9266262e+00   3.0962678e+00   5.1874641e+00   2.1275609e+00   4.3275022e+00   3.2865389e+00   5.2903902e+00   2.4648559e+00   5.1832331e+00   3.0900180e+00   5.2123198e+00   2.0055273e+00   5.2103143e+00   2.2932803e+00   3.1244655e+00   1.7525977e+00   3.3130524e+00   2.1544727e+00   3.1697727e+00   1.4609201e+00   3.7315584e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.1000000e-01   3.3055958e+00   5.2972319e+00   2.4878422e+00   4.9320774e+00   3.1058362e+00   5.1920788e+00   2.1375011e+00   4.3375817e+00   3.3055958e+00   5.2972319e+00   2.4765511e+00   5.1871904e+00   3.0991041e+00   5.2169074e+00   2.0148685e+00   5.2139828e+00   2.3019100e+00   3.1304875e+00   1.7588749e+00   3.3161926e+00   2.1608251e+00   3.1794463e+00   1.4688143e+00   3.7375933e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.1500000e-01   3.3200362e+00   5.3029332e+00   2.4959874e+00   4.9369766e+00   3.1137917e+00   5.1963789e+00   2.1500568e+00   4.3426334e+00   3.3200362e+00   5.3029332e+00   2.4856803e+00   5.1914319e+00   3.1084275e+00   5.2210126e+00   2.0286021e+00   5.2185767e+00   2.3143933e+00   3.1385550e+00   1.7633513e+00   3.3229956e+00   2.1658584e+00   3.1960751e+00   1.4726611e+00   3.7442983e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.2000000e-01   3.3353494e+00   5.3094337e+00   2.5082557e+00   4.9416133e+00   3.1223741e+00   5.2001274e+00   2.1583739e+00   4.3477952e+00   3.3353494e+00   5.3094337e+00   2.4955818e+00   5.1955299e+00   3.1169989e+00   5.2263425e+00   2.0377024e+00   5.2212756e+00   2.3242277e+00   3.1441436e+00   1.7719502e+00   3.3280937e+00   2.1706141e+00   3.2090565e+00   1.4782057e+00   3.7534209e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.2500000e-01   3.3463648e+00   5.3144512e+00   2.5196744e+00   4.9450563e+00   3.1320105e+00   5.2064984e+00   2.1691301e+00   4.3535420e+00   3.3463648e+00   5.3144512e+00   2.5088780e+00   5.2009580e+00   3.1249234e+00   5.2294330e+00   2.0495947e+00   5.2247840e+00   2.3341428e+00   3.1499274e+00   1.7781135e+00   3.3328777e+00   2.1761830e+00   3.2260203e+00   1.4847453e+00   3.7647465e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.3000000e-01   3.3618273e+00   5.3197899e+00   2.5271967e+00   4.9497368e+00   3.1408605e+00   5.2107311e+00   2.1812771e+00   4.3618432e+00   3.3618273e+00   5.3197899e+00   2.5158431e+00   5.2040945e+00   3.1329410e+00   5.2340112e+00   2.0605501e+00   5.2282989e+00   2.3478696e+00   3.1555331e+00   1.7862971e+00   3.3371101e+00   2.1832775e+00   3.2361356e+00   1.4907220e+00   3.7736685e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.3500000e-01   3.3791622e+00   5.3239371e+00   2.5343475e+00   4.9567734e+00   3.1450514e+00   5.2149235e+00   2.1932344e+00   4.3700650e+00   3.3791622e+00   5.3239371e+00   2.5227806e+00   5.2084467e+00   3.1395062e+00   5.2391629e+00   2.0749711e+00   5.2320605e+00   2.3564530e+00   3.1614757e+00   1.7922998e+00   3.3449377e+00   2.1889140e+00   3.2511826e+00   1.4975664e+00   3.7811146e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4000000e-01   3.3988270e+00   5.3298964e+00   2.5427520e+00   4.9629193e+00   3.1540155e+00   5.2196695e+00   2.2055837e+00   4.3734794e+00   3.3988270e+00   5.3298964e+00   2.5302953e+00   5.2134570e+00   3.1465599e+00   5.2434096e+00   2.0876442e+00   5.2363948e+00   2.3671536e+00   3.1708656e+00   1.7964241e+00   3.3496781e+00   2.1948052e+00   3.2648144e+00   1.5050021e+00   3.7884662e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.4500000e-01   3.4120868e+00   5.3360717e+00   2.5540405e+00   4.9685147e+00   3.1610253e+00   5.2241503e+00   2.2143316e+00   4.3800369e+00   3.4120868e+00   5.3360717e+00   2.5397316e+00   5.2178704e+00   3.1555340e+00   5.2472697e+00   2.0988131e+00   5.2392649e+00   2.3741955e+00   3.1789121e+00   1.8028576e+00   3.3577810e+00   2.2010351e+00   3.2738881e+00   1.5105059e+00   3.7962448e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.5000000e-01   3.4242794e+00   5.3426644e+00   2.5630720e+00   4.9732117e+00   3.1694637e+00   5.2298671e+00   2.2257559e+00   4.3889744e+00   3.4242794e+00   5.3426644e+00   2.5484450e+00   5.2240426e+00   3.1630384e+00   5.2509239e+00   2.1094746e+00   5.2426598e+00   2.3846199e+00   3.1883327e+00   1.8065936e+00   3.3654986e+00   2.2065991e+00   3.2864021e+00   1.5169293e+00   3.8056957e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.5500000e-01   3.4330746e+00   5.3477187e+00   2.5706550e+00   4.9776142e+00   3.1753797e+00   5.2334899e+00   2.2408543e+00   4.3961095e+00   3.4330746e+00   5.3477187e+00   2.5573179e+00   5.2300169e+00   3.1696992e+00   5.2557921e+00   2.1177441e+00   5.2475042e+00   2.3959353e+00   3.1996455e+00   1.8141707e+00   3.3704666e+00   2.2134384e+00   3.3013138e+00   1.5253320e+00   3.8159624e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.6000000e-01   3.4503037e+00   5.3520638e+00   2.5844368e+00   4.9841055e+00   3.1866392e+00   5.2376846e+00   2.2489123e+00   4.4040390e+00   3.4503037e+00   5.3520638e+00   2.5680568e+00   5.2349803e+00   3.1798234e+00   5.2608786e+00   2.1292377e+00   5.2510099e+00   2.4044800e+00   3.2066676e+00   1.8222613e+00   3.3774688e+00   2.2202368e+00   3.3168403e+00   1.5352549e+00   3.8228137e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.6500000e-01   3.4663579e+00   5.3596274e+00   2.5958224e+00   4.9909463e+00   3.1936179e+00   5.2418132e+00   2.2578221e+00   4.4118470e+00   3.4663579e+00   5.3596274e+00   2.5830013e+00   5.2393057e+00   3.1881400e+00   5.2649625e+00   2.1456605e+00   5.2561969e+00   2.4124674e+00   3.2166098e+00   1.8332198e+00   3.3832158e+00   2.2260352e+00   3.3301758e+00   1.5431756e+00   3.8314851e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.7000000e-01   3.4781358e+00   5.3659240e+00   2.6123775e+00   4.9952034e+00   3.2060707e+00   5.2459205e+00   2.2717397e+00   4.4190479e+00   3.4781358e+00   5.3659240e+00   2.6004493e+00   5.2425257e+00   3.2009765e+00   5.2695012e+00   2.1567524e+00   5.2610141e+00   2.4232983e+00   3.2287531e+00   1.8401470e+00   3.3885362e+00   2.2343790e+00   3.3449322e+00   1.5523409e+00   3.8397283e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.7500000e-01   3.4938985e+00   5.3709774e+00   2.6231136e+00   5.0018493e+00   3.2159405e+00   5.2495955e+00   2.2885555e+00   4.4277150e+00   3.4938985e+00   5.3709774e+00   2.6093066e+00   5.2485739e+00   3.2106352e+00   5.2754210e+00   2.1673020e+00   5.2674450e+00   2.4329327e+00   3.2395829e+00   1.8472769e+00   3.3936320e+00   2.2405328e+00   3.3638068e+00   1.5605756e+00   3.8498348e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.8000000e-01   3.5113754e+00   5.3779314e+00   2.6326371e+00   5.0081643e+00   3.2273105e+00   5.2533062e+00   2.2997651e+00   4.4339116e+00   3.5113754e+00   5.3779314e+00   2.6210118e+00   5.2550708e+00   3.2194351e+00   5.2802413e+00   2.1785775e+00   5.2714272e+00   2.4410946e+00   3.2513547e+00   1.8563101e+00   3.4004613e+00   2.2475924e+00   3.3746247e+00   1.5678617e+00   3.8587551e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.8500000e-01   3.5250879e+00   5.3837960e+00   2.6467045e+00   5.0137598e+00   3.2365041e+00   5.2579396e+00   2.3161821e+00   4.4404876e+00   3.5250879e+00   5.3837960e+00   2.6348806e+00   5.2592272e+00   3.2293873e+00   5.2837013e+00   2.1943709e+00   5.2745534e+00   2.4496101e+00   3.2584012e+00   1.8655067e+00   3.4080183e+00   2.2551695e+00   3.3839062e+00   1.5730118e+00   3.8684264e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.9000000e-01   3.5405087e+00   5.3901947e+00   2.6633502e+00   5.0189646e+00   3.2481083e+00   5.2607739e+00   2.3275880e+00   4.4472280e+00   3.5405087e+00   5.3901947e+00   2.6499148e+00   5.2669259e+00   3.2410736e+00   5.2876426e+00   2.2134528e+00   5.2799267e+00   2.4649254e+00   3.2654378e+00   1.8753423e+00   3.4151430e+00   2.2637097e+00   3.3979972e+00   1.5798483e+00   3.8766801e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.9500000e-01   3.5600693e+00   5.3959437e+00   2.6762509e+00   5.0270321e+00   3.2572764e+00   5.2652398e+00   2.3382539e+00   4.4557980e+00   3.5600693e+00   5.3959437e+00   2.6613225e+00   5.2733161e+00   3.2498836e+00   5.2916058e+00   2.2296871e+00   5.2838014e+00   2.4735393e+00   3.2796725e+00   1.8819423e+00   3.4231584e+00   2.2681981e+00   3.4112992e+00   1.5906586e+00   3.8858667e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0000000e-01   3.5760519e+00   5.4023886e+00   2.6870265e+00   5.0344899e+00   3.2747909e+00   5.2708563e+00   2.3484351e+00   4.4652345e+00   3.5760519e+00   5.4023886e+00   2.6757807e+00   5.2785919e+00   3.2643884e+00   5.2960577e+00   2.2396529e+00   5.2876093e+00   2.4874223e+00   3.2932742e+00   1.8957604e+00   3.4330451e+00   2.2767851e+00   3.4339300e+00   1.5949794e+00   3.8951580e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.0500000e-01   3.5950084e+00   5.4082815e+00   2.6987061e+00   5.0401267e+00   3.2873106e+00   5.2749274e+00   2.3601806e+00   4.4732468e+00   3.5950084e+00   5.4082815e+00   2.6892227e+00   5.2847777e+00   3.2805571e+00   5.2996336e+00   2.2516195e+00   5.2912215e+00   2.5052000e+00   3.3065980e+00   1.9099094e+00   3.4399612e+00   2.2835504e+00   3.4475281e+00   1.6051137e+00   3.9028992e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.1000000e-01   3.6141714e+00   5.4161895e+00   2.7182592e+00   5.0449808e+00   3.3019584e+00   5.2799057e+00   2.3832047e+00   4.4803423e+00   3.6141714e+00   5.4161895e+00   2.7085633e+00   5.2937685e+00   3.2949739e+00   5.3061913e+00   2.2634992e+00   5.2980324e+00   2.5159519e+00   3.3245215e+00   1.9184279e+00   3.4473821e+00   2.2960066e+00   3.4658196e+00   1.6157738e+00   3.9122146e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.1500000e-01   3.6298901e+00   5.4230626e+00   2.7315842e+00   5.0491584e+00   3.3160321e+00   5.2850360e+00   2.3959296e+00   4.4906052e+00   3.6298901e+00   5.4230626e+00   2.7217409e+00   5.2991196e+00   3.3082035e+00   5.3110130e+00   2.2781719e+00   5.3061853e+00   2.5269080e+00   3.3370406e+00   1.9275821e+00   3.4564528e+00   2.3059781e+00   3.4802160e+00   1.6260650e+00   3.9218437e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.2000000e-01   3.6405920e+00   5.4283847e+00   2.7503136e+00   5.0548684e+00   3.3250281e+00   5.2903859e+00   2.4136474e+00   4.4962886e+00   3.6405920e+00   5.4283847e+00   2.7378882e+00   5.3069171e+00   3.3175298e+00   5.3150483e+00   2.2988130e+00   5.3145213e+00   2.5442077e+00   3.3489692e+00   1.9409032e+00   3.4629191e+00   2.3126674e+00   3.4927890e+00   1.6343628e+00   3.9329415e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.2500000e-01   3.6710216e+00   5.4341058e+00   2.7646324e+00   5.0636162e+00   3.3359948e+00   5.2971845e+00   2.4296477e+00   4.5057983e+00   3.6710216e+00   5.4341058e+00   2.7536237e+00   5.3140022e+00   3.3279913e+00   5.3198282e+00   2.3149191e+00   5.3213840e+00   2.5559227e+00   3.3605164e+00   1.9507595e+00   3.4712558e+00   2.3225613e+00   3.5154371e+00   1.6447604e+00   3.9454937e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.3000000e-01   3.6884177e+00   5.4412821e+00   2.7814717e+00   5.0723181e+00   3.3434577e+00   5.3036396e+00   2.4434607e+00   4.5153707e+00   3.6884177e+00   5.4412821e+00   2.7678474e+00   5.3221847e+00   3.3389997e+00   5.3252061e+00   2.3287267e+00   5.3284008e+00   2.5702088e+00   3.3749537e+00   1.9609920e+00   3.4792287e+00   2.3337415e+00   3.5328950e+00   1.6545160e+00   3.9559067e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.3500000e-01   3.7077986e+00   5.4487755e+00   2.7962055e+00   5.0808402e+00   3.3629668e+00   5.3090739e+00   2.4574341e+00   4.5224674e+00   3.7077986e+00   5.4487755e+00   2.7837523e+00   5.3285145e+00   3.3582104e+00   5.3323836e+00   2.3421388e+00   5.3356995e+00   2.5823819e+00   3.3919812e+00   1.9719691e+00   3.4878361e+00   2.3420045e+00   3.5556510e+00   1.6629239e+00   3.9718099e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.4000000e-01   3.7258628e+00   5.4571800e+00   2.8142335e+00   5.0906096e+00   3.3802424e+00   5.3147821e+00   2.4729044e+00   4.5324303e+00   3.7258628e+00   5.4571800e+00   2.8048581e+00   5.3353411e+00   3.3730119e+00   5.3372883e+00   2.3604008e+00   5.3427445e+00   2.5958070e+00   3.4092524e+00   1.9825133e+00   3.5034324e+00   2.3544504e+00   3.5718321e+00   1.6769756e+00   3.9859598e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.4500000e-01   3.7523229e+00   5.4644391e+00   2.8370769e+00   5.0989365e+00   3.3940056e+00   5.3205748e+00   2.4859414e+00   4.5449272e+00   3.7523229e+00   5.4644391e+00   2.8223544e+00   5.3426762e+00   3.3873651e+00   5.3445577e+00   2.3750827e+00   5.3485483e+00   2.6157029e+00   3.4264233e+00   1.9974672e+00   3.5123866e+00   2.3660493e+00   3.5895619e+00   1.6878729e+00   3.9944832e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.5000000e-01   3.7875141e+00   5.4729071e+00   2.8571417e+00   5.1078151e+00   3.4060442e+00   5.3296477e+00   2.5036273e+00   4.5594034e+00   3.7875141e+00   5.4729071e+00   2.8439006e+00   5.3500710e+00   3.4001258e+00   5.3523736e+00   2.3893275e+00   5.3547421e+00   2.6311519e+00   3.4412599e+00   2.0116025e+00   3.5262107e+00   2.3773374e+00   3.6114913e+00   1.7035007e+00   4.0145425e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.5500000e-01   3.8135131e+00   5.4807192e+00   2.8787008e+00   5.1196291e+00   3.4197181e+00   5.3375615e+00   2.5271116e+00   4.5705422e+00   3.8135131e+00   5.4807192e+00   2.8668291e+00   5.3588789e+00   3.4161363e+00   5.3584225e+00   2.4252210e+00   5.3623816e+00   2.6468524e+00   3.4607387e+00   2.0281128e+00   3.5426431e+00   2.3931852e+00   3.6303658e+00   1.7165025e+00   4.0300327e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.6000000e-01   3.8476064e+00   5.4897936e+00   2.9007955e+00   5.1355128e+00   3.4380871e+00   5.3457584e+00   2.5547075e+00   4.5854371e+00   3.8476064e+00   5.4897936e+00   2.8865373e+00   5.3688926e+00   3.4297612e+00   5.3668416e+00   2.4553669e+00   5.3708326e+00   2.6659714e+00   3.4756728e+00   2.0469318e+00   3.5595278e+00   2.4059160e+00   3.6460735e+00   1.7298683e+00   4.0409467e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.6500000e-01   3.8779043e+00   5.5007167e+00   2.9260092e+00   5.1480704e+00   3.4651597e+00   5.3500318e+00   2.5830745e+00   4.6047537e+00   3.8779043e+00   5.5007167e+00   2.9143019e+00   5.3798179e+00   3.4577630e+00   5.3748433e+00   2.4828883e+00   5.3782733e+00   2.6894620e+00   3.4941981e+00   2.0676359e+00   3.5689335e+00   2.4220111e+00   3.6832698e+00   1.7509590e+00   4.0582794e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.7000000e-01   3.9237374e+00   5.5170795e+00   2.9536527e+00   5.1648689e+00   3.4930134e+00   5.3615577e+00   2.6191329e+00   4.6205569e+00   3.9237374e+00   5.5170795e+00   2.9400715e+00   5.3897299e+00   3.4840737e+00   5.3852536e+00   2.5087433e+00   5.3858313e+00   2.7057094e+00   3.5230655e+00   2.0895729e+00   3.5846243e+00   2.4363245e+00   3.7054487e+00   1.7650609e+00   4.0708913e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.7500000e-01   3.9688983e+00   5.5330954e+00   2.9870229e+00   5.1765682e+00   3.5146088e+00   5.3738333e+00   2.6492031e+00   4.6469206e+00   3.9688983e+00   5.5330954e+00   2.9790222e+00   5.4016273e+00   3.5095909e+00   5.3949958e+00   2.5467990e+00   5.3995101e+00   2.7290826e+00   3.5539694e+00   2.1167075e+00   3.6019585e+00   2.4544873e+00   3.7228322e+00   1.7821181e+00   4.0917140e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.8000000e-01   4.0170629e+00   5.5465427e+00   3.0390531e+00   5.1937916e+00   3.5551343e+00   5.3851280e+00   2.6994078e+00   4.6677311e+00   4.0170629e+00   5.5465427e+00   3.0257422e+00   5.4207670e+00   3.5484368e+00   5.4108356e+00   2.5933358e+00   5.4123180e+00   2.7552140e+00   3.5857567e+00   2.1387404e+00   3.6204520e+00   2.4683363e+00   3.7572919e+00   1.8034123e+00   4.1271288e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.8500000e-01   4.0555716e+00   5.5637358e+00   3.0881607e+00   5.2143829e+00   3.5873829e+00   5.4003046e+00   2.7540295e+00   4.6831058e+00   4.0555716e+00   5.5637358e+00   3.0817065e+00   5.4419040e+00   3.5777087e+00   5.4233406e+00   2.6550989e+00   5.4291692e+00   2.7929342e+00   3.6154713e+00   2.1654328e+00   3.6462428e+00   2.4948067e+00   3.7843985e+00   1.8433911e+00   4.1525118e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.9000000e-01   4.0946836e+00   5.5824769e+00   3.1386746e+00   5.2372346e+00   3.6282371e+00   5.4154268e+00   2.8423223e+00   4.7107975e+00   4.0946836e+00   5.5824769e+00   3.1233243e+00   5.4641042e+00   3.6218994e+00   5.4431718e+00   2.7506344e+00   5.4489608e+00   2.8404627e+00   3.6551945e+00   2.2099513e+00   3.6883848e+00   2.5356758e+00   3.8293940e+00   1.8805153e+00   4.1843096e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   9.9500000e-01   4.1533379e+00   5.6103350e+00   3.2282092e+00   5.2694460e+00   3.6685281e+00   5.4516613e+00   2.9570416e+00   4.7666731e+00   4.1533379e+00   5.6103350e+00   3.2248136e+00   5.5033009e+00   3.6665430e+00   5.4751810e+00   2.8721892e+00   5.4788210e+00   2.9153116e+00   3.7138178e+00   2.2861630e+00   3.7588214e+00   2.5916409e+00   3.8735559e+00   1.9288008e+00   4.2406760e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+00   4.3113953e+00   5.7000779e+00   3.5667876e+00   5.4318891e+00   3.8553528e+00   5.5218596e+00   3.2687263e+00   4.9167162e+00   4.3113953e+00   5.7000779e+00   3.5519100e+00   5.6351957e+00   3.8362952e+00   5.5967124e+00   3.1653134e+00   5.6911752e+00   3.1853350e+00   3.9464260e+00   2.6284263e+00   4.0521892e+00   2.9427781e+00   4.1857586e+00   2.2073713e+00   4.4892439e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> Figures/EEvsK_minPw_GP.txt <==
   (0)Krange	(1)M=100MR-MinPw-SE-mxpd-ADC-CoI	(2)M=100RZF-MinPw-SE-mxpd-ADC-CoI	(3)	(4)	(5)M=100MR-MinPw-SE-mxpd-ADC-CoD1	(6)M=100RZF-MinPw-SE-mxpd-ADC-CoD1	(7)	(8)	(9)M=100MR-MinPw-SE-mxpd-ADC-CoDK	(10)M=100RZF-MinPw-SE-mxpd-ADC-CoDK	(11)	(12)	(13)M=100MR-MinPw-SE-mxpd-ADC-Cfree	(14)M=100RZF-MinPw-SE-mxpd-ADC-Cfree	(15)	(16)	(17)M=100MR-Eq-QbitMinPw-SE-mxpd-ADC-CoI	(18)M=100RZF-Eq-QbitMinPw-SE-mxpd-ADC-CoI	(19)	(20)	(21)M=100MR-Eq-QbitMinPw-SE-mxpd-ADC-CoD1	(22)M=100RZF-Eq-QbitMinPw-SE-mxpd-ADC-CoD1	(23)	(24)	(25)M=100MR-Eq-QbitMinPw-SE-mxpd-ADC-CoDK	(26)M=100RZF-Eq-QbitMinPw-SE-mxpd-ADC-CoDK	(27)	(28)	(29)M=100MR-Eq-QbitMinPw-SE-mxpd-ADC-Cfree	(30)M=100RZF-Eq-QbitMinPw-SE-mxpd-ADC-Cfree	(31)	(32)	
   5.0000000e+00   6.2430095e+00   7.1836430e+00   0.0000000e+00   0.0000000e+00   5.8834485e+00   6.9763462e+00   0.0000000e+00   0.0000000e+00   6.0423042e+00   7.6260317e+00   0.0000000e+00   0.0000000e+00   3.1179702e+00   5.5992269e+00   0.0000000e+00   0.0000000e+00   7.5843156e+00   8.1951455e+00   0.0000000e+00   0.0000000e+00   6.4895586e+00   7.0502295e+00   0.0000000e+00   0.0000000e+00   6.8420364e+00   7.5639671e+00   0.0000000e+00   0.0000000e+00   8.1794339e+00   1.3421492e+01   0.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0563024e+01   1.2554473e+01   0.0000000e+00   0.0000000e+00   9.6517026e+00   1.2694354e+01   0.0000000e+00   0.0000000e+00   1.0820429e+01   1.3635472e+01   0.0000000e+00   0.0000000e+00   6.5026899e+00   1.0415648e+01   0.0000000e+00   0.0000000e+00   1.2141581e+01   1.3417294e+01   0.0000000e+00   0.0000000e+00   1.1097270e+01   1.3600989e+01   0.0000000e+00   0.0000000e+00   1.2492952e+01   1.3868752e+01   0.0000000e+00   0.0000000e+00   1.5292162e+01   2.0854211e+01   0.0000000e+00   0.0000000e+00
   1.5000000e+01   1.3744228e+01   1.7175439e+01   0.0000000e+00   0.0000000e+00   1.2265966e+01   1.7494723e+01   0.0000000e+00   0.0000000e+00   1.3811965e+01   1.7596865e+01   0.0000000e+00   0.0000000e+00   9.5475023e+00   1.5820558e+01   0.0000000e+00   0.0000000e+00   1.5806164e+01   1.8156372e+01   0.0000000e+00   0.0000000e+00   1.3836289e+01   1.8873043e+01   0.0000000e+00   0.0000000e+00   1.5923487e+01   1.8086735e+01   0.0000000e+00   0.0000000e+00   1.8080265e+01   2.6825188e+01   0.0000000e+00   0.0000000e+00
   2.0000000e+01   1.5545362e+01   1.9638442e+01   0.0000000e+00   0.0000000e+00   1.3893840e+01   2.2009777e+01   0.0000000e+00   0.0000000e+00   1.6199179e+01   2.1665857e+01   0.0000000e+00   0.0000000e+00   1.2231166e+01   2.0743699e+01   0.0000000e+00   0.0000000e+00   1.7319599e+01   2.0248797e+01   0.0000000e+00   0.0000000e+00   1.4819782e+01   2.3122683e+01   0.0000000e+00   0.0000000e+00   1.7788399e+01   2.1911798e+01   0.0000000e+00   0.0000000e+00   1.9796361e+01   3.1993111e+01   0.0000000e+00   0.0000000e+00
   2.5000000e+01   1.6890763e+01   2.2212734e+01   0.0000000e+00   0.0000000e+00   1.4956498e+01   2.3699804e+01   0.0000000e+00   0.0000000e+00   1.7215431e+01   2.4330709e+01   0.0000000e+00   0.0000000e+00   1.4103797e+01   2.9056924e+01   0.0000000e+00   0.0000000e+00   1.8453578e+01   2.2884373e+01   0.0000000e+00   0.0000000e+00   1.6755651e+01   2.5083323e+01   0.0000000e+00   0.0000000e+00   1.8465867e+01   2.4949102e+01   0.0000000e+00   0.0000000e+00   1.8658418e+01   3.7680143e+01   0.0000000e+00   0.0000000e+00


==> Figures/EEvsK_minPw_tgSE_1_GP.txt <==
   (0)Krange	(1)M=100MR-MinPw-SE-mxpd-ADC-CoI	(2)M=100RZF-MinPw-SE-mxpd-ADC-CoI	(3)	(4)	(5)M=100MR-MinPw-SE-mxpd-ADC-CoD1	(6)M=100RZF-MinPw-SE-mxpd-ADC-CoD1	(7)	(8)	(9)M=100MR-MinPw-SE-mxpd-ADC-CoDK	(10)M=100RZF-MinPw-SE-mxpd-ADC-CoDK	(11)	(12)	(13)M=100MR-MinPw-SE-mxpd-ADC-Cfree	(14)M=100RZF-MinPw-SE-mxpd-ADC-Cfree	(15)	(16)	(17)M=100MR-Eq_Qbit_MinPw-mxpd-ADC-CoI	(18)M=100RZF-Eq_Qbit_MinPw-mxpd-ADC-CoI	(19)	(20)	(21)M=100MR-Eq_Qbit_MinPw-mxpd-ADC-CoD1	(22)M=100RZF-Eq_Qbit_MinPw-mxpd-ADC-CoD1	(23)	(24)	(25)M=100MR-Eq_Qbit_MinPw-mxpd-ADC-CoDK	(26)M=100RZF-Eq_Qbit_MinPw-mxpd-ADC-CoDK	(27)	(28)	(29)M=100MR-Eq_Qbit_MinPw-mxpd-ADC-Cfree	(30)M=100RZF-Eq_Qbit_MinPw-mxpd-ADC-Cfree	(31)	(32)	
   5.0000000e+00   6.2430095e+00   7.1836430e+00   0.0000000e+00   0.0000000e+00   5.8834485e+00   6.9763462e+00   0.0000000e+00   0.0000000e+00   6.0423042e+00   7.6260317e+00   0.0000000e+00   0.0000000e+00   3.1179702e+00   5.5992269e+00   0.0000000e+00   0.0000000e+00   7.5843156e+00   8.1951455e+00   0.0000000e+00   0.0000000e+00   6.4895586e+00   7.0502295e+00   0.0000000e+00   0.0000000e+00   6.8420364e+00   7.5639671e+00   0.0000000e+00   0.0000000e+00   8.1794339e+00   1.3421492e+01   0.0000000e+00   0.0000000e+00
   1.0000000e+01   1.0563024e+01   1.2554473e+01   0.0000000e+00   0.0000000e+00   9.6517026e+00   1.2694354e+01   0.0000000e+00   0.0000000e+00   1.0820429e+01   1.3635472e+01   0.0000000e+00   0.0000000e+00   6.5026899e+00   1.0415648e+01   0.0000000e+00   0.0000000e+00   1.2141581e+01   1.3417294e+01   0.0000000e+00   0.0000000e+00   1.1097270e+01   1.3600989e+01   0.0000000e+00   0.0000000e+00   1.2492952e+01   1.3868752e+01   0.0000000e+00   0.0000000e+00   1.5292162e+01   2.0854211e+01   0.0000000e+00   0.0000000e+00
   1.5000000e+01   1.3744228e+01   1.7175439e+01   0.0000000e+00   0.0000000e+00   1.2265966e+01   1.7494723e+01   0.0000000e+00   0.0000000e+00   1.3811965e+01   1.7596865e+01   0.0000000e+00   0.0000000e+00   9.5475023e+00   1.5820558e+01   0.0000000e+00   0.0000000e+00   1.5806164e+01   1.8156372e+01   0.0000000e+00   0.0000000e+00   1.3836289e+01   1.8873043e+01   0.0000000e+00   0.0000000e+00   1.5923487e+01   1.8086735e+01   0.0000000e+00   0.0000000e+00   1.8080265e+01   2.6825188e+01   0.0000000e+00   0.0000000e+00
   2.0000000e+01   1.5545362e+01   1.9638442e+01   0.0000000e+00   0.0000000e+00   1.3893840e+01   2.2009777e+01   0.0000000e+00   0.0000000e+00   1.6199179e+01   2.1665857e+01   0.0000000e+00   0.0000000e+00   1.2231166e+01   2.0743699e+01   0.0000000e+00   0.0000000e+00   1.7319599e+01   2.0248797e+01   0.0000000e+00   0.0000000e+00   1.4819782e+01   2.3122683e+01   0.0000000e+00   0.0000000e+00   1.7788399e+01   2.1911798e+01   0.0000000e+00   0.0000000e+00   1.9796361e+01   3.1993111e+01   0.0000000e+00   0.0000000e+00
   2.5000000e+01   1.6890763e+01   2.2212734e+01   0.0000000e+00   0.0000000e+00   1.4956498e+01   2.3699804e+01   0.0000000e+00   0.0000000e+00   1.7215431e+01   2.4330709e+01   0.0000000e+00   0.0000000e+00   1.4103797e+01   2.9056924e+01   0.0000000e+00   0.0000000e+00   1.8453578e+01   2.2884373e+01   0.0000000e+00   0.0000000e+00   1.6755651e+01   2.5083323e+01   0.0000000e+00   0.0000000e+00   1.8465867e+01   2.4949102e+01   0.0000000e+00   0.0000000e+00   1.8658418e+01   3.7680143e+01   0.0000000e+00   0.0000000e+00


==> Figures/EEvsM_EqbitminPw_tgSE_1_GP.txt <==
   (0)Mrange	(1)	(2)	(3)K=10MR-Eq_Qbit_MinPw-mxpd-unC-CoI	(4)K=10RZF-Eq_Qbit_MinPw-mxpd-unC-CoI	(5)	(6)	(7)K=10MR-Eq_Qbit_MinPw-mxpd-unC-CoD1	(8)K=10RZF-Eq_Qbit_MinPw-mxpd-unC-CoD1	(9)	(10)	(11)K=10MR-Eq_Qbit_MinPw-mxpd-unC-CoDK	(12)K=10RZF-Eq_Qbit_MinPw-mxpd-unC-CoDK	(13)	(14)	(15)K=10MR-Eq_Qbit_MinPw-mxpd-unC-Cfree	(16)K=10RZF-Eq_Qbit_MinPw-mxpd-unC-Cfree	
   5.0000000e+01   0.0000000e+00   0.0000000e+00   1.8139600e+01   2.5345643e+01   0.0000000e+00   0.0000000e+00   1.3446674e+01   2.5321059e+01   0.0000000e+00   0.0000000e+00   1.6447343e+01   2.2128842e+01   0.0000000e+00   0.0000000e+00   1.8378826e+01   4.5392869e+01
   7.5000000e+01   0.0000000e+00   0.0000000e+00   1.7148284e+01   2.2310135e+01   0.0000000e+00   0.0000000e+00   1.3755219e+01   2.1884790e+01   0.0000000e+00   0.0000000e+00   1.5795622e+01   1.9714768e+01   0.0000000e+00   0.0000000e+00   1.7192805e+01   4.4034721e+01
   1.0000000e+02   0.0000000e+00   0.0000000e+00   1.5089868e+01   1.8652231e+01   0.0000000e+00   0.0000000e+00   1.2180698e+01   1.6778384e+01   0.0000000e+00   0.0000000e+00   1.3859633e+01   1.6471515e+01   0.0000000e+00   0.0000000e+00   1.5093172e+01   4.1242830e+01
   1.5000000e+02   0.0000000e+00   0.0000000e+00   1.1848940e+01   1.3825711e+01   0.0000000e+00   0.0000000e+00   1.0491467e+01   1.3101708e+01   0.0000000e+00   0.0000000e+00   1.0918095e+01   1.2330164e+01   0.0000000e+00   0.0000000e+00   1.2317537e+01   3.3633119e+01
   2.0000000e+02   0.0000000e+00   0.0000000e+00   9.7043328e+00   1.0942805e+01   0.0000000e+00   0.0000000e+00   8.7746826e+00   1.0429377e+01   0.0000000e+00   0.0000000e+00   8.9466463e+00   9.8868923e+00   0.0000000e+00   0.0000000e+00   1.0736451e+01   3.2354932e+01
   2.5000000e+02   0.0000000e+00   0.0000000e+00   8.1809968e+00   9.0346265e+00   0.0000000e+00   0.0000000e+00   7.6074934e+00   8.7890971e+00   0.0000000e+00   0.0000000e+00   7.5997472e+00   8.2794297e+00   0.0000000e+00   0.0000000e+00   9.3055610e+00   2.9158269e+01


==> Figures/EEvsM_K10_ADCminPw_tgSE_1_GP.txt <==
   (0)Mrange	(1)K=10MR-MinPw-SE-mxpd-ADC-CoI	(2)K=10RZF-MinPw-SE-mxpd-ADC-CoI	(3)	(4)	(5)K=10MR-MinPw-SE-mxpd-ADC-CoD1	(6)K=10RZF-MinPw-SE-mxpd-ADC-CoD1	(7)	(8)	(9)K=10MR-MinPw-SE-mxpd-ADC-CoDK	(10)K=10RZF-MinPw-SE-mxpd-ADC-CoDK	(11)	(12)	(13)K=10MR-MinPw-SE-mxpd-ADC-Cfree	(14)K=10RZF-MinPw-SE-mxpd-ADC-Cfree	(15)	(16)	
   5.0000000e+01   1.4725966e+01   1.9529744e+01   0.0000000e+00   0.0000000e+00   1.2850178e+01   1.8768734e+01   0.0000000e+00   0.0000000e+00   1.4573743e+01   2.0489778e+01   0.0000000e+00   0.0000000e+00   1.1517487e+01   1.9004387e+01   0.0000000e+00   0.0000000e+00
   7.5000000e+01   1.2247388e+01   1.5138977e+01   0.0000000e+00   0.0000000e+00   1.1271185e+01   1.6474306e+01   0.0000000e+00   0.0000000e+00   1.2489076e+01   1.6194070e+01   0.0000000e+00   0.0000000e+00   8.3838122e+00   1.2970609e+01   0.0000000e+00   0.0000000e+00
   1.0000000e+02   1.0631471e+01   1.2537113e+01   0.0000000e+00   0.0000000e+00   9.8679747e+00   1.2959359e+01   0.0000000e+00   0.0000000e+00   1.0782138e+01   1.3559634e+01   0.0000000e+00   0.0000000e+00   6.5925508e+00   1.0516648e+01   0.0000000e+00   0.0000000e+00
   1.5000000e+02   7.9463975e+00   8.9864350e+00   0.0000000e+00   0.0000000e+00   8.0841804e+00   9.8276480e+00   0.0000000e+00   0.0000000e+00   8.4752438e+00   1.0145044e+01   0.0000000e+00   0.0000000e+00   4.5577743e+00   6.7317815e+00   0.0000000e+00   0.0000000e+00
   2.0000000e+02   6.6064636e+00   7.2679493e+00   0.0000000e+00   0.0000000e+00   6.7658261e+00   7.9872346e+00   0.0000000e+00   0.0000000e+00   7.1388595e+00   8.2574524e+00   0.0000000e+00   0.0000000e+00   3.5222116e+00   4.9727692e+00   0.0000000e+00   0.0000000e+00


==> Figures/EEvsM_K10_EqbitADCminPw_tgSE_1_GP.txt <==
   (0)Mrange	(1)K=10MR-Eq_Qbit_MinPw-mxpd-ADC-CoI	(2)K=10RZF-Eq_Qbit_MinPw-mxpd-ADC-CoI	(3)	(4)	(5)K=10MR-Eq_Qbit_MinPw-mxpd-ADC-CoD1	(6)K=10RZF-Eq_Qbit_MinPw-mxpd-ADC-CoD1	(7)	(8)	(9)K=10MR-Eq_Qbit_MinPw-mxpd-ADC-CoDK	(10)K=10RZF-Eq_Qbit_MinPw-mxpd-ADC-CoDK	(11)	(12)	(13)K=10MR-Eq_Qbit_MinPw-mxpd-ADC-Cfree	(14)K=10RZF-Eq_Qbit_MinPw-mxpd-ADC-Cfree	(15)	(16)	
   5.0000000e+01   1.6093489e+01   2.0534571e+01   0.0000000e+00   0.0000000e+00   1.4366792e+01   2.1782257e+01   0.0000000e+00   0.0000000e+00   1.6364535e+01   2.1013211e+01   0.0000000e+00   0.0000000e+00   1.9912510e+01   2.9992435e+01   0.0000000e+00   0.0000000e+00
   7.5000000e+01   1.3916527e+01   1.5958155e+01   0.0000000e+00   0.0000000e+00   1.2839470e+01   1.7307490e+01   0.0000000e+00   0.0000000e+00   1.4433342e+01   1.6610980e+01   0.0000000e+00   0.0000000e+00   1.7064840e+01   2.4688417e+01   0.0000000e+00   0.0000000e+00
   1.0000000e+02   1.2179580e+01   1.3427149e+01   0.0000000e+00   0.0000000e+00   1.1399688e+01   1.3799073e+01   0.0000000e+00   0.0000000e+00   1.2718219e+01   1.4094101e+01   0.0000000e+00   0.0000000e+00   1.5277487e+01   2.0889815e+01   0.0000000e+00   0.0000000e+00
   1.5000000e+02   9.5860936e+00   1.0266952e+01   0.0000000e+00   0.0000000e+00   9.6103444e+00   1.1281315e+01   0.0000000e+00   0.0000000e+00   9.9536188e+00   1.0715712e+01   0.0000000e+00   0.0000000e+00   1.2395934e+01   1.5675426e+01   0.0000000e+00   0.0000000e+00
   2.0000000e+02   7.9425196e+00   8.3693041e+00   0.0000000e+00   0.0000000e+00   8.0567612e+00   9.1350838e+00   0.0000000e+00   0.0000000e+00   8.2243359e+00   8.7273480e+00   0.0000000e+00   0.0000000e+00   1.0303583e+01   1.1405705e+01   0.0000000e+00   0.0000000e+00


==> Figures/EEvsM_K10_EqbitminPw_tgSE_1_GP.txt <==
   (0)Mrange	(1)	(2)	(3)K=10MR-Eq_Qbit_MinPw-mxpd-unC-CoI	(4)K=10RZF-Eq_Qbit_MinPw-mxpd-unC-CoI	(5)	(6)	(7)K=10MR-Eq_Qbit_MinPw-mxpd-unC-CoD1	(8)K=10RZF-Eq_Qbit_MinPw-mxpd-unC-CoD1	(9)	(10)	(11)K=10MR-Eq_Qbit_MinPw-mxpd-unC-CoDK	(12)K=10RZF-Eq_Qbit_MinPw-mxpd-unC-CoDK	(13)	(14)	(15)K=10MR-Eq_Qbit_MinPw-mxpd-unC-Cfree	(16)K=10RZF-Eq_Qbit_MinPw-mxpd-unC-Cfree	
   5.0000000e+01   0.0000000e+00   0.0000000e+00   1.9046155e+01   2.6296964e+01   0.0000000e+00   0.0000000e+00   1.6184666e+01   2.5944035e+01   0.0000000e+00   0.0000000e+00   1.9547339e+01   2.7784880e+01   0.0000000e+00   0.0000000e+00   1.9770682e+01   4.8307054e+01
   7.5000000e+01   0.0000000e+00   0.0000000e+00   1.8132586e+01   2.3233827e+01   0.0000000e+00   0.0000000e+00   1.6266722e+01   2.4509201e+01   0.0000000e+00   0.0000000e+00   1.8709064e+01   2.4388849e+01   0.0000000e+00   0.0000000e+00   1.6922720e+01   4.6083709e+01
   1.0000000e+02   0.0000000e+00   0.0000000e+00   1.5976059e+01   1.9195117e+01   0.0000000e+00   0.0000000e+00   1.5750412e+01   2.1766077e+01   0.0000000e+00   0.0000000e+00   1.6716860e+01   2.0729159e+01   0.0000000e+00   0.0000000e+00   1.5240169e+01   4.3091955e+01
   1.5000000e+02   0.0000000e+00   0.0000000e+00   1.2287592e+01   1.3952218e+01   0.0000000e+00   0.0000000e+00   1.2532357e+01   1.5968610e+01   0.0000000e+00   0.0000000e+00   1.2771013e+01   1.4879238e+01   0.0000000e+00   0.0000000e+00   1.2468821e+01   3.7555160e+01
   2.0000000e+02   0.0000000e+00   0.0000000e+00   9.9191177e+00   1.0949876e+01   0.0000000e+00   0.0000000e+00   1.0380106e+01   1.2720813e+01   0.0000000e+00   0.0000000e+00   1.0328030e+01   1.1639901e+01   0.0000000e+00   0.0000000e+00   1.0858010e+01   3.1798932e+01


==> Figures/EEvsM_K10_minPw_tgSE_1_GP.txt <==
   (0)Mrange	(1)	(2)	(3)K=10MR-MinPw-SE-mxpd-unC-CoI	(4)K=10RZF-MinPw-SE-mxpd-unC-CoI	(5)	(6)	(7)K=10MR-MinPw-SE-mxpd-unC-CoD1	(8)K=10RZF-MinPw-SE-mxpd-unC-CoD1	(9)	(10)	(11)K=10MR-MinPw-SE-mxpd-unC-CoDK	(12)K=10RZF-MinPw-SE-mxpd-unC-CoDK	(13)	(14)	(15)K=10MR-MinPw-SE-mxpd-unC-Cfree	(16)K=10RZF-MinPw-SE-mxpd-unC-Cfree	
   5.0000000e+01   0.0000000e+00   0.0000000e+00   1.4981438e+01   1.9477396e+01   0.0000000e+00   0.0000000e+00   1.3090543e+01   1.8121007e+01   0.0000000e+00   0.0000000e+00   1.4873339e+01   2.0635824e+01   0.0000000e+00   0.0000000e+00   1.1409927e+01   1.8297169e+01
   7.5000000e+01   0.0000000e+00   0.0000000e+00   1.2105638e+01   1.4686572e+01   0.0000000e+00   0.0000000e+00   1.1617388e+01   1.6513598e+01   0.0000000e+00   0.0000000e+00   1.2442518e+01   1.5948581e+01   0.0000000e+00   0.0000000e+00   8.1551216e+00   1.2199441e+01
   1.0000000e+02   0.0000000e+00   0.0000000e+00   1.0416683e+01   1.2129907e+01   0.0000000e+00   0.0000000e+00   9.9393372e+00   1.2680299e+01   0.0000000e+00   0.0000000e+00   1.0644553e+01   1.3218249e+01   0.0000000e+00   0.0000000e+00   6.2854693e+00   9.6120087e+00
   1.5000000e+02   0.0000000e+00   0.0000000e+00   7.6803440e+00   8.5696399e+00   0.0000000e+00   0.0000000e+00   8.0118199e+00   9.5365142e+00   0.0000000e+00   0.0000000e+00   8.3559892e+00   9.8819040e+00   0.0000000e+00   0.0000000e+00   4.3803203e+00   6.2283312e+00
   2.0000000e+02   0.0000000e+00   0.0000000e+00   6.3414821e+00   6.9034123e+00   0.0000000e+00   0.0000000e+00   6.6829456e+00   7.7295844e+00   0.0000000e+00   0.0000000e+00   7.0350820e+00   8.0636985e+00   0.0000000e+00   0.0000000e+00   3.2691142e+00   4.4223520e+00


==> Figures/EEvsM_K5_EqbitminPw_tgSE_1_GP.txt <==
   (0)Mrange	(1)	(2)	(3)K=5MR-Eq_Qbit_MinPw-mxpd-unC-CoI	(4)K=5RZF-Eq_Qbit_MinPw-mxpd-unC-CoI	(5)	(6)	(7)K=5MR-Eq_Qbit_MinPw-mxpd-unC-CoD1	(8)K=5RZF-Eq_Qbit_MinPw-mxpd-unC-CoD1	(9)	(10)	(11)K=5MR-Eq_Qbit_MinPw-mxpd-unC-CoDK	(12)K=5RZF-Eq_Qbit_MinPw-mxpd-unC-CoDK	(13)	(14)	(15)K=5MR-Eq_Qbit_MinPw-mxpd-unC-Cfree	(16)K=5RZF-Eq_Qbit_MinPw-mxpd-unC-Cfree	
   5.0000000e+01   0.0000000e+00   0.0000000e+00   1.3176737e+01   1.7246143e+01   0.0000000e+00   0.0000000e+00   1.2990537e+01   1.9399006e+01   0.0000000e+00   0.0000000e+00   1.2374919e+01   1.8181099e+01   0.0000000e+00   0.0000000e+00   1.4075833e+01   2.9471304e+01
   7.5000000e+01   0.0000000e+00   0.0000000e+00   1.2204130e+01   1.5006365e+01   0.0000000e+00   0.0000000e+00   1.2224066e+01   1.6432474e+01   0.0000000e+00   0.0000000e+00   1.0516733e+01   1.4274984e+01   0.0000000e+00   0.0000000e+00   1.1219916e+01   2.8722098e+01
   1.0000000e+02   0.0000000e+00   0.0000000e+00   1.0663876e+01   1.2881918e+01   0.0000000e+00   0.0000000e+00   1.0747857e+01   1.3364189e+01   0.0000000e+00   0.0000000e+00   9.1337499e+00   1.2058224e+01   0.0000000e+00   0.0000000e+00   1.0512153e+01   2.6695993e+01
   1.5000000e+02   0.0000000e+00   0.0000000e+00   8.4858757e+00   9.7860686e+00   0.0000000e+00   0.0000000e+00   8.2289160e+00   9.7260292e+00   0.0000000e+00   0.0000000e+00   7.1673497e+00   8.9266124e+00   0.0000000e+00   0.0000000e+00   8.1680946e+00   2.1306205e+01
   2.0000000e+02   0.0000000e+00   0.0000000e+00   7.0364726e+00   7.8593765e+00   0.0000000e+00   0.0000000e+00   6.7693259e+00   7.6829105e+00   0.0000000e+00   0.0000000e+00   5.9401237e+00   7.2280204e+00   0.0000000e+00   0.0000000e+00   6.2138528e+00   1.4842216e+01


==> Figures/EEvsM_K5_minPw_tgSE_1_GP.txt <==
   (0)Mrange	(1)	(2)	(3)K=5MR-MinPw-SE-mxpd-unC-CoI	(4)K=5RZF-MinPw-SE-mxpd-unC-CoI	(5)	(6)	(7)K=5MR-MinPw-SE-mxpd-unC-CoD1	(8)K=5RZF-MinPw-SE-mxpd-unC-CoD1	(9)	(10)	(11)K=5MR-MinPw-SE-mxpd-unC-CoDK	(12)K=5RZF-MinPw-SE-mxpd-unC-CoDK	(13)	(14)	(15)K=5MR-MinPw-SE-mxpd-unC-Cfree	(16)K=5RZF-MinPw-SE-mxpd-unC-Cfree	
   5.0000000e+01   0.0000000e+00   0.0000000e+00   9.3375714e+00   1.2198631e+01   0.0000000e+00   0.0000000e+00   8.9117503e+00   1.2173528e+01   0.0000000e+00   0.0000000e+00   8.4044623e+00   1.2028929e+01   0.0000000e+00   0.0000000e+00   6.1248119e+00   9.4710106e+00
   7.5000000e+01   0.0000000e+00   0.0000000e+00   7.8636311e+00   9.6523072e+00   0.0000000e+00   0.0000000e+00   7.8515205e+00   9.8119704e+00   0.0000000e+00   0.0000000e+00   7.1431332e+00   9.7257754e+00   0.0000000e+00   0.0000000e+00   4.3146211e+00   6.6634864e+00
   1.0000000e+02   0.0000000e+00   0.0000000e+00   6.7245869e+00   8.0765868e+00   0.0000000e+00   0.0000000e+00   6.9142834e+00   8.2928918e+00   0.0000000e+00   0.0000000e+00   6.2638908e+00   8.3469314e+00   0.0000000e+00   0.0000000e+00   3.4963536e+00   5.2260886e+00
   1.5000000e+02   0.0000000e+00   0.0000000e+00   5.3811534e+00   6.1470800e+00   0.0000000e+00   0.0000000e+00   5.4308956e+00   6.3277664e+00   0.0000000e+00   0.0000000e+00   5.0586258e+00   6.3408599e+00   0.0000000e+00   0.0000000e+00   2.4145756e+00   3.2821627e+00
   2.0000000e+02   0.0000000e+00   0.0000000e+00   4.4805925e+00   4.9597824e+00   0.0000000e+00   0.0000000e+00   4.5960636e+00   5.2155519e+00   0.0000000e+00   0.0000000e+00   4.3104792e+00   5.2638841e+00   0.0000000e+00   0.0000000e+00   1.8913701e+00   2.3939704e+00


==> Figures/EEvsM_minPw_tgSE_1_GP.txt <==
   (0)Mrange	(1)	(2)	(3)K=10MR-MinPw-SE-mxpd-unC-CoI	(4)K=10RZF-MinPw-SE-mxpd-unC-CoI	(5)	(6)	(7)K=10MR-MinPw-SE-mxpd-unC-CoD1	(8)K=10RZF-MinPw-SE-mxpd-unC-CoD1	(9)	(10)	(11)K=10MR-MinPw-SE-mxpd-unC-CoDK	(12)K=10RZF-MinPw-SE-mxpd-unC-CoDK	(13)	(14)	(15)K=10MR-MinPw-SE-mxpd-unC-Cfree	(16)K=10RZF-MinPw-SE-mxpd-unC-Cfree	
   5.0000000e+01   0.0000000e+00   0.0000000e+00   1.6070568e+01   2.0810310e+01   0.0000000e+00   0.0000000e+00   1.3025200e+01   1.9798865e+01   0.0000000e+00   0.0000000e+00   1.3283184e+01   1.6184147e+01   0.0000000e+00   0.0000000e+00   1.1747355e+01   2.1412187e+01
   7.5000000e+01   0.0000000e+00   0.0000000e+00   1.2517052e+01   1.6101398e+01   0.0000000e+00   0.0000000e+00   1.0764538e+01   1.4289962e+01   0.0000000e+00   0.0000000e+00   1.1218350e+01   1.3272331e+01   0.0000000e+00   0.0000000e+00   8.4786649e+00   1.3047734e+01
   1.0000000e+02   0.0000000e+00   0.0000000e+00   1.0487020e+01   1.2834375e+01   0.0000000e+00   0.0000000e+00   9.1028190e+00   1.1585182e+01   0.0000000e+00   0.0000000e+00   9.4485903e+00   1.0845525e+01   0.0000000e+00   0.0000000e+00   6.5503741e+00   9.8014183e+00
   1.5000000e+02   0.0000000e+00   0.0000000e+00   8.1956339e+00   9.4936020e+00   0.0000000e+00   0.0000000e+00   7.2774825e+00   8.5762883e+00   0.0000000e+00   0.0000000e+00   7.2570381e+00   8.1399794e+00   0.0000000e+00   0.0000000e+00   4.5079202e+00   5.9294859e+00
   2.0000000e+02   0.0000000e+00   0.0000000e+00   6.4536878e+00   7.2558089e+00   0.0000000e+00   0.0000000e+00   5.8843723e+00   6.7266390e+00   0.0000000e+00   0.0000000e+00   5.8140098e+00   6.4369632e+00   0.0000000e+00   0.0000000e+00   3.3940377e+00   4.3897696e+00
   2.5000000e+02   0.0000000e+00   0.0000000e+00   5.4759107e+00   6.0558116e+00   0.0000000e+00   0.0000000e+00   5.2467757e+00   5.8563521e+00   0.0000000e+00   0.0000000e+00   4.9710553e+00   5.4496933e+00   0.0000000e+00   0.0000000e+00   2.6583500e+00   3.3922182e+00


==> Figures/EEvstgPw_maxSE_GP.txt <==
   (0)SINRtarget	(1)M=100K=10MR-MaxPd-stPw-ADC-CoI	(2)M=100K=10RZF-MaxPd-stPw-ADC-CoI	(3)	(4)	(5)M=100K=10MR-MaxPd-stPw-ADC-CoD1	(6)M=100K=10RZF-MaxPd-stPw-ADC-CoD1	(7)	(8)	(9)M=100K=10MR-MaxPd-stPw-ADC-CoDK	(10)M=100K=10RZF-MaxPd-stPw-ADC-CoDK	(11)	(12)	(13)M=100K=10MR-MaxPd-stPw-ADC-Cfree	(14)M=100K=10RZF-MaxPd-stPw-ADC-Cfree	(15)	(16)	(17)M=100K=10MR-MaxPd-stPw-eqADC-ADC-CoI	(18)M=100K=10RZF-MaxPd-stPw-eqADC-ADC-CoI	(19)	(20)	(21)M=100K=10MR-MaxPd-stPw-eqADC-ADC-CoD1	(22)M=100K=10RZF-MaxPd-stPw-eqADC-ADC-CoD1	(23)	(24)	(25)M=100K=10MR-MaxPd-stPw-eqADC-ADC-CoDK	(26)M=100K=10RZF-MaxPd-stPw-eqADC-ADC-CoDK	(27)	(28)	(29)M=100K=10MR-MaxPd-stPw-eqADC-ADC-Cfree	(30)M=100K=10RZF-MaxPd-stPw-eqADC-ADC-Cfree	(31)	(32)	
   3.0000000e+00   1.5095294e+01   1.7433320e+01   0.0000000e+00   0.0000000e+00   1.0135821e+01   1.2215279e+01   0.0000000e+00   0.0000000e+00   1.3104838e+01   1.4848783e+01   0.0000000e+00   0.0000000e+00   1.6789124e+01   1.7196899e+01   0.0000000e+00   0.0000000e+00   1.5096041e+01   1.7434278e+01   0.0000000e+00   0.0000000e+00   1.0119269e+01   1.2191350e+01   0.0000000e+00   0.0000000e+00   1.3108185e+01   1.4852907e+01   0.0000000e+00   0.0000000e+00   1.6920457e+01   1.9221940e+01   0.0000000e+00   0.0000000e+00
   5.0000000e+00   1.8285766e+01   2.3770090e+01   0.0000000e+00   0.0000000e+00   1.3132208e+01   2.0667202e+01   0.0000000e+00   0.0000000e+00   1.6618328e+01   2.1594891e+01   0.0000000e+00   0.0000000e+00   1.7321450e+01   3.5144940e+01   0.0000000e+00   0.0000000e+00   1.8273470e+01   2.4149250e+01   0.0000000e+00   0.0000000e+00   1.3131092e+01   1.8072096e+01   0.0000000e+00   0.0000000e+00   1.6391007e+01   2.1038255e+01   0.0000000e+00   0.0000000e+00   1.7720489e+01   2.6389014e+01   0.0000000e+00   0.0000000e+00
   1.0000000e+01   1.7580656e+01   2.7477110e+01   0.0000000e+00   0.0000000e+00   1.2824451e+01   2.2461894e+01   0.0000000e+00   0.0000000e+00   1.6002201e+01   2.4677111e+01   0.0000000e+00   0.0000000e+00   1.3575822e+01   4.0729792e+01   0.0000000e+00   0.0000000e+00   1.7785795e+01   2.8220494e+01   0.0000000e+00   0.0000000e+00   1.2929954e+01   2.1607809e+01   0.0000000e+00   0.0000000e+00   1.6078960e+01   2.4731646e+01   0.0000000e+00   0.0000000e+00   1.4205702e+01   3.1013247e+01   0.0000000e+00   0.0000000e+00
   1.5000000e+01   1.4912912e+01   2.4480454e+01   0.0000000e+00   0.0000000e+00   1.1034888e+01   1.9764556e+01   0.0000000e+00   0.0000000e+00   1.3571809e+01   2.1934791e+01   0.0000000e+00   0.0000000e+00   1.1185477e+01   3.7108518e+01   0.0000000e+00   0.0000000e+00   1.5233753e+01   2.5835922e+01   0.0000000e+00   0.0000000e+00   1.0927701e+01   1.9553436e+01   0.0000000e+00   0.0000000e+00   1.3660309e+01   2.2407237e+01   0.0000000e+00   0.0000000e+00   1.1538337e+01   2.9629228e+01   0.0000000e+00   0.0000000e+00
   2.0000000e+01   1.3218228e+01   2.2139639e+01   0.0000000e+00   0.0000000e+00   9.6988973e+00   1.7400070e+01   0.0000000e+00   0.0000000e+00   1.1992593e+01   1.9680353e+01   0.0000000e+00   0.0000000e+00   9.7381824e+00   3.3479081e+01   0.0000000e+00   0.0000000e+00   1.3464865e+01   2.3394817e+01   0.0000000e+00   0.0000000e+00   9.7707966e+00   1.7736222e+01   0.0000000e+00   0.0000000e+00   1.2057585e+01   2.0268033e+01   0.0000000e+00   0.0000000e+00   1.0170066e+01   2.8824010e+01   0.0000000e+00   0.0000000e+00
   3.0000000e+01   1.0164289e+01   1.7270313e+01   0.0000000e+00   0.0000000e+00   7.5730559e+00   1.3793898e+01   0.0000000e+00   0.0000000e+00   9.2605313e+00   1.5458168e+01   0.0000000e+00   0.0000000e+00   7.4735730e+00   2.7216097e+01   0.0000000e+00   0.0000000e+00   1.0367678e+01   1.8366937e+01   0.0000000e+00   0.0000000e+00   7.4857792e+00   1.3858028e+01   0.0000000e+00   0.0000000e+00   9.2626229e+00   1.5852496e+01   0.0000000e+00   0.0000000e+00   7.5612563e+00   2.3766373e+01   0.0000000e+00   0.0000000e+00


==> Figures/EEvstgPw_maxSE_GP_062020.txt <==
   (0)SINRtarget	(1)M=100K=10MR-MaxPd-stPw-ADC-CoI	(2)M=100K=10RZF-MaxPd-stPw-ADC-CoI	(3)	(4)	(5)M=100K=10MR-MaxPd-stPw-ADC-CoD1	(6)M=100K=10RZF-MaxPd-stPw-ADC-CoD1	(7)	(8)	(9)M=100K=10MR-MaxPd-stPw-ADC-CoDK	(10)M=100K=10RZF-MaxPd-stPw-ADC-CoDK	(11)	(12)	(13)M=100K=10MR-MaxPd-stPw-ADC-Cfree	(14)M=100K=10RZF-MaxPd-stPw-ADC-Cfree	(15)	(16)	(17)M=100K=10MR-MaxPd-stPw-eqADC-ADC-CoI	(18)M=100K=10RZF-MaxPd-stPw-eqADC-ADC-CoI	(19)	(20)	(21)M=100K=10MR-MaxPd-stPw-eqADC-ADC-CoD1	(22)M=100K=10RZF-MaxPd-stPw-eqADC-ADC-CoD1	(23)	(24)	(25)M=100K=10MR-MaxPd-stPw-eqADC-ADC-CoDK	(26)M=100K=10RZF-MaxPd-stPw-eqADC-ADC-CoDK	(27)	(28)	(29)M=100K=10MR-MaxPd-stPw-eqADC-ADC-Cfree	(30)M=100K=10RZF-MaxPd-stPw-eqADC-ADC-Cfree	(31)	(32)	
   3.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00   1.3758496e+01   1.5587464e+01   0.0000000e+00   0.0000000e+00   1.0996889e+01   1.3392911e+01   0.0000000e+00   0.0000000e+00   1.4649344e+01   1.6785812e+01   0.0000000e+00   0.0000000e+00   1.5710482e+01   1.8596323e+01   0.0000000e+00   0.0000000e+00
   5.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00   1.6261797e+01   2.0514398e+01   0.0000000e+00   0.0000000e+00   1.3113635e+01   1.8663862e+01   0.0000000e+00   0.0000000e+00   1.7076885e+01   2.2223472e+01   0.0000000e+00   0.0000000e+00   1.6295638e+01   2.5739867e+01   0.0000000e+00   0.0000000e+00
   1.0000000e+01   1.2863905e+01   1.6972507e+01   0.0000000e+00   0.0000000e+00   1.0798050e+01   1.6374799e+01   0.0000000e+00   0.0000000e+00   1.3464757e+01   1.8592790e+01   0.0000000e+00   0.0000000e+00   1.2120576e+01   3.8629214e+01   0.0000000e+00   0.0000000e+00   1.5816117e+01   2.3728522e+01   0.0000000e+00   0.0000000e+00   1.2572126e+01   2.1704737e+01   0.0000000e+00   0.0000000e+00   1.6069075e+01   2.5108760e+01   0.0000000e+00   0.0000000e+00   1.3072744e+01   3.0212176e+01   0.0000000e+00   0.0000000e+00
   1.5000000e+01   1.3471308e+01   2.1266484e+01   0.0000000e+00   0.0000000e+00   1.0850435e+01   2.0411627e+01   0.0000000e+00   0.0000000e+00   1.3702394e+01   2.2863959e+01   0.0000000e+00   0.0000000e+00   1.0001466e+01   3.5555473e+01   0.0000000e+00   0.0000000e+00   1.3473764e+01   2.1282433e+01   0.0000000e+00   0.0000000e+00   1.0650729e+01   1.9423645e+01   0.0000000e+00   0.0000000e+00   1.3559771e+01   2.2398307e+01   0.0000000e+00   0.0000000e+00   1.0531734e+01   2.8498004e+01   0.0000000e+00   0.0000000e+00
   2.0000000e+01   1.1833271e+01   1.9057690e+01   0.0000000e+00   0.0000000e+00   9.4251607e+00   1.7914490e+01   0.0000000e+00   0.0000000e+00   1.1980250e+01   2.0341729e+01   0.0000000e+00   0.0000000e+00   8.7674911e+00   3.2534562e+01   0.0000000e+00   0.0000000e+00   1.1839670e+01   1.9126717e+01   0.0000000e+00   0.0000000e+00   9.4040532e+00   1.7603833e+01   0.0000000e+00   0.0000000e+00   1.1909986e+01   2.0181540e+01   0.0000000e+00   0.0000000e+00   9.1757493e+00   2.7846166e+01   0.0000000e+00   0.0000000e+00
   3.0000000e+01   9.0845471e+00   1.4844069e+01   0.0000000e+00   0.0000000e+00   7.4180360e+00   1.4243612e+01   0.0000000e+00   0.0000000e+00   9.2444827e+00   1.5988465e+01   0.0000000e+00   0.0000000e+00   6.7599790e+00   2.6366071e+01   0.0000000e+00   0.0000000e+00   9.0932740e+00   1.4930658e+01   0.0000000e+00   0.0000000e+00   7.1928408e+00   1.3710202e+01   0.0000000e+00   0.0000000e+00   9.1083197e+00   1.5729617e+01   0.0000000e+00   0.0000000e+00   6.8552922e+00   2.2980263e+01   0.0000000e+00   0.0000000e+00


==> Figures/EEvstgSE_M100_EqADC_GP.txt <==
   (0)ADC bit	(1)	(2)	(3)M=100K=10MR-Hw-Eq-PwFx-unC-CoI	(4)M=100K=10RZF-Hw-Eq-PwFx-unC-CoI	(5)	(6)	(7)M=100K=10MR-Hw-Eq-PwFx-unC-CoD1	(8)M=100K=10RZF-Hw-Eq-PwFx-unC-CoD1	(9)	(10)	(11)M=100K=10MR-Hw-Eq-PwFx-unC-CoDK	(12)M=100K=10RZF-Hw-Eq-PwFx-unC-CoDK	(13)	(14)	(15)M=100K=10MR-Hw-Eq-PwFx-unC-Cfree	(16)M=100K=10RZF-Hw-Eq-PwFx-unC-Cfree	
   5.0000000e-01   0.0000000e+00   0.0000000e+00   1.2832900e+01   2.4508160e+01   0.0000000e+00   0.0000000e+00   1.0333906e+01   2.5101380e+01   0.0000000e+00   0.0000000e+00   1.2946219e+01   2.6378124e+01   0.0000000e+00   0.0000000e+00   1.0093496e+01   3.2783995e+01
   1.0000000e+00   0.0000000e+00   0.0000000e+00   1.2832900e+01   2.4508160e+01   0.0000000e+00   0.0000000e+00   1.0333906e+01   2.5101380e+01   0.0000000e+00   0.0000000e+00   1.2946219e+01   2.6378124e+01   0.0000000e+00   0.0000000e+00   1.0093496e+01   3.2783995e+01
   1.5000000e+00   0.0000000e+00   0.0000000e+00   1.2832900e+01   2.4508160e+01   0.0000000e+00   0.0000000e+00   1.0333906e+01   2.5101380e+01   0.0000000e+00   0.0000000e+00   1.2946219e+01   2.6378124e+01   0.0000000e+00   0.0000000e+00   1.0093496e+01   3.2783995e+01
   2.0000000e+00   0.0000000e+00   0.0000000e+00   1.2832900e+01   2.4508160e+01   0.0000000e+00   0.0000000e+00   1.0333906e+01   2.5101380e+01   0.0000000e+00   0.0000000e+00   1.2946219e+01   2.6378124e+01   0.0000000e+00   0.0000000e+00   1.0093496e+01   3.2783995e+01
   2.5000000e+00   0.0000000e+00   0.0000000e+00   1.2832900e+01   2.4508160e+01   0.0000000e+00   0.0000000e+00   1.0333906e+01   2.5101380e+01   0.0000000e+00   0.0000000e+00   1.2946219e+01   2.6378124e+01   0.0000000e+00   0.0000000e+00   1.0093496e+01   3.2783995e+01
   3.0000000e+00   0.0000000e+00   0.0000000e+00   1.2832900e+01   2.4508160e+01   0.0000000e+00   0.0000000e+00   1.0333906e+01   2.5101380e+01   0.0000000e+00   0.0000000e+00   1.2946219e+01   2.6378124e+01   0.0000000e+00   0.0000000e+00   1.0093496e+01   3.2783995e+01


==> Figures/EEvstgSE_M100_minPw_GP.txt <==
   (0)SINRtarget	(1)	(2)	(3)M=100K=10MR-MinPw-SE-mxpd-unC-CoI	(4)M=100K=10RZF-MinPw-SE-mxpd-unC-CoI	(5)	(6)	(7)M=100K=10MR-MinPw-SE-mxpd-unC-CoD1	(8)M=100K=10RZF-MinPw-SE-mxpd-unC-CoD1	(9)	(10)	(11)M=100K=10MR-MinPw-SE-mxpd-unC-CoDK	(12)M=100K=10RZF-MinPw-SE-mxpd-unC-CoDK	(13)	(14)	(15)M=100K=10MR-MinPw-SE-mxpd-unC-Cfree	(16)M=100K=10RZF-MinPw-SE-mxpd-unC-Cfree	
   5.0000000e-01   0.0000000e+00   0.0000000e+00   8.8567388e+00   1.0131893e+01   0.0000000e+00   0.0000000e+00   8.7782672e+00   1.0184444e+01   0.0000000e+00   0.0000000e+00   9.5184867e+00   1.1009762e+01   0.0000000e+00   0.0000000e+00   4.3579615e+00   5.3837929e+00
   1.0000000e+00   0.0000000e+00   0.0000000e+00   1.2693654e+01   1.5466992e+01   0.0000000e+00   0.0000000e+00   1.2450220e+01   1.6163855e+01   0.0000000e+00   0.0000000e+00   1.3186699e+01   1.6358012e+01   0.0000000e+00   0.0000000e+00   7.9060799e+00   1.2042883e+01
   1.5000000e+00   0.0000000e+00   0.0000000e+00   1.6224820e+01   2.0895183e+01   0.0000000e+00   0.0000000e+00   1.5351121e+01   2.2526992e+01   0.0000000e+00   0.0000000e+00   1.6175667e+01   2.1132793e+01   0.0000000e+00   0.0000000e+00   1.1744855e+01   2.7000232e+01
   2.0000000e+00   0.0000000e+00   0.0000000e+00   1.9526772e+01   2.6879790e+01   0.0000000e+00   0.0000000e+00   1.8599819e+01   3.0790044e+01   0.0000000e+00   0.0000000e+00   1.9159072e+01   2.7929679e+01   0.0000000e+00   0.0000000e+00             NaN             NaN
   2.5000000e+00   0.0000000e+00   0.0000000e+00   2.3593303e+01   3.7324928e+01   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00   2.3495669e+01   3.6605458e+01   0.0000000e+00   0.0000000e+00             NaN             NaN
   2.7500000e+00   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00             NaN             NaN


==> Figures/EEvstgSE_M200K5_minPw_GP.txt <==
   (0)SINRtarget	(1)	(2)	(3)M=200K=5MR-MinPw-SE-mxpd-unC-CoI	(4)M=200K=5RZF-MinPw-SE-mxpd-unC-CoI	(5)	(6)	(7)M=200K=5MR-MinPw-SE-mxpd-unC-CoD1	(8)M=200K=5RZF-MinPw-SE-mxpd-unC-CoD1	(9)	(10)	(11)M=200K=5MR-MinPw-SE-mxpd-unC-CoDK	(12)M=200K=5RZF-MinPw-SE-mxpd-unC-CoDK	(13)	(14)	(15)M=200K=5MR-MinPw-SE-mxpd-unC-Cfree	(16)M=200K=5RZF-MinPw-SE-mxpd-unC-Cfree	
   5.0000000e-01   0.0000000e+00   0.0000000e+00   4.7243100e+00   5.3162454e+00   0.0000000e+00   0.0000000e+00   4.5727139e+00   5.0238471e+00   0.0000000e+00   0.0000000e+00   4.9959528e+00   5.3742577e+00   0.0000000e+00   0.0000000e+00   1.3333425e+00   1.5683668e+00
   1.0000000e+00   0.0000000e+00   0.0000000e+00   6.0144141e+00   6.9556263e+00   0.0000000e+00   0.0000000e+00   6.2863279e+00   7.1554947e+00   0.0000000e+00   0.0000000e+00   6.4904861e+00   7.2508189e+00   0.0000000e+00   0.0000000e+00   2.3568707e+00   3.2343869e+00
   1.5000000e+00   0.0000000e+00   0.0000000e+00   7.1198835e+00   8.4040628e+00   0.0000000e+00   0.0000000e+00   7.5054209e+00   8.9239381e+00   0.0000000e+00   0.0000000e+00   7.6219717e+00   8.8199800e+00   0.0000000e+00   0.0000000e+00   3.4431072e+00   5.7980773e+00
   2.0000000e+00   0.0000000e+00   0.0000000e+00   8.3033371e+00   1.0181956e+01   0.0000000e+00   0.0000000e+00   8.7186243e+00   1.0928851e+01   0.0000000e+00   0.0000000e+00   8.7230848e+00   1.0455955e+01   0.0000000e+00   0.0000000e+00   4.7458214e+00   1.0223700e+01
   2.5000000e+00   0.0000000e+00   0.0000000e+00   8.9208818e+00   1.1358019e+01   0.0000000e+00   0.0000000e+00   9.8762709e+00   1.3239419e+01   0.0000000e+00   0.0000000e+00   9.7687563e+00   1.2208680e+01   0.0000000e+00   0.0000000e+00             NaN             NaN
   3.0000000e+00   0.0000000e+00   0.0000000e+00   9.7625459e+00   1.2280738e+01   0.0000000e+00   0.0000000e+00   1.1170845e+01   1.7372593e+01   0.0000000e+00   0.0000000e+00   1.0964669e+01   1.4397011e+01   0.0000000e+00   0.0000000e+00             NaN             NaN
   3.5000000e+00   0.0000000e+00   0.0000000e+00   1.1802435e+01   1.5590348e+01   0.0000000e+00   0.0000000e+00             NaN             NaN   0.0000000e+00   0.0000000e+00   1.2366862e+01   1.7102074e+01   0.0000000e+00   0.0000000e+00             NaN             NaN


==> Figures/EEvstgSE_M200_minPw_GP.txt <==
   (0)SINRtarget	(1)	(2)	(3)M=200K=10MR-MinPw-SE-mxpd-unC-CoI	(4)M=200K=10RZF-MinPw-SE-mxpd-unC-CoI	(5)	(6)	(7)M=200K=10MR-MinPw-SE-mxpd-unC-CoD1	(8)M=200K=10RZF-MinPw-SE-mxpd-unC-CoD1	(9)	(10)	(11)M=200K=10MR-MinPw-SE-mxpd-unC-CoDK	(12)M=200K=10RZF-MinPw-SE-mxpd-unC-CoDK	(13)	(14)	(15)M=200K=10MR-MinPw-SE-mxpd-unC-Cfree	(16)M=200K=10RZF-MinPw-SE-mxpd-unC-Cfree	
   5.0000000e-01   0.0000000e+00   0.0000000e+00   7.7205003e+00   8.3905241e+00   0.0000000e+00   0.0000000e+00   8.1513274e+00   9.2693858e+00   0.0000000e+00   0.0000000e+00   8.3185100e+00   9.2295119e+00   0.0000000e+00   0.0000000e+00   2.5965387e+00   3.1578532e+00
   1.0000000e+00   0.0000000e+00   0.0000000e+00   1.0502456e+01   1.1821819e+01   0.0000000e+00   0.0000000e+00   1.1013598e+01   1.3548998e+01   0.0000000e+00   0.0000000e+00   1.1316859e+01   1.3168685e+01   0.0000000e+00   0.0000000e+00   4.6545541e+00   6.7166236e+00
   1.5000000e+00   0.0000000e+00   0.0000000e+00   1.2906145e+01   1.5260871e+01   0.0000000e+00   0.0000000e+00   1.3017587e+01   1.7185670e+01   0.0000000e+00   0.0000000e+00   1.3339657e+01   1.6342184e+01   0.0000000e+00   0.0000000e+00   6.4518957e+00   1.5048017e+01
   2.0000000e+00   0.0000000e+00   0.0000000e+00   1.5316200e+01   1.9247557e+01   0.0000000e+00   0.0000000e+00   1.4877123e+01   2.1023685e+01   0.0000000e+00   0.0000000e+00   1.5635954e+01   2.0298591e+01   0.0000000e+00   0.0000000e+00             NaN             NaN
   2.5000000e+00   0.0000000e+00   0.0000000e+00   1.7854710e+01   2.3685918e+01   0.0000000e+00   0.0000000e+00   1.7586088e+01   2.6022581e+01   0.0000000e+00   0.0000000e+00   1.7699449e+01   2.4946474e+01   0.0000000e+00   0.0000000e+00             NaN             NaN
   2.7500000e+00   0.0000000e+00   0.0000000e+00   1.8980698e+01   2.6422480e+01   0.0000000e+00   0.0000000e+00   1.5895677e+01   2.5719984e+01   0.0000000e+00   0.0000000e+00   1.8349805e+01   2.6086523e+01   0.0000000e+00   0.0000000e+00             NaN             NaN


==> Figures/EEvstgSE_M50_minPw_GP.txt <==
   (0)SINRtarget	(1)	(2)M=50K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=50K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=50K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=50K=10MR-MinPw-SE-mxpd-unC-Cfree	(9)	(10)M=50K=10MR-MinPw-SE-mxmin-unC-CoI	(11)	(12)M=50K=10MR-MinPw-SE-mxmin-unC-CoD1	(13)	(14)M=50K=10MR-MinPw-SE-mxmin-unC-CoDK	(15)	(16)M=50K=10MR-MinPw-SE-mxmin-unC-Cfree	
   5.0000000e-02   0.0000000e+00   1.6435651e+01   0.0000000e+00   9.0877867e+00   0.0000000e+00   1.0931814e+01   0.0000000e+00   5.6465202e+00   0.0000000e+00   2.5562453e+00   0.0000000e+00   2.4700623e+00   0.0000000e+00   2.7203586e+00   0.0000000e+00   2.4233246e+00
   1.0000000e-01   0.0000000e+00   2.2895250e+01   0.0000000e+00   1.3666530e+01   0.0000000e+00   1.7608251e+01   0.0000000e+00   9.9990016e+00   0.0000000e+00   4.5626566e+00   0.0000000e+00   4.9645836e+00   0.0000000e+00   5.0264024e+00   0.0000000e+00   5.2298214e+00
   2.5000000e-01   0.0000000e+00   3.6458832e+01   0.0000000e+00   2.3626909e+01   0.0000000e+00   3.1433495e+01   0.0000000e+00   1.9473917e+01   0.0000000e+00   1.1339654e+01   0.0000000e+00   1.2940745e+01   0.0000000e+00   1.2243289e+01   0.0000000e+00   1.3456861e+01
   5.0000000e-01   0.0000000e+00   4.8529480e+01   0.0000000e+00   3.7613972e+01   0.0000000e+00   4.5140836e+01   0.0000000e+00   3.2923196e+01   0.0000000e+00   2.2806323e+01   0.0000000e+00   2.7030733e+01   0.0000000e+00   2.5924707e+01   0.0000000e+00   2.7989597e+01
   7.5000000e-01   0.0000000e+00   5.7382572e+01   0.0000000e+00   4.7662728e+01   0.0000000e+00   5.4457390e+01   0.0000000e+00   4.6374604e+01   0.0000000e+00   3.2310101e+01   0.0000000e+00   3.7450043e+01   0.0000000e+00   3.6836309e+01   0.0000000e+00   4.3866107e+01
   1.0000000e+00   0.0000000e+00   6.4447558e+01   0.0000000e+00   5.4252919e+01   0.0000000e+00   6.0445013e+01   0.0000000e+00   6.1152539e+01   0.0000000e+00   3.9975999e+01   0.0000000e+00   4.7006963e+01   0.0000000e+00             NaN   0.0000000e+00   5.9852196e+01
   1.2500000e+00   0.0000000e+00   6.5869422e+01   0.0000000e+00   5.9931690e+01   0.0000000e+00   7.0679677e+01   0.0000000e+00   7.0328231e+01   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN


==> Figures/PWvstgSE_M100_minPw_GP.txt <==
   (0)SINRtarget	(1)	(2)M=100K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=100K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=100K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=100K=10MR-MinPw-SE-mxpd-unC-Cfree	(9)	(10)M=100K=10MR-MinPw-SE-mxmin-unC-CoI	(11)	(12)M=100K=10MR-MinPw-SE-mxmin-unC-CoD1	(13)	(14)M=100K=10MR-MinPw-SE-mxmin-unC-CoDK	(15)	(16)M=100K=10MR-MinPw-SE-mxmin-unC-Cfree	
   1.0000000e-02   0.0000000e+00   3.1347529e+01   0.0000000e+00   3.1426015e+01   0.0000000e+00   3.1408342e+01   0.0000000e+00   3.0831288e+01   0.0000000e+00   3.1424517e+01   0.0000000e+00   3.1282642e+01   0.0000000e+00             NaN   0.0000000e+00   3.0816184e+01
   5.0000000e-02   0.0000000e+00   3.1466985e+01   0.0000000e+00   3.1520989e+01   0.0000000e+00   3.1542221e+01   0.0000000e+00   3.0881529e+01   0.0000000e+00   3.1717565e+01   0.0000000e+00   3.1713053e+01   0.0000000e+00             NaN   0.0000000e+00   3.0844249e+01
   1.0000000e-01   0.0000000e+00   3.1566356e+01   0.0000000e+00   3.1592291e+01   0.0000000e+00   3.1642551e+01   0.0000000e+00   3.0935857e+01   0.0000000e+00   3.1988418e+01   0.0000000e+00   3.1507892e+01   0.0000000e+00   3.1582683e+01   0.0000000e+00   3.0877763e+01
   2.5000000e-01   0.0000000e+00   3.1766920e+01   0.0000000e+00   3.1750162e+01   0.0000000e+00   3.1845947e+01   0.0000000e+00   3.1056181e+01   0.0000000e+00   3.1929285e+01   0.0000000e+00   3.1770093e+01   0.0000000e+00   3.2084719e+01   0.0000000e+00   3.0983441e+01
   5.0000000e-01   0.0000000e+00   3.2051181e+01   0.0000000e+00   3.1996869e+01   0.0000000e+00   3.2127654e+01   0.0000000e+00   3.1221037e+01   0.0000000e+00   3.2578017e+01   0.0000000e+00   3.2176900e+01   0.0000000e+00   3.1904509e+01   0.0000000e+00   3.1159911e+01
   7.5000000e-01   0.0000000e+00   3.2386788e+01   0.0000000e+00   3.2333734e+01   0.0000000e+00   3.2575088e+01   0.0000000e+00   3.1397434e+01   0.0000000e+00   3.2815349e+01   0.0000000e+00   3.2349710e+01   0.0000000e+00   3.2274082e+01   0.0000000e+00   3.1360288e+01
   1.0000000e+00   0.0000000e+00   3.2864115e+01   0.0000000e+00   3.2815806e+01   0.0000000e+00   3.2471284e+01   0.0000000e+00   3.1570744e+01   0.0000000e+00             NaN   0.0000000e+00   3.2837346e+01   0.0000000e+00   3.2732195e+01   0.0000000e+00   3.1546850e+01
   1.2500000e+00   0.0000000e+00   3.3667013e+01   0.0000000e+00   3.3903512e+01   0.0000000e+00   3.2832418e+01   0.0000000e+00   3.1790582e+01   0.0000000e+00             NaN   0.0000000e+00   3.2632320e+01   0.0000000e+00   3.3345822e+01   0.0000000e+00             NaN
   1.5000000e+00   0.0000000e+00   3.3588854e+01   0.0000000e+00   3.3690040e+01   0.0000000e+00   3.3368887e+01   0.0000000e+00   3.2138696e+01   0.0000000e+00             NaN   0.0000000e+00   3.3120730e+01   0.0000000e+00             NaN   0.0000000e+00             NaN
   1.7500000e+00   0.0000000e+00   3.3024245e+01   0.0000000e+00   3.3440251e+01   0.0000000e+00   3.4303277e+01   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00   3.3992899e+01   0.0000000e+00             NaN   0.0000000e+00             NaN
   2.0000000e+00   0.0000000e+00   3.3604505e+01   0.0000000e+00   3.5393123e+01   0.0000000e+00   3.5677797e+01   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN


==> Figures/PWvstgSE_M50_minPw_GP.txt <==
   (0)SINRtarget	(1)	(2)M=50K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=50K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=50K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=50K=10MR-MinPw-SE-mxpd-unC-Cfree	(9)	(10)M=50K=10MR-MinPw-SE-mxmin-unC-CoI	(11)	(12)M=50K=10MR-MinPw-SE-mxmin-unC-CoD1	(13)	(14)M=50K=10MR-MinPw-SE-mxmin-unC-CoDK	(15)	(16)M=50K=10MR-MinPw-SE-mxmin-unC-Cfree	
   5.0000000e-02   0.0000000e+00   2.9146550e+01   0.0000000e+00   2.8889153e+01   0.0000000e+00   2.8796507e+01   0.0000000e+00   2.8006160e+01   0.0000000e+00   2.9122365e+01   0.0000000e+00   2.8980097e+01   0.0000000e+00   2.8896169e+01   0.0000000e+00   2.7926059e+01
   1.0000000e-01   0.0000000e+00   2.9329364e+01   0.0000000e+00   2.9002020e+01   0.0000000e+00   2.8956891e+01   0.0000000e+00   2.8114482e+01   0.0000000e+00   2.9419511e+01   0.0000000e+00   2.9288230e+01   0.0000000e+00   2.9198459e+01   0.0000000e+00   2.7997743e+01
   2.5000000e-01   0.0000000e+00   2.9817560e+01   0.0000000e+00   2.9274855e+01   0.0000000e+00   2.9312889e+01   0.0000000e+00   2.8345832e+01   0.0000000e+00   3.0391287e+01   0.0000000e+00   2.9451748e+01   0.0000000e+00   3.0092710e+01   0.0000000e+00   2.8204715e+01
   5.0000000e-01   0.0000000e+00   3.0748515e+01   0.0000000e+00   2.9771155e+01   0.0000000e+00   2.9797942e+01   0.0000000e+00   2.8666359e+01   0.0000000e+00   3.0721007e+01   0.0000000e+00   2.9747829e+01   0.0000000e+00   2.9742280e+01   0.0000000e+00   2.8560380e+01
   7.5000000e-01   0.0000000e+00   3.0572888e+01   0.0000000e+00   3.0571719e+01   0.0000000e+00   3.0460746e+01   0.0000000e+00   2.8984824e+01   0.0000000e+00   3.2007207e+01   0.0000000e+00   3.0712316e+01   0.0000000e+00   3.0710537e+01   0.0000000e+00   2.8947082e+01
   1.0000000e+00   0.0000000e+00   3.1388042e+01   0.0000000e+00   3.1706711e+01   0.0000000e+00   3.1747216e+01   0.0000000e+00   2.9386089e+01   0.0000000e+00   3.3211221e+01   0.0000000e+00   3.1935299e+01   0.0000000e+00             NaN   0.0000000e+00   2.9435603e+01
   1.2500000e+00   0.0000000e+00   3.2730242e+01   0.0000000e+00   3.3015143e+01   0.0000000e+00   3.1230477e+01   0.0000000e+00   3.1420755e+01   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN


==> Figures/Prct_OptHWI.txt <==
   (0)Percentile	(1)M=25SMMSE-Eq-bit-ADC-CoI	(2)M=100SMMSE-Eq-bit-ADC-CoI	(3)M=25SMMSE-Eq-bit-unC-CoI	(4)M=100SMMSE-Eq-bit-unC-CoI	(5)M=25SMMSE-Eq-bit-ADC-CoD1	(6)M=100SMMSE-Eq-bit-ADC-CoD1	(7)M=25SMMSE-Eq-bit-unC-CoD1	(8)M=100SMMSE-Eq-bit-unC-CoD1	(9)M=25SMMSE-Eq-bit-ADC-CoDK	(10)M=100SMMSE-Eq-bit-ADC-CoDK	(11)M=25SMMSE-Eq-bit-unC-CoDK	(12)M=100SMMSE-Eq-bit-unC-CoDK	(13)M=25SMMSE-Eq-bit-ADC-Cfree	(14)M=100SMMSE-Eq-bit-ADC-Cfree	(15)M=25SMMSE-Eq-bit-unC-Cfree	(16)M=100SMMSE-Eq-bit-unC-Cfree	(17)M=25SMMSE-min_pilot-ADC-CoI	(18)M=100SMMSE-min_pilot-ADC-CoI	(19)M=25SMMSE-min_pilot-unC-CoI	(20)M=100SMMSE-min_pilot-unC-CoI	(21)M=25SMMSE-min_pilot-ADC-CoD1	(22)M=100SMMSE-min_pilot-ADC-CoD1	(23)M=25SMMSE-min_pilot-unC-CoD1	(24)M=100SMMSE-min_pilot-unC-CoD1	(25)M=25SMMSE-min_pilot-ADC-CoDK	(26)M=100SMMSE-min_pilot-ADC-CoDK	(27)M=25SMMSE-min_pilot-unC-CoDK	(28)M=100SMMSE-min_pilot-unC-CoDK	(29)M=25SMMSE-min_pilot-ADC-Cfree	(30)M=100SMMSE-min_pilot-ADC-Cfree	(31)M=25SMMSE-min_pilot-unC-Cfree	(32)M=100SMMSE-min_pilot-unC-Cfree	
   0.0000000e+00   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   5.0000000e-02   5.0000000e-02   6.5075982e-02   5.1072103e-02   1.0000000e-01   1.0000000e-01   1.1802955e-01   1.0623244e-01   2.5000000e-02   2.5000000e-02   1.2539619e-02   1.2305408e-02
   1.0000000e-02   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   6.8949541e-02   6.8804408e-02   1.0000000e-01   1.0000000e-01   1.1872094e-01   1.1967399e-01   5.0000000e-02   2.5000000e-02   2.3803201e-02   1.9278198e-02
   2.0000000e-02   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   7.8767839e-02   8.0681250e-02   1.0000000e-01   1.0000000e-01   1.2459574e-01   1.3091122e-01   5.0000000e-02   2.5000000e-02   2.5976956e-02   2.3974545e-02
   3.0000000e-02   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   8.5952070e-02   8.6412407e-02   1.0000000e-01   1.0000000e-01   1.3134411e-01   1.3559895e-01   5.0000000e-02   3.7500000e-02   3.3077070e-02   2.7163601e-02
   4.0000000e-02   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   8.7518507e-02   9.1306401e-02   1.0000000e-01   2.0000000e-01   1.3308383e-01   1.3939995e-01   5.0000000e-02   5.0000000e-02   3.4410778e-02   3.1468572e-02
   5.0000000e-02   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   9.0982974e-02   9.6050134e-02   2.0000000e-01   2.0000000e-01   1.3613918e-01   1.4209358e-01   5.0000000e-02   5.0000000e-02   3.9266830e-02   3.3600869e-02
   6.0000000e-02   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   9.2507943e-02   9.9450380e-02   2.0000000e-01   2.0000000e-01   1.3997032e-01   1.4462216e-01   5.0000000e-02   5.0000000e-02   3.9642171e-02   3.6390400e-02
   7.0000000e-02   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   9.7565533e-02   1.0298336e-01   2.0000000e-01   2.0000000e-01   1.4060821e-01   1.4732161e-01   5.0000000e-02   5.0000000e-02   4.1221067e-02   3.8405242e-02
   8.0000000e-02   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   9.9958612e-02   1.0518672e-01   2.0000000e-01   2.0000000e-01   1.4294869e-01   1.4863221e-01   5.0000000e-02   5.0000000e-02   4.3282117e-02   3.9642171e-02
   9.0000000e-02   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.0254805e-01   1.0731201e-01   2.0000000e-01   2.0000000e-01   1.4732221e-01   1.5036815e-01   5.0000000e-02   5.0000000e-02   4.8359499e-02   4.1875672e-02
   1.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.0821230e-01   1.0971231e-01   2.0000000e-01   2.0000000e-01   1.4912382e-01   1.5250146e-01   5.0000000e-02   5.0000000e-02   5.0148925e-02   4.4936155e-02
   1.1000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.1674543e-01   1.1250754e-01   2.0000000e-01   2.0000000e-01   1.5154398e-01   1.5365227e-01   5.0000000e-02   5.0000000e-02   5.1983069e-02   4.7854219e-02
   1.2000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.2046955e-01   1.1471831e-01   2.0000000e-01   2.0000000e-01   1.5274191e-01   1.5717402e-01   1.0000000e-01   5.0000000e-02   5.5737619e-02   4.9779383e-02
   1.3000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.2359414e-01   1.1676716e-01   2.0000000e-01   2.0000000e-01   1.5357921e-01   1.5860749e-01   1.0000000e-01   5.0000000e-02   5.9962217e-02   5.2179340e-02
   1.4000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.2615348e-01   1.2012254e-01   2.0000000e-01   2.0000000e-01   1.5576464e-01   1.5983050e-01   1.0000000e-01   5.0000000e-02   6.1153221e-02   5.6818264e-02
   1.5000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.2781385e-01   1.2287328e-01   2.0000000e-01   2.0000000e-01   1.5780908e-01   1.6191909e-01   1.0000000e-01   5.0000000e-02   6.4039109e-02   6.0797877e-02
   1.6000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.2923865e-01   1.2503256e-01   2.0000000e-01   2.0000000e-01   1.5947358e-01   1.6342126e-01   1.0000000e-01   5.0000000e-02   6.8641500e-02   6.2815732e-02
   1.7000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.3035600e-01   1.2768770e-01   2.0000000e-01   2.0000000e-01   1.6040768e-01   1.6439975e-01   1.0000000e-01   1.0000000e-01   7.2080317e-02   6.7290262e-02
   1.8000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.0000000e-01   1.3359486e-01   1.2929436e-01   2.0000000e-01   2.0000000e-01   1.6188434e-01   1.6528846e-01   1.0000000e-01   1.0000000e-01   7.6953783e-02   6.9398416e-02
   1.9000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.3466734e-01   1.3188901e-01   2.0000000e-01   2.0000000e-01   1.6323948e-01   1.6655636e-01   1.0000000e-01   1.0000000e-01   7.8378010e-02   7.2208275e-02
   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.3768145e-01   1.3359486e-01   2.0000000e-01   2.0000000e-01   1.6424333e-01   1.6802120e-01   1.0000000e-01   1.0000000e-01   7.8763240e-02   7.7480537e-02
   2.1000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.3817507e-01   1.3564753e-01   2.0000000e-01   2.0000000e-01   1.6648763e-01   1.6962066e-01   1.0000000e-01   1.0000000e-01   8.2600839e-02   7.9640660e-02
   2.2000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.0000000e-01   1.3962457e-01   1.3781889e-01   2.0000000e-01   2.0000000e-01   1.6987180e-01   1.7070238e-01   1.0000000e-01   1.0000000e-01   8.5768785e-02   8.2577781e-02
   2.3000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.5000000e-01   1.4244917e-01   1.3946466e-01   2.0000000e-01   2.0000000e-01   1.7108530e-01   1.7172095e-01   1.0000000e-01   1.0000000e-01   9.3554830e-02   8.7532073e-02
   2.4000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.4531071e-01   1.4165919e-01   2.0000000e-01   2.0000000e-01   1.7179939e-01   1.7285648e-01   1.0000000e-01   1.0000000e-01   1.0104764e-01   9.1854452e-02
   2.5000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.4634038e-01   1.4477668e-01   2.0000000e-01   2.0000000e-01   1.7270006e-01   1.7439829e-01   1.0000000e-01   1.0000000e-01   1.0740169e-01   9.8433668e-02
   2.6000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.4732093e-01   1.4620012e-01   2.0000000e-01   2.0000000e-01   1.7381319e-01   1.7550915e-01   1.0000000e-01   1.0000000e-01   1.0916717e-01   1.0272994e-01
   2.7000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.4952414e-01   1.4812400e-01   2.0000000e-01   2.0000000e-01   1.7531038e-01   1.7695280e-01   1.0000000e-01   1.0000000e-01   1.1305249e-01   1.0729591e-01
   2.8000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.5070108e-01   1.4947661e-01   2.0000000e-01   2.0000000e-01   1.7632792e-01   1.7784478e-01   1.0000000e-01   1.0000000e-01   1.1545935e-01   1.1128681e-01
   2.9000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.5169962e-01   1.5239019e-01   2.0000000e-01   2.0000000e-01   1.7777997e-01   1.7910618e-01   1.0000000e-01   1.0000000e-01   1.1722221e-01   1.1527837e-01
   3.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.5502934e-01   1.5569686e-01   2.0000000e-01   2.0000000e-01   1.8082405e-01   1.8053296e-01   1.0000000e-01   1.0000000e-01   1.2259085e-01   1.1746303e-01
   3.1000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.5639404e-01   1.5714548e-01   2.0000000e-01   2.0000000e-01   1.8226214e-01   1.8161073e-01   1.0000000e-01   1.0000000e-01   1.2491622e-01   1.2037006e-01
   3.2000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.5896645e-01   1.5973507e-01   2.0000000e-01   2.0000000e-01   1.8451397e-01   1.8228116e-01   1.0000000e-01   1.0000000e-01   1.2528565e-01   1.2528565e-01
   3.3000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.6004175e-01   1.6085041e-01   2.0000000e-01   2.0000000e-01   1.8613053e-01   1.8410766e-01   1.0000000e-01   1.0000000e-01   1.2782823e-01   1.2830610e-01
   3.4000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.6249497e-01   1.6267419e-01   2.0000000e-01   2.0000000e-01   1.8817412e-01   1.8575949e-01   1.0000000e-01   1.0000000e-01   1.3019942e-01   1.3128060e-01
   3.5000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.6338615e-01   1.6401230e-01   2.0000000e-01   2.0000000e-01   1.8868195e-01   1.8724702e-01   1.0000000e-01   1.0000000e-01   1.3195836e-01   1.3520553e-01
   3.6000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.6401230e-01   1.6679821e-01   2.0000000e-01   2.0000000e-01   1.8938994e-01   1.8826056e-01   1.0000000e-01   1.0000000e-01   1.3542111e-01   1.4002371e-01
   3.7000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.6470361e-01   1.6969846e-01   2.0000000e-01   2.0000000e-01   1.8956428e-01   1.8929867e-01   1.0000000e-01   1.5000000e-01   1.4027796e-01   1.4158971e-01
   3.8000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.6679821e-01   1.7124978e-01   2.0000000e-01   2.0000000e-01   1.8971914e-01   1.9005317e-01   2.0000000e-01   2.0000000e-01   1.4459881e-01   1.4577447e-01
   3.9000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.6967307e-01   1.7313024e-01   2.0000000e-01   2.0000000e-01   1.9080293e-01   1.9098618e-01   2.0000000e-01   2.0000000e-01   1.4749251e-01   1.5348151e-01
   4.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.7095938e-01   1.7447904e-01   2.0000000e-01   2.0000000e-01   1.9176703e-01   1.9158277e-01   2.0000000e-01   2.0000000e-01   1.5359478e-01   1.5806159e-01
   4.1000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.7301234e-01   1.7670510e-01   2.0000000e-01   2.0000000e-01   1.9206611e-01   1.9243749e-01   2.0000000e-01   2.0000000e-01   1.5521560e-01   1.6368426e-01
   4.2000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.7458550e-01   1.7951601e-01   2.0000000e-01   2.0000000e-01   1.9265978e-01   1.9307792e-01   2.0000000e-01   2.0000000e-01   1.6188207e-01   1.6750376e-01
   4.3000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.7579411e-01   1.8200800e-01   2.0000000e-01   2.0000000e-01   1.9438229e-01   1.9402862e-01   2.0000000e-01   2.0000000e-01   1.6615160e-01   1.7428384e-01
   4.4000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.7966535e-01   1.8374206e-01   2.0000000e-01   2.0000000e-01   1.9617816e-01   1.9477227e-01   2.0000000e-01   2.0000000e-01   1.7716160e-01   1.7860133e-01
   4.5000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.8169732e-01   1.8641268e-01   2.0000000e-01   2.0000000e-01   1.9676888e-01   1.9627247e-01   2.0000000e-01   2.0000000e-01   1.8328269e-01   1.8482866e-01
   4.6000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.8382850e-01   1.8761553e-01   2.0000000e-01   2.0000000e-01   1.9692336e-01   1.9688968e-01   2.0000000e-01   2.0000000e-01   1.8723577e-01   1.8814650e-01
   4.7000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.8533470e-01   1.9002205e-01   2.0000000e-01   2.0000000e-01   1.9704814e-01   1.9747889e-01   2.0000000e-01   2.0000000e-01   1.9295670e-01   1.9470004e-01
   4.8000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.8738785e-01   1.9267694e-01   2.0000000e-01   2.0000000e-01   1.9799070e-01   1.9847999e-01   2.0000000e-01   2.0000000e-01   2.0665694e-01   1.9861882e-01
   4.9000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.8949839e-01   1.9557213e-01   2.0000000e-01   2.0000000e-01   1.9959305e-01   1.9927588e-01   2.0000000e-01   2.0000000e-01   2.1342712e-01   2.0641893e-01
   5.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.9206865e-01   1.9760288e-01   2.0000000e-01   2.0000000e-01   2.0164669e-01   2.0092295e-01   2.0000000e-01   2.0000000e-01   2.2896471e-01   2.0983992e-01
   5.1000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.9449013e-01   1.9993520e-01   2.0000000e-01   2.0000000e-01   2.0313904e-01   2.0212219e-01   2.0000000e-01   2.0000000e-01   2.3215297e-01   2.1701462e-01
   5.2000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.9843936e-01   2.0358138e-01   2.0000000e-01   2.0000000e-01   2.0407379e-01   2.0335332e-01   2.0000000e-01   2.0000000e-01   2.4803313e-01   2.2316428e-01
   5.3000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   1.9993894e-01   2.0681311e-01   2.0000000e-01   2.0000000e-01   2.0453407e-01   2.0407379e-01   2.0000000e-01   2.0000000e-01   2.5087012e-01   2.3051997e-01
   5.4000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0278466e-01   2.1018498e-01   2.0000000e-01   2.0000000e-01   2.0552171e-01   2.0518383e-01   2.0000000e-01   2.0000000e-01   2.5595510e-01   2.4078939e-01
   5.5000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0383916e-01   2.1290346e-01   2.0000000e-01   2.0000000e-01   2.0606130e-01   2.0613952e-01   2.0000000e-01   2.0000000e-01   2.6612735e-01   2.4820223e-01
   5.6000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0713867e-01   2.1415608e-01   2.0000000e-01   2.0000000e-01   2.0665742e-01   2.0719134e-01   2.0000000e-01   2.0000000e-01   2.7177073e-01   2.5427445e-01
   5.7000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.1015823e-01   2.1626410e-01   2.0000000e-01   2.0000000e-01   2.0815213e-01   2.0829950e-01   2.0000000e-01   2.0000000e-01   2.8066149e-01   2.6009760e-01
   5.8000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.1269008e-01   2.1927527e-01   2.0000000e-01   2.0000000e-01   2.0891129e-01   2.0908165e-01   3.0000000e-01   2.0000000e-01   2.8505866e-01   2.6835338e-01
   5.9000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.1406492e-01   2.2316612e-01   2.0000000e-01   2.0000000e-01   2.0983775e-01   2.1032541e-01   4.0000000e-01   2.0000000e-01   2.9531917e-01   2.7574420e-01
   6.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.1586533e-01   2.2494107e-01   2.0000000e-01   2.0000000e-01   2.1076454e-01   2.1131810e-01   4.0000000e-01   2.0000000e-01   2.9721220e-01   2.8158683e-01
   6.1000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.1773983e-01   2.2796504e-01   2.0000000e-01   2.0000000e-01   2.1137241e-01   2.1192442e-01   4.0000000e-01   4.0000000e-01   3.2182265e-01   2.9073234e-01
   6.2000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.2628391e-01   2.3009953e-01   2.0000000e-01   2.0000000e-01   2.1178365e-01   2.1329276e-01   4.0000000e-01   4.0000000e-01   3.3328474e-01   2.9596298e-01
   6.3000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.2731222e-01   2.3476810e-01   2.0000000e-01   2.0000000e-01   2.1293099e-01   2.1443986e-01   4.0000000e-01   4.0000000e-01   3.3962195e-01   3.0059667e-01
   6.4000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.3267219e-01   2.3744682e-01   2.0000000e-01   2.0000000e-01   2.1435007e-01   2.1609568e-01   4.0000000e-01   4.0000000e-01   3.4587472e-01   3.1168421e-01
   6.5000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.3724684e-01   2.4075539e-01   2.0000000e-01   2.0000000e-01   2.1611333e-01   2.1809111e-01   4.0000000e-01   4.0000000e-01   3.4924924e-01   3.2407678e-01
   6.6000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.3850972e-01   2.4426905e-01   2.0000000e-01   2.0000000e-01   2.1664487e-01   2.1919063e-01   4.0000000e-01   4.0000000e-01   3.6292797e-01   3.2939246e-01
   6.7000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.4121807e-01   2.4700370e-01   2.0000000e-01   2.0000000e-01   2.1848763e-01   2.2079149e-01   4.0000000e-01   4.0000000e-01   3.7524936e-01   3.3860986e-01
   6.8000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.4462443e-01   2.5128584e-01   2.0000000e-01   2.0000000e-01   2.1962957e-01   2.2244948e-01   4.0000000e-01   4.0000000e-01   3.8061399e-01   3.4634183e-01
   6.9000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.4745525e-01   2.5423470e-01   2.0000000e-01   2.0000000e-01   2.2056951e-01   2.2366779e-01   4.0000000e-01   4.0000000e-01   3.8734600e-01   3.5378166e-01
   7.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.4962635e-01   2.5763013e-01   2.0000000e-01   2.0000000e-01   2.2305132e-01   2.2487438e-01   4.0000000e-01   4.0000000e-01   3.9592119e-01   3.6563048e-01
   7.1000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.5264895e-01   2.6070073e-01   2.0000000e-01   2.0000000e-01   2.2467968e-01   2.2637652e-01   4.0000000e-01   4.0000000e-01   3.9743769e-01   3.7831567e-01
   7.2000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.5609628e-01   2.6425342e-01   2.0000000e-01   2.0000000e-01   2.2609531e-01   2.2852016e-01   4.0000000e-01   4.0000000e-01   4.0470349e-01   3.8711188e-01
   7.3000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.6117273e-01   2.6626623e-01   2.0000000e-01   2.0000000e-01   2.2748269e-01   2.3025742e-01   4.0000000e-01   4.0000000e-01   4.0636559e-01   3.9728313e-01
   7.4000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.6789403e-01   2.7114479e-01   2.0000000e-01   2.0000000e-01   2.3088183e-01   2.3222095e-01   4.0000000e-01   4.0000000e-01   4.1603620e-01   4.0763984e-01
   7.5000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.7170343e-01   2.7607190e-01   2.0000000e-01   2.0000000e-01   2.3250511e-01   2.3354683e-01   4.0000000e-01   4.0000000e-01   4.2348168e-01   4.2280128e-01
   7.6000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.7575642e-01   2.8105026e-01   2.0000000e-01   2.0000000e-01   2.3561262e-01   2.3519367e-01   4.0000000e-01   4.0000000e-01   4.6926427e-01   4.3783119e-01
   7.7000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   2.7718462e-01   2.8682929e-01   2.0000000e-01   2.0000000e-01   2.3739928e-01   2.3610913e-01   4.0000000e-01   4.0000000e-01   4.9606598e-01   4.5893562e-01
   7.8000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   2.8529262e-01   2.9087254e-01   2.0000000e-01   2.0000000e-01   2.3802899e-01   2.3733433e-01   4.0000000e-01   4.0000000e-01   5.0559933e-01   4.8403334e-01
   7.9000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   2.8976148e-01   2.9423790e-01   2.0000000e-01   2.0000000e-01   2.3836688e-01   2.3823111e-01   4.0000000e-01   4.0000000e-01   5.1422294e-01   4.9808914e-01
   8.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   2.9226671e-01   2.9808124e-01   2.0000000e-01   2.0000000e-01   2.3942228e-01   2.3938763e-01   4.0000000e-01   4.0000000e-01   5.3351214e-01   5.0853373e-01
   8.1000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   2.9439038e-01   3.0442308e-01   2.0000000e-01   2.0000000e-01   2.4012835e-01   2.4014166e-01   4.0000000e-01   4.0000000e-01   5.4345707e-01   5.2194623e-01
   8.2000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.0495384e-01   3.1045006e-01   2.0000000e-01   2.0000000e-01   2.4206106e-01   2.4149068e-01   8.0000000e-01   4.0000000e-01   5.8303447e-01   5.3963137e-01
   8.3000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.0748541e-01   3.1609517e-01   2.0000000e-01   2.0000000e-01   2.4324183e-01   2.4302960e-01   8.0000000e-01   8.0000000e-01   6.0135767e-01   5.6702364e-01
   8.4000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.1456105e-01   3.2204096e-01   2.0000000e-01   2.0000000e-01   2.4449023e-01   2.4421415e-01   8.0000000e-01   8.0000000e-01   6.2491875e-01   5.8611531e-01
   8.5000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.2268439e-01   3.2687850e-01   2.0000000e-01   2.0000000e-01   2.4695716e-01   2.4608041e-01   8.0000000e-01   8.0000000e-01   6.4062929e-01   6.0600192e-01
   8.6000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.3018449e-01   3.3316775e-01   2.0000000e-01   2.0000000e-01   2.5035957e-01   2.4724319e-01   8.0000000e-01   8.0000000e-01   6.5104727e-01   6.4068755e-01
   8.7000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.3309243e-01   3.4250032e-01   2.0000000e-01   2.0000000e-01   2.5363181e-01   2.4939653e-01   8.0000000e-01   8.0000000e-01   6.6142530e-01   6.5624364e-01
   8.8000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.4522147e-01   3.5015539e-01   2.0000000e-01   2.0000000e-01   2.5468982e-01   2.5183739e-01   8.0000000e-01   8.0000000e-01   6.9657656e-01   6.8542373e-01
   8.9000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.5058208e-01   3.5590396e-01   2.0000000e-01   2.0000000e-01   2.5939051e-01   2.5439836e-01   8.0000000e-01   8.0000000e-01   7.1089873e-01   7.2086959e-01
   9.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.5814510e-01   3.6394859e-01   2.0000000e-01   2.0000000e-01   2.6052973e-01   2.5631538e-01   8.0000000e-01   8.0000000e-01   7.2316703e-01   7.4429333e-01
   9.1000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.6132322e-01   3.7701808e-01   2.0000000e-01   2.0000000e-01   2.6135262e-01   2.6034093e-01   8.0000000e-01   8.0000000e-01   7.5652075e-01   7.6186419e-01
   9.2000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.7295836e-01   3.8306361e-01   2.0000000e-01   2.0000000e-01   2.6322755e-01   2.6275705e-01   8.0000000e-01   8.0000000e-01   7.7811278e-01   8.1823135e-01
   9.3000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   3.8272666e-01   4.0539707e-01   2.0000000e-01   2.0000000e-01   2.6661056e-01   2.6539759e-01   8.0000000e-01   8.0000000e-01   8.2694621e-01   8.9201027e-01
   9.4000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   4.0084052e-01   4.2193499e-01   2.0000000e-01   2.0000000e-01   2.6910150e-01   2.6862347e-01   8.0000000e-01   8.0000000e-01   8.9244549e-01   9.6917331e-01
   9.5000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   4.2506637e-01   4.3450065e-01   2.0000000e-01   2.0000000e-01   2.7221679e-01   2.7261191e-01   8.0000000e-01   8.0000000e-01   1.0126954e+00   1.0295637e+00
   9.6000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   4.5227367e-01   4.5609426e-01   2.0000000e-01   2.0000000e-01   2.8237331e-01   2.8348848e-01   8.0000000e-01   8.0000000e-01   1.1275921e+00   1.1329530e+00
   9.7000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   4.9099509e-01   4.8104733e-01   4.0000000e-01   4.0000000e-01   2.9478159e-01   2.9116967e-01   8.0000000e-01   8.0000000e-01   1.2049078e+00   1.2235368e+00
   9.8000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   5.2077903e-01   5.1568345e-01   4.0000000e-01   4.0000000e-01   2.9789818e-01   2.9724283e-01   8.0000000e-01   8.0000000e-01   1.2292813e+00   1.4865690e+00
   9.9000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   4.0000000e-01   4.0000000e-01   5.5255837e-01   5.4884017e-01   4.0000000e-01   4.0000000e-01   3.1759195e-01   3.0655821e-01   8.0000000e-01   8.0000000e-01   1.7629230e+00   1.9582075e+00
   1.0000000e+00   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   2.0000000e-01   8.0000000e-01   8.0000000e-01   6.8735207e-01   8.2840577e-01   4.0000000e-01   4.0000000e-01   3.3407168e-01   3.4340456e-01   8.0000000e-01   8.0000000e-01   2.6774988e+00   4.7969357e+00


==> Figures/Prct_OptQbit.txt <==
   (0)Percentile	(1)	(2)MR-Hw-mPi-PwFx-unC-CoI	(3)	(4)MR-Hw-mPi-PwFx-unC-CoD1	(5)	(6)MR-Hw-mPi-PwFx-unC-CoDK	(7)	(8)MR-Hw-mPi-PwFx-unC-Cfree	
   0.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   4.5830973e-01   0.0000000e+00   1.9452225e+00   0.0000000e+00  -1.1344665e+00
   1.0000000e-02   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.5104423e+00   0.0000000e+00   2.4031082e+00   0.0000000e+00  -5.0174338e-02
   2.0000000e-02   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.6821732e+00   0.0000000e+00   2.4595687e+00   0.0000000e+00   2.2730520e-01
   3.0000000e-02   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.7775847e+00   0.0000000e+00   2.5099243e+00   0.0000000e+00   3.9989013e-01
   4.0000000e-02   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.8548102e+00   0.0000000e+00   2.5427304e+00   0.0000000e+00   5.5589164e-01
   5.0000000e-02   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.9251727e+00   0.0000000e+00   2.5756688e+00   0.0000000e+00   6.6494858e-01
   6.0000000e-02   0.0000000e+00   3.0000000e+00   0.0000000e+00   1.9832105e+00   0.0000000e+00   2.5981884e+00   0.0000000e+00   7.6823096e-01
   7.0000000e-02   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.0357688e+00   0.0000000e+00   2.6154486e+00   0.0000000e+00   8.5906529e-01
   8.0000000e-02   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.0745005e+00   0.0000000e+00   2.6345990e+00   0.0000000e+00   9.6274206e-01
   9.0000000e-02   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.1148771e+00   0.0000000e+00   2.6487384e+00   0.0000000e+00   1.0555021e+00
   1.0000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.1620426e+00   0.0000000e+00   2.6659363e+00   0.0000000e+00   1.1326418e+00
   1.1000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.2017811e+00   0.0000000e+00   2.6821987e+00   0.0000000e+00   1.2078395e+00
   1.2000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.2344497e+00   0.0000000e+00   2.6936185e+00   0.0000000e+00   1.2845134e+00
   1.3000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.2697129e+00   0.0000000e+00   2.7027016e+00   0.0000000e+00   1.3447823e+00
   1.4000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.2979642e+00   0.0000000e+00   2.7123722e+00   0.0000000e+00   1.4048211e+00
   1.5000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.3275839e+00   0.0000000e+00   2.7242127e+00   0.0000000e+00   1.4591239e+00
   1.6000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.3496359e+00   0.0000000e+00   2.7347530e+00   0.0000000e+00   1.5127163e+00
   1.7000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.3773068e+00   0.0000000e+00   2.7436128e+00   0.0000000e+00   1.5649427e+00
   1.8000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.4053551e+00   0.0000000e+00   2.7524382e+00   0.0000000e+00   1.6243942e+00
   1.9000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.4321054e+00   0.0000000e+00   2.7609537e+00   0.0000000e+00   1.6737722e+00
   2.0000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.4520463e+00   0.0000000e+00   2.7690427e+00   0.0000000e+00   1.7199963e+00
   2.1000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.4737162e+00   0.0000000e+00   2.7787268e+00   0.0000000e+00   1.7597849e+00
   2.2000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.4949794e+00   0.0000000e+00   2.7860032e+00   0.0000000e+00   1.8042665e+00
   2.3000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.5144024e+00   0.0000000e+00   2.7944549e+00   0.0000000e+00   1.8448316e+00
   2.4000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.5352605e+00   0.0000000e+00   2.8022974e+00   0.0000000e+00   1.8824154e+00
   2.5000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.5556172e+00   0.0000000e+00   2.8120038e+00   0.0000000e+00   1.9187005e+00
   2.6000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.5727835e+00   0.0000000e+00   2.8199127e+00   0.0000000e+00   1.9629236e+00
   2.7000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.5896645e+00   0.0000000e+00   2.8304726e+00   0.0000000e+00   1.9977010e+00
   2.8000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.6103119e+00   0.0000000e+00   2.8381039e+00   0.0000000e+00   2.0353856e+00
   2.9000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.6274772e+00   0.0000000e+00   2.8452541e+00   0.0000000e+00   2.0810080e+00
   3.0000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.6470938e+00   0.0000000e+00   2.8525523e+00   0.0000000e+00   2.1268745e+00
   3.1000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.6648403e+00   0.0000000e+00   2.8628395e+00   0.0000000e+00   2.1671458e+00
   3.2000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.6891039e+00   0.0000000e+00   2.8693314e+00   0.0000000e+00   2.2083737e+00
   3.3000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.7066718e+00   0.0000000e+00   2.8769370e+00   0.0000000e+00   2.2452424e+00
   3.4000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.7254318e+00   0.0000000e+00   2.8831376e+00   0.0000000e+00   2.2807326e+00
   3.5000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.7422678e+00   0.0000000e+00   2.8912168e+00   0.0000000e+00   2.3204275e+00
   3.6000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.7618643e+00   0.0000000e+00   2.8981565e+00   0.0000000e+00   2.3625319e+00
   3.7000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.7801372e+00   0.0000000e+00   2.9047751e+00   0.0000000e+00   2.3967404e+00
   3.8000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.7998975e+00   0.0000000e+00   2.9121791e+00   0.0000000e+00   2.4364496e+00
   3.9000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.8171020e+00   0.0000000e+00   2.9187157e+00   0.0000000e+00   2.4737832e+00
   4.0000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.8310522e+00   0.0000000e+00   2.9263098e+00   0.0000000e+00   2.5143579e+00
   4.1000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.8475530e+00   0.0000000e+00   2.9339993e+00   0.0000000e+00   2.5467645e+00
   4.2000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.8652565e+00   0.0000000e+00   2.9410930e+00   0.0000000e+00   2.5832696e+00
   4.3000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.8850345e+00   0.0000000e+00   2.9466277e+00   0.0000000e+00   2.6245708e+00
   4.4000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.9041968e+00   0.0000000e+00   2.9534575e+00   0.0000000e+00   2.6578296e+00
   4.5000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.9238585e+00   0.0000000e+00   2.9604572e+00   0.0000000e+00   2.7010933e+00
   4.6000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.9402868e+00   0.0000000e+00   2.9661746e+00   0.0000000e+00   2.7348644e+00
   4.7000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.9536134e+00   0.0000000e+00   2.9724464e+00   0.0000000e+00   2.7712734e+00
   4.8000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.9678169e+00   0.0000000e+00   2.9785683e+00   0.0000000e+00   2.8104676e+00
   4.9000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   2.9847281e+00   0.0000000e+00   2.9847677e+00   0.0000000e+00   2.8555417e+00
   5.0000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.0018188e+00   0.0000000e+00   2.9916326e+00   0.0000000e+00   2.9004029e+00
   5.1000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.0157910e+00   0.0000000e+00   2.9974493e+00   0.0000000e+00   2.9314199e+00
   5.2000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.0324569e+00   0.0000000e+00   3.0056722e+00   0.0000000e+00   2.9736710e+00
   5.3000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.0487307e+00   0.0000000e+00   3.0119962e+00   0.0000000e+00   3.0163759e+00
   5.4000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.0666349e+00   0.0000000e+00   3.0193962e+00   0.0000000e+00   3.0548366e+00
   5.5000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.0836426e+00   0.0000000e+00   3.0255223e+00   0.0000000e+00   3.0955091e+00
   5.6000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.0975520e+00   0.0000000e+00   3.0315737e+00   0.0000000e+00   3.1315239e+00
   5.7000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.1118276e+00   0.0000000e+00   3.0393978e+00   0.0000000e+00   3.1692825e+00
   5.8000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.1305166e+00   0.0000000e+00   3.0461869e+00   0.0000000e+00   3.2122362e+00
   5.9000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.1480378e+00   0.0000000e+00   3.0513052e+00   0.0000000e+00   3.2578593e+00
   6.0000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.1698655e+00   0.0000000e+00   3.0576715e+00   0.0000000e+00   3.3079470e+00
   6.1000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.1818028e+00   0.0000000e+00   3.0636430e+00   0.0000000e+00   3.3485836e+00
   6.2000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.1975668e+00   0.0000000e+00   3.0700114e+00   0.0000000e+00   3.3958669e+00
   6.3000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.2124188e+00   0.0000000e+00   3.0770553e+00   0.0000000e+00   3.4363931e+00
   6.4000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.2309763e+00   0.0000000e+00   3.0837454e+00   0.0000000e+00   3.4757104e+00
   6.5000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.2505317e+00   0.0000000e+00   3.0912361e+00   0.0000000e+00   3.5154534e+00
   6.6000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.2715734e+00   0.0000000e+00   3.1003876e+00   0.0000000e+00   3.5466019e+00
   6.7000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.2864153e+00   0.0000000e+00   3.1073632e+00   0.0000000e+00   3.5870806e+00
   6.8000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.3023134e+00   0.0000000e+00   3.1150245e+00   0.0000000e+00   3.6342664e+00
   6.9000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.3215213e+00   0.0000000e+00   3.1238041e+00   0.0000000e+00   3.6761660e+00
   7.0000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.3370840e+00   0.0000000e+00   3.1321844e+00   0.0000000e+00   3.7328111e+00
   7.1000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.3562069e+00   0.0000000e+00   3.1399373e+00   0.0000000e+00   3.7873922e+00
   7.2000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.3768339e+00   0.0000000e+00   3.1498822e+00   0.0000000e+00   3.8485182e+00
   7.3000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.3962379e+00   0.0000000e+00   3.1590612e+00   0.0000000e+00   3.9024684e+00
   7.4000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.4196216e+00   0.0000000e+00   3.1686570e+00   0.0000000e+00   3.9663746e+00
   7.5000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.4424930e+00   0.0000000e+00   3.1755870e+00   0.0000000e+00   4.0163346e+00
   7.6000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.4593263e+00   0.0000000e+00   3.1841886e+00   0.0000000e+00   4.0787405e+00
   7.7000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.4850073e+00   0.0000000e+00   3.1939132e+00   0.0000000e+00   4.1436924e+00
   7.8000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.5062936e+00   0.0000000e+00   3.2032929e+00   0.0000000e+00   4.2108804e+00
   7.9000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.5280549e+00   0.0000000e+00   3.2121630e+00   0.0000000e+00   4.2760622e+00
   8.0000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.5474954e+00   0.0000000e+00   3.2206493e+00   0.0000000e+00   4.3298908e+00
   8.1000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.5712205e+00   0.0000000e+00   3.2307943e+00   0.0000000e+00   4.3900421e+00
   8.2000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.5948232e+00   0.0000000e+00   3.2416062e+00   0.0000000e+00   4.4833736e+00
   8.3000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.6249579e+00   0.0000000e+00   3.2534196e+00   0.0000000e+00   4.5497763e+00
   8.4000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.6524729e+00   0.0000000e+00   3.2642119e+00   0.0000000e+00   4.6297352e+00
   8.5000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.6775870e+00   0.0000000e+00   3.2773827e+00   0.0000000e+00   4.6921851e+00
   8.6000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.7041953e+00   0.0000000e+00   3.2912501e+00   0.0000000e+00   4.7711566e+00
   8.7000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.7292703e+00   0.0000000e+00   3.3049905e+00   0.0000000e+00   4.8574130e+00
   8.8000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.7617561e+00   0.0000000e+00   3.3199986e+00   0.0000000e+00   4.9345795e+00
   8.9000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.7933787e+00   0.0000000e+00   3.3359915e+00   0.0000000e+00   5.0267899e+00
   9.0000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.8301567e+00   0.0000000e+00   3.3511966e+00   0.0000000e+00   5.1340491e+00
   9.1000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.8755378e+00   0.0000000e+00   3.3694486e+00   0.0000000e+00   5.2304335e+00
   9.2000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.9254329e+00   0.0000000e+00   3.3884012e+00   0.0000000e+00   5.3168277e+00
   9.3000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   3.9626106e+00   0.0000000e+00   3.4107893e+00   0.0000000e+00   5.4350859e+00
   9.4000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   4.0154365e+00   0.0000000e+00   3.4340811e+00   0.0000000e+00   5.5404745e+00
   9.5000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   4.0719361e+00   0.0000000e+00   3.4611300e+00   0.0000000e+00   5.6446033e+00
   9.6000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   4.1393137e+00   0.0000000e+00   3.4928195e+00   0.0000000e+00   5.7654933e+00
   9.7000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   4.2234288e+00   0.0000000e+00   3.5324293e+00   0.0000000e+00   5.8577085e+00
   9.8000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   4.3638016e+00   0.0000000e+00   3.5830064e+00   0.0000000e+00   5.9861866e+00
   9.9000000e-01   0.0000000e+00   3.0000000e+00   0.0000000e+00   4.5288647e+00   0.0000000e+00   3.6721775e+00   0.0000000e+00   6.2447230e+00
   1.0000000e+00   0.0000000e+00   3.0000000e+00   0.0000000e+00   5.2960504e+00   0.0000000e+00   4.2362028e+00   0.0000000e+00   7.0846741e+00


==> Figures/Prct_OptQbitM100_minPw_GP.txt <==
   (0)Percentile	(1)	(2)M=100K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=100K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=100K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=100K=10MR-MinPw-SE-mxpd-unC-Cfree	(9)	(10)M=100K=10MR-MinPw-SE-mxmin-unC-CoI	(11)	(12)M=100K=10MR-MinPw-SE-mxmin-unC-CoD1	(13)	(14)M=100K=10MR-MinPw-SE-mxmin-unC-CoDK	(15)	(16)M=100K=10MR-MinPw-SE-mxmin-unC-Cfree	
   0.0000000e+00   0.0000000e+00   2.7549508e+00   0.0000000e+00   1.0001223e+00   0.0000000e+00   1.7286595e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.1910034e+00   0.0000000e+00   1.0003319e+00   0.0000000e+00   1.0035550e+00   0.0000000e+00   1.0000007e+00
   1.0000000e-02   0.0000000e+00   2.7549508e+00   0.0000000e+00   1.0001355e+00   0.0000000e+00   1.7544514e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.1910034e+00   0.0000000e+00   1.0003771e+00   0.0000000e+00   1.0175011e+00   0.0000000e+00   1.0000007e+00
   2.0000000e-02   0.0000000e+00   2.7667913e+00   0.0000000e+00   1.0001490e+00   0.0000000e+00   1.8166820e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.2131948e+00   0.0000000e+00   1.0004681e+00   0.0000000e+00   1.0538991e+00   0.0000000e+00   1.0000007e+00
   3.0000000e-02   0.0000000e+00   2.7786319e+00   0.0000000e+00   1.0001506e+00   0.0000000e+00   1.8984057e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.2353862e+00   0.0000000e+00   1.0005242e+00   0.0000000e+00   1.1112371e+00   0.0000000e+00   1.0000007e+00
   4.0000000e-02   0.0000000e+00   2.7819998e+00   0.0000000e+00   1.0001544e+00   0.0000000e+00   1.9550624e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.2421390e+00   0.0000000e+00   1.0005502e+00   0.0000000e+00   1.1496694e+00   0.0000000e+00   1.0000007e+00
   5.0000000e-02   0.0000000e+00   2.7853677e+00   0.0000000e+00   1.0001618e+00   0.0000000e+00   1.9693587e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.2488918e+00   0.0000000e+00   1.0005823e+00   0.0000000e+00   1.1965710e+00   0.0000000e+00   1.0000007e+00
   6.0000000e-02   0.0000000e+00   2.7868162e+00   0.0000000e+00   1.0001671e+00   0.0000000e+00   2.0010758e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.2512618e+00   0.0000000e+00   1.0006008e+00   0.0000000e+00   1.2593662e+00   0.0000000e+00   1.0000007e+00
   7.0000000e-02   0.0000000e+00   2.7882648e+00   0.0000000e+00   1.0001919e+00   0.0000000e+00   2.0534195e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.2536317e+00   0.0000000e+00   1.0006079e+00   0.0000000e+00   1.2894440e+00   0.0000000e+00   1.0000007e+00
   8.0000000e-02   0.0000000e+00   2.7884859e+00   0.0000000e+00   1.0002217e+00   0.0000000e+00   2.0919316e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.2541803e+00   0.0000000e+00   1.0006176e+00   0.0000000e+00   1.3003315e+00   0.0000000e+00   1.0000007e+00
   9.0000000e-02   0.0000000e+00   2.7887071e+00   0.0000000e+00   1.0002476e+00   0.0000000e+00   2.1187722e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.2547288e+00   0.0000000e+00   1.0006257e+00   0.0000000e+00   1.3035639e+00   0.0000000e+00   1.0000007e+00
   1.0000000e-01   0.0000000e+00   2.7887876e+00   0.0000000e+00   1.0002795e+00   0.0000000e+00   2.1311698e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2549672e+00   0.0000000e+00   1.0006387e+00   0.0000000e+00   1.3079052e+00   0.0000000e+00   1.0000007e+00
   1.1000000e-01   0.0000000e+00   2.7888680e+00   0.0000000e+00   1.0003437e+00   0.0000000e+00   2.1319763e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2552057e+00   0.0000000e+00   1.0006548e+00   0.0000000e+00   1.3142958e+00   0.0000000e+00   1.0000007e+00
   1.2000000e-01   0.0000000e+00   2.7888944e+00   0.0000000e+00   1.0004174e+00   0.0000000e+00   2.1334740e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2552752e+00   0.0000000e+00   1.0006739e+00   0.0000000e+00   1.3228269e+00   0.0000000e+00   1.0000007e+00
   1.3000000e-01   0.0000000e+00   2.7889208e+00   0.0000000e+00   1.0004452e+00   0.0000000e+00   2.1351223e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553446e+00   0.0000000e+00   1.0006882e+00   0.0000000e+00   1.3469612e+00   0.0000000e+00   1.0000007e+00
   1.4000000e-01   0.0000000e+00   2.7889414e+00   0.0000000e+00   1.0004859e+00   0.0000000e+00   2.1445213e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553472e+00   0.0000000e+00   1.0007197e+00   0.0000000e+00   1.3767810e+00   0.0000000e+00   1.0000007e+00
   1.5000000e-01   0.0000000e+00   2.7889619e+00   0.0000000e+00   1.0006251e+00   0.0000000e+00   2.1547922e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553510e+00   0.0000000e+00   1.0007655e+00   0.0000000e+00   1.3963148e+00   0.0000000e+00   1.0000007e+00
   1.6000000e-01   0.0000000e+00   2.7889718e+00   0.0000000e+00   1.0008750e+00   0.0000000e+00   2.1632161e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553522e+00   0.0000000e+00   1.0008266e+00   0.0000000e+00   1.4103843e+00   0.0000000e+00   1.0000007e+00
   1.7000000e-01   0.0000000e+00   2.7889817e+00   0.0000000e+00   1.0010752e+00   0.0000000e+00   2.1726578e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553557e+00   0.0000000e+00   1.0009276e+00   0.0000000e+00   1.4280571e+00   0.0000000e+00   1.0000007e+00
   1.8000000e-01   0.0000000e+00   2.7889864e+00   0.0000000e+00   1.0345979e+00   0.0000000e+00   2.1828769e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553592e+00   0.0000000e+00   1.0011150e+00   0.0000000e+00   1.4494878e+00   0.0000000e+00   1.0000007e+00
   1.9000000e-01   0.0000000e+00   2.7889911e+00   0.0000000e+00   1.0900916e+00   0.0000000e+00   2.1989196e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553598e+00   0.0000000e+00   1.0016086e+00   0.0000000e+00   1.4617378e+00   0.0000000e+00   1.0000007e+00
   2.0000000e-01   0.0000000e+00   2.7889931e+00   0.0000000e+00   1.1313476e+00   0.0000000e+00   2.2123057e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553605e+00   0.0000000e+00   1.0021990e+00   0.0000000e+00   1.4703948e+00   0.0000000e+00   1.0000007e+00
   2.1000000e-01   0.0000000e+00   2.7889951e+00   0.0000000e+00   1.1522491e+00   0.0000000e+00   2.2282956e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553609e+00   0.0000000e+00   1.0024790e+00   0.0000000e+00   1.4980015e+00   0.0000000e+00   1.0000007e+00
   2.2000000e-01   0.0000000e+00   2.7889968e+00   0.0000000e+00   1.1649825e+00   0.0000000e+00   2.2416544e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553619e+00   0.0000000e+00   1.0027295e+00   0.0000000e+00   1.5238246e+00   0.0000000e+00   1.0000007e+00
   2.3000000e-01   0.0000000e+00   2.7889984e+00   0.0000000e+00   1.1827887e+00   0.0000000e+00   2.2519819e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553625e+00   0.0000000e+00   1.0032446e+00   0.0000000e+00   1.5263084e+00   0.0000000e+00   1.0000007e+00
   2.4000000e-01   0.0000000e+00   2.7889985e+00   0.0000000e+00   1.1911195e+00   0.0000000e+00   2.2677575e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553631e+00   0.0000000e+00   1.0036863e+00   0.0000000e+00   1.5277796e+00   0.0000000e+00   1.0000007e+00
   2.5000000e-01   0.0000000e+00   2.7889989e+00   0.0000000e+00   1.2490409e+00   0.0000000e+00   2.2764147e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553637e+00   0.0000000e+00   1.0261295e+00   0.0000000e+00   1.5369541e+00   0.0000000e+00   1.0000007e+00
   2.6000000e-01   0.0000000e+00   2.7889994e+00   0.0000000e+00   1.3227624e+00   0.0000000e+00   2.2813628e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553638e+00   0.0000000e+00   1.0564073e+00   0.0000000e+00   1.5453196e+00   0.0000000e+00   1.0000007e+00
   2.7000000e-01   0.0000000e+00   2.7889996e+00   0.0000000e+00   1.3490446e+00   0.0000000e+00   2.2931487e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553645e+00   0.0000000e+00   1.0747521e+00   0.0000000e+00   1.5519448e+00   0.0000000e+00   1.0000007e+00
   2.8000000e-01   0.0000000e+00   2.7890000e+00   0.0000000e+00   1.3631621e+00   0.0000000e+00   2.3099879e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553652e+00   0.0000000e+00   1.0964930e+00   0.0000000e+00   1.5607854e+00   0.0000000e+00   1.0000007e+00
   2.9000000e-01   0.0000000e+00   2.7890004e+00   0.0000000e+00   1.3740801e+00   0.0000000e+00   2.3243799e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553659e+00   0.0000000e+00   1.1112190e+00   0.0000000e+00   1.5710200e+00   0.0000000e+00   1.0000007e+00
   3.0000000e-01   0.0000000e+00   2.7890010e+00   0.0000000e+00   1.3944660e+00   0.0000000e+00   2.3297584e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553665e+00   0.0000000e+00   1.1251885e+00   0.0000000e+00   1.5797133e+00   0.0000000e+00   1.0000007e+00
   3.1000000e-01   0.0000000e+00   2.7890014e+00   0.0000000e+00   1.4213234e+00   0.0000000e+00   2.3374351e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553665e+00   0.0000000e+00   1.1493923e+00   0.0000000e+00   1.5818501e+00   0.0000000e+00   1.0000007e+00
   3.2000000e-01   0.0000000e+00   2.7890017e+00   0.0000000e+00   1.4759788e+00   0.0000000e+00   2.3504918e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553670e+00   0.0000000e+00   1.2031453e+00   0.0000000e+00   1.5868252e+00   0.0000000e+00   1.0000007e+00
   3.3000000e-01   0.0000000e+00   2.7890023e+00   0.0000000e+00   1.5276525e+00   0.0000000e+00   2.3737667e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553675e+00   0.0000000e+00   1.2514528e+00   0.0000000e+00   1.5935123e+00   0.0000000e+00   1.0000007e+00
   3.4000000e-01   0.0000000e+00   2.7890032e+00   0.0000000e+00   1.5729008e+00   0.0000000e+00   2.3913446e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553678e+00   0.0000000e+00   1.2933370e+00   0.0000000e+00   1.6037623e+00   0.0000000e+00   1.0000007e+00
   3.5000000e-01   0.0000000e+00   2.7890039e+00   0.0000000e+00   1.6278093e+00   0.0000000e+00   2.3930118e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553682e+00   0.0000000e+00   1.3437249e+00   0.0000000e+00   1.6121734e+00   0.0000000e+00   1.0000007e+00
   3.6000000e-01   0.0000000e+00   2.7890040e+00   0.0000000e+00   1.6785321e+00   0.0000000e+00   2.3998710e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.2553682e+00   0.0000000e+00   1.3938412e+00   0.0000000e+00   1.6147123e+00   0.0000000e+00   1.0000007e+00
   3.7000000e-01   0.0000000e+00   2.7890041e+00   0.0000000e+00   1.7158779e+00   0.0000000e+00   2.4100854e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553683e+00   0.0000000e+00   1.4335900e+00   0.0000000e+00   1.6236023e+00   0.0000000e+00   1.0000007e+00
   3.8000000e-01   0.0000000e+00   2.7890042e+00   0.0000000e+00   1.7402152e+00   0.0000000e+00   2.4215247e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553683e+00   0.0000000e+00   1.4568947e+00   0.0000000e+00   1.6322776e+00   0.0000000e+00   1.0000007e+00
   3.9000000e-01   0.0000000e+00   2.7890047e+00   0.0000000e+00   1.7602796e+00   0.0000000e+00   2.4296251e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553683e+00   0.0000000e+00   1.4768436e+00   0.0000000e+00   1.6411643e+00   0.0000000e+00   1.0000007e+00
   4.0000000e-01   0.0000000e+00   2.7890055e+00   0.0000000e+00   1.7631802e+00   0.0000000e+00   2.4459412e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553683e+00   0.0000000e+00   1.4804895e+00   0.0000000e+00   1.6588733e+00   0.0000000e+00   1.0000007e+00
   4.1000000e-01   0.0000000e+00   2.7890058e+00   0.0000000e+00   1.7720695e+00   0.0000000e+00   2.4651423e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553683e+00   0.0000000e+00   1.4904315e+00   0.0000000e+00   1.6776600e+00   0.0000000e+00   1.0000008e+00
   4.2000000e-01   0.0000000e+00   2.7890060e+00   0.0000000e+00   1.8447217e+00   0.0000000e+00   2.4731200e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553684e+00   0.0000000e+00   1.5624313e+00   0.0000000e+00   1.6882000e+00   0.0000000e+00   1.0000008e+00
   4.3000000e-01   0.0000000e+00   2.7890063e+00   0.0000000e+00   1.9103950e+00   0.0000000e+00   2.4850757e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553684e+00   0.0000000e+00   1.6260234e+00   0.0000000e+00   1.6921844e+00   0.0000000e+00   1.0000008e+00
   4.4000000e-01   0.0000000e+00   2.7890069e+00   0.0000000e+00   1.9145451e+00   0.0000000e+00   2.4980968e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553684e+00   0.0000000e+00   1.6289957e+00   0.0000000e+00   1.6960041e+00   0.0000000e+00   1.0000008e+00
   4.5000000e-01   0.0000000e+00   2.7890073e+00   0.0000000e+00   1.9192990e+00   0.0000000e+00   2.5092609e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553685e+00   0.0000000e+00   1.6334662e+00   0.0000000e+00   1.6994561e+00   0.0000000e+00   1.0000008e+00
   4.6000000e-01   0.0000000e+00   2.7890074e+00   0.0000000e+00   1.9303436e+00   0.0000000e+00   2.5240200e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553686e+00   0.0000000e+00   1.6439876e+00   0.0000000e+00   1.7013665e+00   0.0000000e+00   1.0000008e+00
   4.7000000e-01   0.0000000e+00   2.7890076e+00   0.0000000e+00   1.9468593e+00   0.0000000e+00   2.5355981e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553687e+00   0.0000000e+00   1.6595407e+00   0.0000000e+00   1.7032659e+00   0.0000000e+00   1.0000008e+00
   4.8000000e-01   0.0000000e+00   2.7890079e+00   0.0000000e+00   1.9544935e+00   0.0000000e+00   2.5411137e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553687e+00   0.0000000e+00   1.6686317e+00   0.0000000e+00   1.7087646e+00   0.0000000e+00   1.0000008e+00
   4.9000000e-01   0.0000000e+00   2.7890080e+00   0.0000000e+00   1.9702691e+00   0.0000000e+00   2.5434661e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553688e+00   0.0000000e+00   1.6861012e+00   0.0000000e+00   1.7145270e+00   0.0000000e+00   1.0000008e+00
   5.0000000e-01   0.0000000e+00   2.7890080e+00   0.0000000e+00   2.0101069e+00   0.0000000e+00   2.5466947e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.2553689e+00   0.0000000e+00   1.7245611e+00   0.0000000e+00   1.7291073e+00   0.0000000e+00   1.0000008e+00
   5.1000000e-01   0.0000000e+00   2.7890081e+00   0.0000000e+00   2.0382904e+00   0.0000000e+00   2.5504436e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553693e+00   0.0000000e+00   1.7496109e+00   0.0000000e+00   1.7419816e+00   0.0000000e+00   1.0000008e+00
   5.2000000e-01   0.0000000e+00   2.7890082e+00   0.0000000e+00   2.0476096e+00   0.0000000e+00   2.5667450e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553699e+00   0.0000000e+00   1.7608657e+00   0.0000000e+00   1.7493920e+00   0.0000000e+00   1.0000008e+00
   5.3000000e-01   0.0000000e+00   2.7890082e+00   0.0000000e+00   2.0632362e+00   0.0000000e+00   2.5881524e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553703e+00   0.0000000e+00   1.7755857e+00   0.0000000e+00   1.7576093e+00   0.0000000e+00   1.0000008e+00
   5.4000000e-01   0.0000000e+00   2.7890083e+00   0.0000000e+00   2.0792766e+00   0.0000000e+00   2.5946940e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553735e+00   0.0000000e+00   1.7880187e+00   0.0000000e+00   1.7598216e+00   0.0000000e+00   1.0000008e+00
   5.5000000e-01   0.0000000e+00   2.7890083e+00   0.0000000e+00   2.1060917e+00   0.0000000e+00   2.5990176e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553790e+00   0.0000000e+00   1.8145582e+00   0.0000000e+00   1.7683126e+00   0.0000000e+00   1.0000008e+00
   5.6000000e-01   0.0000000e+00   2.7890084e+00   0.0000000e+00   2.1344303e+00   0.0000000e+00   2.6069413e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553880e+00   0.0000000e+00   1.8436598e+00   0.0000000e+00   1.7766798e+00   0.0000000e+00   1.0000008e+00
   5.7000000e-01   0.0000000e+00   2.7890085e+00   0.0000000e+00   2.1545220e+00   0.0000000e+00   2.6127322e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553962e+00   0.0000000e+00   1.8639240e+00   0.0000000e+00   1.7780826e+00   0.0000000e+00   1.0000008e+00
   5.8000000e-01   0.0000000e+00   2.7890087e+00   0.0000000e+00   2.1777489e+00   0.0000000e+00   2.6245980e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553999e+00   0.0000000e+00   1.8880288e+00   0.0000000e+00   1.7849528e+00   0.0000000e+00   1.0000008e+00
   5.9000000e-01   0.0000000e+00   2.7890087e+00   0.0000000e+00   2.2014097e+00   0.0000000e+00   2.6356965e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2554040e+00   0.0000000e+00   1.9124828e+00   0.0000000e+00   1.7934102e+00   0.0000000e+00   1.0000009e+00
   6.0000000e-01   0.0000000e+00   2.7890088e+00   0.0000000e+00   2.2152563e+00   0.0000000e+00   2.6398741e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2554065e+00   0.0000000e+00   1.9258699e+00   0.0000000e+00   1.7961464e+00   0.0000000e+00   1.0000009e+00
   6.1000000e-01   0.0000000e+00   2.7890088e+00   0.0000000e+00   2.2491037e+00   0.0000000e+00   2.6538319e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2554076e+00   0.0000000e+00   1.9594328e+00   0.0000000e+00   1.7968814e+00   0.0000000e+00   1.0000009e+00
   6.2000000e-01   0.0000000e+00   2.7890090e+00   0.0000000e+00   2.2835908e+00   0.0000000e+00   2.6704708e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2554134e+00   0.0000000e+00   1.9921248e+00   0.0000000e+00   1.8085702e+00   0.0000000e+00   1.0000011e+00
   6.3000000e-01   0.0000000e+00   2.7890091e+00   0.0000000e+00   2.2953627e+00   0.0000000e+00   2.6808664e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2554294e+00   0.0000000e+00   2.0041323e+00   0.0000000e+00   1.8272458e+00   0.0000000e+00   1.0000012e+00
   6.4000000e-01   0.0000000e+00   2.7890092e+00   0.0000000e+00   2.3188288e+00   0.0000000e+00   2.6873548e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2554412e+00   0.0000000e+00   2.0285201e+00   0.0000000e+00   1.8360660e+00   0.0000000e+00   1.0000014e+00
   6.5000000e-01   0.0000000e+00   2.7890093e+00   0.0000000e+00   2.3374541e+00   0.0000000e+00   2.6906539e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2554531e+00   0.0000000e+00   2.0481079e+00   0.0000000e+00   1.8437105e+00   0.0000000e+00   1.0000016e+00
   6.6000000e-01   0.0000000e+00   2.7890094e+00   0.0000000e+00   2.3467348e+00   0.0000000e+00   2.7022951e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2554740e+00   0.0000000e+00   2.0580832e+00   0.0000000e+00   1.8538001e+00   0.0000000e+00   1.0000018e+00
   6.7000000e-01   0.0000000e+00   2.7890094e+00   0.0000000e+00   2.3699125e+00   0.0000000e+00   2.7199417e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2554889e+00   0.0000000e+00   2.0763741e+00   0.0000000e+00   1.8657830e+00   0.0000000e+00   1.0000030e+00
   6.8000000e-01   0.0000000e+00   2.7890094e+00   0.0000000e+00   2.3922665e+00   0.0000000e+00   2.7277564e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2555022e+00   0.0000000e+00   2.0988495e+00   0.0000000e+00   1.8813233e+00   0.0000000e+00   1.1329293e+00
   6.9000000e-01   0.0000000e+00   2.7890094e+00   0.0000000e+00   2.4067855e+00   0.0000000e+00   2.7305941e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2555238e+00   0.0000000e+00   2.1153174e+00   0.0000000e+00   1.8997524e+00   0.0000000e+00   1.2747368e+00
   7.0000000e-01   0.0000000e+00   2.7890094e+00   0.0000000e+00   2.4473460e+00   0.0000000e+00   2.7384425e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2555400e+00   0.0000000e+00   2.1555403e+00   0.0000000e+00   1.9106520e+00   0.0000000e+00   1.3731308e+00
   7.1000000e-01   0.0000000e+00   2.7890095e+00   0.0000000e+00   2.4843898e+00   0.0000000e+00   2.7487152e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2555694e+00   0.0000000e+00   2.1970432e+00   0.0000000e+00   1.9122811e+00   0.0000000e+00   1.4676344e+00
   7.2000000e-01   0.0000000e+00   2.7890095e+00   0.0000000e+00   2.4965081e+00   0.0000000e+00   2.7638359e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2555960e+00   0.0000000e+00   2.2082077e+00   0.0000000e+00   1.9196561e+00   0.0000000e+00   1.4988812e+00
   7.3000000e-01   0.0000000e+00   2.7890096e+00   0.0000000e+00   2.5079319e+00   0.0000000e+00   2.7840008e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2556166e+00   0.0000000e+00   2.2141898e+00   0.0000000e+00   1.9314718e+00   0.0000000e+00   1.5423440e+00
   7.4000000e-01   0.0000000e+00   2.7890096e+00   0.0000000e+00   2.5197501e+00   0.0000000e+00   2.7955503e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2556553e+00   0.0000000e+00   2.2254319e+00   0.0000000e+00   1.9466765e+00   0.0000000e+00   1.6145220e+00
   7.5000000e-01   0.0000000e+00   2.7890109e+00   0.0000000e+00   2.5270601e+00   0.0000000e+00   2.7984680e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2556840e+00   0.0000000e+00   2.2354014e+00   0.0000000e+00   1.9622940e+00   0.0000000e+00   1.6736298e+00
   7.6000000e-01   0.0000000e+00   2.7890136e+00   0.0000000e+00   2.5652664e+00   0.0000000e+00   2.8222746e+00   0.0000000e+00   1.0000012e+00   0.0000000e+00   2.2557196e+00   0.0000000e+00   2.2738141e+00   0.0000000e+00   1.9694802e+00   0.0000000e+00   1.6917231e+00
   7.7000000e-01   0.0000000e+00   2.7890172e+00   0.0000000e+00   2.6102669e+00   0.0000000e+00   2.8470104e+00   0.0000000e+00   1.0000012e+00   0.0000000e+00   2.2557519e+00   0.0000000e+00   2.3166130e+00   0.0000000e+00   1.9729370e+00   0.0000000e+00   1.7771233e+00
   7.8000000e-01   0.0000000e+00   2.7890201e+00   0.0000000e+00   2.6210797e+00   0.0000000e+00   2.8504466e+00   0.0000000e+00   1.0000015e+00   0.0000000e+00   2.2557748e+00   0.0000000e+00   2.3242357e+00   0.0000000e+00   1.9765665e+00   0.0000000e+00   1.8947769e+00
   7.9000000e-01   0.0000000e+00   2.7890220e+00   0.0000000e+00   2.6339334e+00   0.0000000e+00   2.8568465e+00   0.0000000e+00   1.0000017e+00   0.0000000e+00   2.2558067e+00   0.0000000e+00   2.3391179e+00   0.0000000e+00   1.9947258e+00   0.0000000e+00   1.9567851e+00
   8.0000000e-01   0.0000000e+00   2.7890233e+00   0.0000000e+00   2.6621302e+00   0.0000000e+00   2.8812624e+00   0.0000000e+00   1.0000018e+00   0.0000000e+00   2.2558324e+00   0.0000000e+00   2.3681045e+00   0.0000000e+00   2.0140768e+00   0.0000000e+00   1.9923273e+00
   8.1000000e-01   0.0000000e+00   2.7890244e+00   0.0000000e+00   2.6832423e+00   0.0000000e+00   2.9024722e+00   0.0000000e+00   1.0614160e+00   0.0000000e+00   2.2558668e+00   0.0000000e+00   2.3874065e+00   0.0000000e+00   2.0208951e+00   0.0000000e+00   2.1059191e+00
   8.2000000e-01   0.0000000e+00   2.7890260e+00   0.0000000e+00   2.6884022e+00   0.0000000e+00   2.9067415e+00   0.0000000e+00   1.1567691e+00   0.0000000e+00   2.2559041e+00   0.0000000e+00   2.3957800e+00   0.0000000e+00   2.0328065e+00   0.0000000e+00   2.2780166e+00
   8.3000000e-01   0.0000000e+00   2.7890301e+00   0.0000000e+00   2.6972625e+00   0.0000000e+00   2.9114014e+00   0.0000000e+00   1.2206891e+00   0.0000000e+00   2.2559326e+00   0.0000000e+00   2.4045483e+00   0.0000000e+00   2.0540141e+00   0.0000000e+00   2.3570450e+00
   8.4000000e-01   0.0000000e+00   2.7891788e+00   0.0000000e+00   2.7266064e+00   0.0000000e+00   2.9382924e+00   0.0000000e+00   1.3669566e+00   0.0000000e+00   2.2559845e+00   0.0000000e+00   2.4320898e+00   0.0000000e+00   2.0689008e+00   0.0000000e+00   2.3623689e+00
   8.5000000e-01   0.0000000e+00   2.7893241e+00   0.0000000e+00   2.7632596e+00   0.0000000e+00   2.9748789e+00   0.0000000e+00   1.5146292e+00   0.0000000e+00   2.2560256e+00   0.0000000e+00   2.4652721e+00   0.0000000e+00   2.0707040e+00   0.0000000e+00   2.3773401e+00
   8.6000000e-01   0.0000000e+00   2.7893241e+00   0.0000000e+00   2.7796437e+00   0.0000000e+00   3.0022307e+00   0.0000000e+00   1.5956107e+00   0.0000000e+00   2.2560550e+00   0.0000000e+00   2.4845313e+00   0.0000000e+00   2.0841518e+00   0.0000000e+00   2.5128090e+00
   8.7000000e-01   0.0000000e+00   2.7893250e+00   0.0000000e+00   2.7938518e+00   0.0000000e+00   3.0237480e+00   0.0000000e+00   1.7067546e+00   0.0000000e+00   2.2560913e+00   0.0000000e+00   2.5014352e+00   0.0000000e+00   2.0991353e+00   0.0000000e+00   2.8030284e+00
   8.8000000e-01   0.0000000e+00   2.7893286e+00   0.0000000e+00   2.8336772e+00   0.0000000e+00   3.0437954e+00   0.0000000e+00   1.8074575e+00   0.0000000e+00   2.2561088e+00   0.0000000e+00   2.5395708e+00   0.0000000e+00   2.1020593e+00   0.0000000e+00   2.9767366e+00
   8.9000000e-01   0.0000000e+00   2.7893357e+00   0.0000000e+00   2.8664922e+00   0.0000000e+00   3.0656770e+00   0.0000000e+00   1.8797506e+00   0.0000000e+00   2.2561339e+00   0.0000000e+00   2.5709935e+00   0.0000000e+00   2.1239770e+00   0.0000000e+00   2.9912208e+00
   9.0000000e-01   0.0000000e+00   2.7893413e+00   0.0000000e+00   2.8750373e+00   0.0000000e+00   3.0736405e+00   0.0000000e+00   2.2458227e+00   0.0000000e+00   2.2562053e+00   0.0000000e+00   2.5789254e+00   0.0000000e+00   2.1514075e+00   0.0000000e+00   3.0161019e+00
   9.1000000e-01   0.0000000e+00   2.7893441e+00   0.0000000e+00   2.9459599e+00   0.0000000e+00   3.1339500e+00   0.0000000e+00   2.6910407e+00   0.0000000e+00   2.2562772e+00   0.0000000e+00   2.6502967e+00   0.0000000e+00   2.1692860e+00   0.0000000e+00   3.0779165e+00
   9.2000000e-01   0.0000000e+00   2.7893469e+00   0.0000000e+00   3.1025047e+00   0.0000000e+00   3.1958474e+00   0.0000000e+00   2.8561234e+00   0.0000000e+00   2.2567384e+00   0.0000000e+00   2.8043852e+00   0.0000000e+00   2.1863648e+00   0.0000000e+00   3.1212818e+00
   9.3000000e-01   0.0000000e+00   2.7895095e+00   0.0000000e+00   3.2395538e+00   0.0000000e+00   3.2158283e+00   0.0000000e+00   2.9178621e+00   0.0000000e+00   2.2571794e+00   0.0000000e+00   2.9403144e+00   0.0000000e+00   2.2219622e+00   0.0000000e+00   3.1455508e+00
   9.4000000e-01   0.0000000e+00   2.7896739e+00   0.0000000e+00   3.3435690e+00   0.0000000e+00   3.2543361e+00   0.0000000e+00   3.0087635e+00   0.0000000e+00   2.2572721e+00   0.0000000e+00   3.0409803e+00   0.0000000e+00   2.3258742e+00   0.0000000e+00   3.1984622e+00
   9.5000000e-01   0.0000000e+00   2.7896777e+00   0.0000000e+00   3.4713234e+00   0.0000000e+00   3.2761298e+00   0.0000000e+00   3.0950816e+00   0.0000000e+00   2.2573955e+00   0.0000000e+00   3.1681975e+00   0.0000000e+00   2.4214946e+00   0.0000000e+00   3.2685368e+00
   9.6000000e-01   0.0000000e+00   2.7896785e+00   0.0000000e+00   3.5550489e+00   0.0000000e+00   3.3225640e+00   0.0000000e+00   3.1336236e+00   0.0000000e+00   2.2574625e+00   0.0000000e+00   3.2552195e+00   0.0000000e+00   2.4499667e+00   0.0000000e+00   3.3684514e+00
   9.7000000e-01   0.0000000e+00   2.7896832e+00   0.0000000e+00   3.6252730e+00   0.0000000e+00   3.3782008e+00   0.0000000e+00   3.1753446e+00   0.0000000e+00   2.2575058e+00   0.0000000e+00   3.3266731e+00   0.0000000e+00   2.4878602e+00   0.0000000e+00   3.4426013e+00
   9.8000000e-01   0.0000000e+00   2.7896888e+00   0.0000000e+00   3.6926761e+00   0.0000000e+00   3.4183867e+00   0.0000000e+00   3.3257451e+00   0.0000000e+00   2.2575729e+00   0.0000000e+00   3.3931296e+00   0.0000000e+00   2.5780486e+00   0.0000000e+00   3.4957635e+00
   9.9000000e-01   0.0000000e+00   2.7898834e+00   0.0000000e+00   3.9255140e+00   0.0000000e+00   3.4942650e+00   0.0000000e+00   3.6316501e+00   0.0000000e+00   2.2576632e+00   0.0000000e+00   3.6257101e+00   0.0000000e+00   2.6820097e+00   0.0000000e+00   3.6041201e+00
   1.0000000e+00   0.0000000e+00   2.7900771e+00   0.0000000e+00   4.1494672e+00   0.0000000e+00   3.5406498e+00   0.0000000e+00   3.7946909e+00   0.0000000e+00   2.2576938e+00   0.0000000e+00   3.8502590e+00   0.0000000e+00   2.7270919e+00   0.0000000e+00   3.6745036e+00


==> Figures/Prct_OptQbitM100_minPw_SE05_GP.txt <==
   (0)Percentile	(1)	(2)M=100K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=100K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=100K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=100K=10MR-MinPw-SE-mxpd-unC-Cfree	(9)	(10)M=100K=10MR-MinPw-SE-mxmin-unC-CoI	(11)	(12)M=100K=10MR-MinPw-SE-mxmin-unC-CoD1	(13)	(14)M=100K=10MR-MinPw-SE-mxmin-unC-CoDK	(15)	(16)M=100K=10MR-MinPw-SE-mxmin-unC-Cfree	
   0.0000000e+00   0.0000000e+00   2.7549508e+00   0.0000000e+00   1.0001223e+00   0.0000000e+00   1.6385876e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   1.9364427e+00   0.0000000e+00   1.0002521e+00   0.0000000e+00   1.0035550e+00   0.0000000e+00   1.0000003e+00
   1.0000000e-02   0.0000000e+00   2.7786319e+00   0.0000000e+00   1.0001494e+00   0.0000000e+00   1.7401191e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   1.9818189e+00   0.0000000e+00   1.0004223e+00   0.0000000e+00   1.0175011e+00   0.0000000e+00   1.0000004e+00
   2.0000000e-02   0.0000000e+00   2.7853677e+00   0.0000000e+00   1.0001618e+00   0.0000000e+00   1.8479957e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   1.9960736e+00   0.0000000e+00   1.0005346e+00   0.0000000e+00   1.0538991e+00   0.0000000e+00   1.0000004e+00
   3.0000000e-02   0.0000000e+00   2.7882648e+00   0.0000000e+00   1.0002163e+00   0.0000000e+00   1.9151697e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   1.9964250e+00   0.0000000e+00   1.0005937e+00   0.0000000e+00   1.1112371e+00   0.0000000e+00   1.0000004e+00
   4.0000000e-02   0.0000000e+00   2.7887876e+00   0.0000000e+00   1.0002472e+00   0.0000000e+00   1.9436907e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   1.9975541e+00   0.0000000e+00   1.0006078e+00   0.0000000e+00   1.1496694e+00   0.0000000e+00   1.0000004e+00
   5.0000000e-02   0.0000000e+00   2.7889208e+00   0.0000000e+00   1.0002947e+00   0.0000000e+00   1.9627632e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   1.9977141e+00   0.0000000e+00   1.0006224e+00   0.0000000e+00   1.1965710e+00   0.0000000e+00   1.0000004e+00
   6.0000000e-02   0.0000000e+00   2.7889619e+00   0.0000000e+00   1.0003513e+00   0.0000000e+00   1.9768540e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   1.9978912e+00   0.0000000e+00   1.0006341e+00   0.0000000e+00   1.2593662e+00   0.0000000e+00   1.0000004e+00
   7.0000000e-02   0.0000000e+00   2.7889817e+00   0.0000000e+00   1.0003964e+00   0.0000000e+00   1.9939220e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   1.9991768e+00   0.0000000e+00   1.0006465e+00   0.0000000e+00   1.2894440e+00   0.0000000e+00   1.0000004e+00
   8.0000000e-02   0.0000000e+00   2.7889931e+00   0.0000000e+00   1.0004383e+00   0.0000000e+00   2.0366164e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   1.9996800e+00   0.0000000e+00   1.0006611e+00   0.0000000e+00   1.3003315e+00   0.0000000e+00   1.0000004e+00
   9.0000000e-02   0.0000000e+00   2.7889984e+00   0.0000000e+00   1.0004840e+00   0.0000000e+00   2.0754294e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   1.9997274e+00   0.0000000e+00   1.0006882e+00   0.0000000e+00   1.3035639e+00   0.0000000e+00   1.0000004e+00
   1.0000000e-01   0.0000000e+00   2.7889989e+00   0.0000000e+00   1.0005382e+00   0.0000000e+00   2.1068926e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0009848e+00   0.0000000e+00   1.0007057e+00   0.0000000e+00   1.3079052e+00   0.0000000e+00   1.0000004e+00
   1.1000000e-01   0.0000000e+00   2.7889996e+00   0.0000000e+00   1.0006071e+00   0.0000000e+00   2.1311698e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0013928e+00   0.0000000e+00   1.0007496e+00   0.0000000e+00   1.3142958e+00   0.0000000e+00   1.0000004e+00
   1.2000000e-01   0.0000000e+00   2.7890010e+00   0.0000000e+00   1.0006638e+00   0.0000000e+00   2.1346830e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0013987e+00   0.0000000e+00   1.0007815e+00   0.0000000e+00   1.3228269e+00   0.0000000e+00   1.0000004e+00
   1.3000000e-01   0.0000000e+00   2.7890021e+00   0.0000000e+00   1.0007536e+00   0.0000000e+00   2.1469593e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014016e+00   0.0000000e+00   1.0008718e+00   0.0000000e+00   1.3469612e+00   0.0000000e+00   1.0000006e+00
   1.4000000e-01   0.0000000e+00   2.7890039e+00   0.0000000e+00   1.0009164e+00   0.0000000e+00   2.1562140e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014032e+00   0.0000000e+00   1.0010301e+00   0.0000000e+00   1.3767810e+00   0.0000000e+00   1.0000006e+00
   1.5000000e-01   0.0000000e+00   2.7890042e+00   0.0000000e+00   1.0010752e+00   0.0000000e+00   2.1666706e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014050e+00   0.0000000e+00   1.0012306e+00   0.0000000e+00   1.3963148e+00   0.0000000e+00   1.0000006e+00
   1.6000000e-01   0.0000000e+00   2.7890055e+00   0.0000000e+00   1.0016896e+00   0.0000000e+00   2.1898997e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014068e+00   0.0000000e+00   1.0012626e+00   0.0000000e+00   1.4103843e+00   0.0000000e+00   1.0000006e+00
   1.7000000e-01   0.0000000e+00   2.7890060e+00   0.0000000e+00   1.0037238e+00   0.0000000e+00   2.1960904e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014111e+00   0.0000000e+00   1.0013428e+00   0.0000000e+00   1.4280571e+00   0.0000000e+00   1.0000006e+00
   1.8000000e-01   0.0000000e+00   2.7890073e+00   0.0000000e+00   1.0139512e+00   0.0000000e+00   2.2254602e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014163e+00   0.0000000e+00   1.0014296e+00   0.0000000e+00   1.4494878e+00   0.0000000e+00   1.0000006e+00
   1.9000000e-01   0.0000000e+00   2.7890078e+00   0.0000000e+00   1.1086544e+00   0.0000000e+00   2.2435062e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014215e+00   0.0000000e+00   1.0018151e+00   0.0000000e+00   1.4617378e+00   0.0000000e+00   1.0000006e+00
   2.0000000e-01   0.0000000e+00   2.7890080e+00   0.0000000e+00   1.1378583e+00   0.0000000e+00   2.2573051e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014229e+00   0.0000000e+00   1.0021398e+00   0.0000000e+00   1.4703948e+00   0.0000000e+00   1.0000006e+00
   2.1000000e-01   0.0000000e+00   2.7890082e+00   0.0000000e+00   1.1572111e+00   0.0000000e+00   2.2736149e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014250e+00   0.0000000e+00   1.0024790e+00   0.0000000e+00   1.4980015e+00   0.0000000e+00   1.0000006e+00
   2.2000000e-01   0.0000000e+00   2.7890083e+00   0.0000000e+00   1.1819765e+00   0.0000000e+00   2.2780017e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.0014278e+00   0.0000000e+00   1.0027054e+00   0.0000000e+00   1.5238246e+00   0.0000000e+00   1.0000006e+00
   2.3000000e-01   0.0000000e+00   2.7890086e+00   0.0000000e+00   1.1927052e+00   0.0000000e+00   2.2916742e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0014319e+00   0.0000000e+00   1.0029505e+00   0.0000000e+00   1.5263084e+00   0.0000000e+00   1.0000007e+00
   2.4000000e-01   0.0000000e+00   2.7890088e+00   0.0000000e+00   1.1996964e+00   0.0000000e+00   2.3013203e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0014390e+00   0.0000000e+00   1.0035858e+00   0.0000000e+00   1.5277796e+00   0.0000000e+00   1.0000007e+00
   2.5000000e-01   0.0000000e+00   2.7890091e+00   0.0000000e+00   1.2345734e+00   0.0000000e+00   2.3173086e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0014422e+00   0.0000000e+00   1.0039369e+00   0.0000000e+00   1.5369541e+00   0.0000000e+00   1.0000007e+00
   2.6000000e-01   0.0000000e+00   2.7890093e+00   0.0000000e+00   1.3053766e+00   0.0000000e+00   2.3301398e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0014472e+00   0.0000000e+00   1.0053293e+00   0.0000000e+00   1.5453196e+00   0.0000000e+00   1.0000007e+00
   2.7000000e-01   0.0000000e+00   2.7890094e+00   0.0000000e+00   1.3254966e+00   0.0000000e+00   2.3373789e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0018282e+00   0.0000000e+00   1.0200064e+00   0.0000000e+00   1.5519448e+00   0.0000000e+00   1.0000007e+00
   2.8000000e-01   0.0000000e+00   2.7890094e+00   0.0000000e+00   1.3426907e+00   0.0000000e+00   2.3447426e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0034246e+00   0.0000000e+00   1.0513654e+00   0.0000000e+00   1.5607854e+00   0.0000000e+00   1.0000007e+00
   2.9000000e-01   0.0000000e+00   2.7890096e+00   0.0000000e+00   1.3670995e+00   0.0000000e+00   2.3562532e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0043533e+00   0.0000000e+00   1.0751688e+00   0.0000000e+00   1.5710200e+00   0.0000000e+00   1.0000007e+00
   3.0000000e-01   0.0000000e+00   2.7890109e+00   0.0000000e+00   1.3970208e+00   0.0000000e+00   2.3622062e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0045448e+00   0.0000000e+00   1.0930250e+00   0.0000000e+00   1.5797133e+00   0.0000000e+00   1.0000007e+00
   3.1000000e-01   0.0000000e+00   2.7890192e+00   0.0000000e+00   1.4334919e+00   0.0000000e+00   2.3769158e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0047767e+00   0.0000000e+00   1.1145887e+00   0.0000000e+00   1.5818501e+00   0.0000000e+00   1.0000007e+00
   3.2000000e-01   0.0000000e+00   2.7890233e+00   0.0000000e+00   1.4567331e+00   0.0000000e+00   2.3912802e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0059006e+00   0.0000000e+00   1.1380333e+00   0.0000000e+00   1.5868252e+00   0.0000000e+00   1.0000007e+00
   3.3000000e-01   0.0000000e+00   2.7890266e+00   0.0000000e+00   1.4921561e+00   0.0000000e+00   2.3945122e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.0063531e+00   0.0000000e+00   1.1625061e+00   0.0000000e+00   1.5935123e+00   0.0000000e+00   1.0000007e+00
   3.4000000e-01   0.0000000e+00   2.7893241e+00   0.0000000e+00   1.5216096e+00   0.0000000e+00   2.4002115e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.1910034e+00   0.0000000e+00   1.1925353e+00   0.0000000e+00   1.6037623e+00   0.0000000e+00   1.0000007e+00
   3.5000000e-01   0.0000000e+00   2.7893258e+00   0.0000000e+00   1.5786220e+00   0.0000000e+00   2.4120236e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2353862e+00   0.0000000e+00   1.2432942e+00   0.0000000e+00   1.6121734e+00   0.0000000e+00   1.0000007e+00
   3.6000000e-01   0.0000000e+00   2.7893413e+00   0.0000000e+00   1.6089623e+00   0.0000000e+00   2.4263389e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2421390e+00   0.0000000e+00   1.2786289e+00   0.0000000e+00   1.6147123e+00   0.0000000e+00   1.0000007e+00
   3.7000000e-01   0.0000000e+00   2.7893481e+00   0.0000000e+00   1.6466563e+00   0.0000000e+00   2.4322804e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2488918e+00   0.0000000e+00   1.3226259e+00   0.0000000e+00   1.6236023e+00   0.0000000e+00   1.0000007e+00
   3.8000000e-01   0.0000000e+00   2.7896739e+00   0.0000000e+00   1.7138400e+00   0.0000000e+00   2.4473153e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2536317e+00   0.0000000e+00   1.3603873e+00   0.0000000e+00   1.6322776e+00   0.0000000e+00   1.0000007e+00
   3.9000000e-01   0.0000000e+00   2.7896785e+00   0.0000000e+00   1.7322027e+00   0.0000000e+00   2.4606384e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2547288e+00   0.0000000e+00   1.4211721e+00   0.0000000e+00   1.6411643e+00   0.0000000e+00   1.0000007e+00
   4.0000000e-01   0.0000000e+00   2.7898834e+00   0.0000000e+00   1.7536660e+00   0.0000000e+00   2.4765778e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2549672e+00   0.0000000e+00   1.4381139e+00   0.0000000e+00   1.6588733e+00   0.0000000e+00   1.0000007e+00
   4.1000000e-01   0.0000000e+00   2.8274886e+00   0.0000000e+00   1.7622326e+00   0.0000000e+00   2.4935576e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2552057e+00   0.0000000e+00   1.4436148e+00   0.0000000e+00   1.6776600e+00   0.0000000e+00   1.0000007e+00
   4.2000000e-01   0.0000000e+00   2.8290580e+00   0.0000000e+00   1.7719147e+00   0.0000000e+00   2.5020620e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553446e+00   0.0000000e+00   1.4627691e+00   0.0000000e+00   1.6882000e+00   0.0000000e+00   1.0000007e+00
   4.3000000e-01   0.0000000e+00   2.8307324e+00   0.0000000e+00   1.7914186e+00   0.0000000e+00   2.5118243e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553498e+00   0.0000000e+00   1.4797827e+00   0.0000000e+00   1.6921844e+00   0.0000000e+00   1.0000007e+00
   4.4000000e-01   0.0000000e+00   2.8313246e+00   0.0000000e+00   1.8498571e+00   0.0000000e+00   2.5222704e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553522e+00   0.0000000e+00   1.4978966e+00   0.0000000e+00   1.6960041e+00   0.0000000e+00   1.0000007e+00
   4.5000000e-01   0.0000000e+00   2.8322036e+00   0.0000000e+00   1.8722746e+00   0.0000000e+00   2.5328098e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553592e+00   0.0000000e+00   1.5670608e+00   0.0000000e+00   1.6994561e+00   0.0000000e+00   1.0000007e+00
   4.6000000e-01   0.0000000e+00   2.8322542e+00   0.0000000e+00   1.9055171e+00   0.0000000e+00   2.5397883e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553598e+00   0.0000000e+00   1.6048458e+00   0.0000000e+00   1.7013665e+00   0.0000000e+00   1.0000007e+00
   4.7000000e-01   0.0000000e+00   2.8322621e+00   0.0000000e+00   1.9106018e+00   0.0000000e+00   2.5465071e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.2553605e+00   0.0000000e+00   1.6246758e+00   0.0000000e+00   1.7032659e+00   0.0000000e+00   1.0000007e+00
   4.8000000e-01   0.0000000e+00   2.8322785e+00   0.0000000e+00   1.9201096e+00   0.0000000e+00   2.5508370e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2553619e+00   0.0000000e+00   1.6289957e+00   0.0000000e+00   1.7087646e+00   0.0000000e+00   1.0000007e+00
   4.9000000e-01   0.0000000e+00   2.8323027e+00   0.0000000e+00   1.9463623e+00   0.0000000e+00   2.5605825e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2553625e+00   0.0000000e+00   1.6357919e+00   0.0000000e+00   1.7145270e+00   0.0000000e+00   1.0000007e+00
   5.0000000e-01   0.0000000e+00   2.8323293e+00   0.0000000e+00   1.9560266e+00   0.0000000e+00   2.5767604e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2553637e+00   0.0000000e+00   1.6524087e+00   0.0000000e+00   1.7291073e+00   0.0000000e+00   1.0000007e+00
   5.1000000e-01   0.0000000e+00   2.8323549e+00   0.0000000e+00   1.9846924e+00   0.0000000e+00   2.5869572e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2553638e+00   0.0000000e+00   1.6703652e+00   0.0000000e+00   1.7419816e+00   0.0000000e+00   1.0000008e+00
   5.2000000e-01   0.0000000e+00   2.8323899e+00   0.0000000e+00   2.0126431e+00   0.0000000e+00   2.5940597e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2553652e+00   0.0000000e+00   1.7012355e+00   0.0000000e+00   1.7493920e+00   0.0000000e+00   1.0000008e+00
   5.3000000e-01   0.0000000e+00   2.8324472e+00   0.0000000e+00   2.0381126e+00   0.0000000e+00   2.5962701e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2553665e+00   0.0000000e+00   1.7351374e+00   0.0000000e+00   1.7576093e+00   0.0000000e+00   1.0000008e+00
   5.4000000e-01   0.0000000e+00   2.8324872e+00   0.0000000e+00   2.0494522e+00   0.0000000e+00   2.6027068e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2553665e+00   0.0000000e+00   1.7488844e+00   0.0000000e+00   1.7598216e+00   0.0000000e+00   1.0000008e+00
   5.5000000e-01   0.0000000e+00   2.8325599e+00   0.0000000e+00   2.0687353e+00   0.0000000e+00   2.6111757e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.2553675e+00   0.0000000e+00   1.7697947e+00   0.0000000e+00   1.7683126e+00   0.0000000e+00   1.0000008e+00
   5.6000000e-01   0.0000000e+00   2.8326054e+00   0.0000000e+00   2.0811030e+00   0.0000000e+00   2.6142886e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553678e+00   0.0000000e+00   1.7802807e+00   0.0000000e+00   1.7766798e+00   0.0000000e+00   1.0000008e+00
   5.7000000e-01   0.0000000e+00   2.8326499e+00   0.0000000e+00   2.1106913e+00   0.0000000e+00   2.6308308e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553682e+00   0.0000000e+00   1.7982555e+00   0.0000000e+00   1.7780826e+00   0.0000000e+00   1.0000008e+00
   5.8000000e-01   0.0000000e+00   2.8326931e+00   0.0000000e+00   2.1391434e+00   0.0000000e+00   2.6364857e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553683e+00   0.0000000e+00   1.8367582e+00   0.0000000e+00   1.7849528e+00   0.0000000e+00   1.0000008e+00
   5.9000000e-01   0.0000000e+00   2.8327190e+00   0.0000000e+00   2.1550823e+00   0.0000000e+00   2.6468050e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553683e+00   0.0000000e+00   1.8528207e+00   0.0000000e+00   1.7934102e+00   0.0000000e+00   1.0000008e+00
   6.0000000e-01   0.0000000e+00   2.8432221e+00   0.0000000e+00   2.1846490e+00   0.0000000e+00   2.6612616e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553683e+00   0.0000000e+00   1.8786818e+00   0.0000000e+00   1.7961464e+00   0.0000000e+00   1.0000008e+00
   6.1000000e-01   0.0000000e+00   2.8808546e+00   0.0000000e+00   2.2111471e+00   0.0000000e+00   2.6688186e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553684e+00   0.0000000e+00   1.9010737e+00   0.0000000e+00   1.7968814e+00   0.0000000e+00   1.0000008e+00
   6.2000000e-01   0.0000000e+00   2.8816465e+00   0.0000000e+00   2.2301264e+00   0.0000000e+00   2.6808664e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553684e+00   0.0000000e+00   1.9258699e+00   0.0000000e+00   1.8085702e+00   0.0000000e+00   1.0000009e+00
   6.3000000e-01   0.0000000e+00   2.8816862e+00   0.0000000e+00   2.2811426e+00   0.0000000e+00   2.6904572e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553684e+00   0.0000000e+00   1.9647656e+00   0.0000000e+00   1.8272458e+00   0.0000000e+00   1.0000009e+00
   6.4000000e-01   0.0000000e+00   2.8820303e+00   0.0000000e+00   2.2876939e+00   0.0000000e+00   2.6988387e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553686e+00   0.0000000e+00   1.9921248e+00   0.0000000e+00   1.8360660e+00   0.0000000e+00   1.0000010e+00
   6.5000000e-01   0.0000000e+00   2.8822436e+00   0.0000000e+00   2.3076907e+00   0.0000000e+00   2.7110038e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.2553687e+00   0.0000000e+00   2.0121511e+00   0.0000000e+00   1.8437105e+00   0.0000000e+00   1.0000012e+00
   6.6000000e-01   0.0000000e+00   2.8825168e+00   0.0000000e+00   2.3309479e+00   0.0000000e+00   2.7185862e+00   0.0000000e+00   1.0000012e+00   0.0000000e+00   2.2553688e+00   0.0000000e+00   2.0278698e+00   0.0000000e+00   1.8538001e+00   0.0000000e+00   1.0000015e+00
   6.7000000e-01   0.0000000e+00   2.8825488e+00   0.0000000e+00   2.3454799e+00   0.0000000e+00   2.7255056e+00   0.0000000e+00   1.0000012e+00   0.0000000e+00   2.2553691e+00   0.0000000e+00   2.0481079e+00   0.0000000e+00   1.8657830e+00   0.0000000e+00   1.0000019e+00
   6.8000000e-01   0.0000000e+00   2.8825561e+00   0.0000000e+00   2.3683761e+00   0.0000000e+00   2.7284289e+00   0.0000000e+00   1.0000012e+00   0.0000000e+00   2.2553699e+00   0.0000000e+00   2.0667888e+00   0.0000000e+00   1.8813233e+00   0.0000000e+00   1.0000042e+00
   6.9000000e-01   0.0000000e+00   2.8825566e+00   0.0000000e+00   2.3918893e+00   0.0000000e+00   2.7384125e+00   0.0000000e+00   1.0000013e+00   0.0000000e+00   2.2553704e+00   0.0000000e+00   2.1025985e+00   0.0000000e+00   1.8997524e+00   0.0000000e+00   1.0693522e+00
   7.0000000e-01   0.0000000e+00   2.8825588e+00   0.0000000e+00   2.4173729e+00   0.0000000e+00   2.7456808e+00   0.0000000e+00   1.0000013e+00   0.0000000e+00   2.2553790e+00   0.0000000e+00   2.1332444e+00   0.0000000e+00   1.9106520e+00   0.0000000e+00   1.2336827e+00
   7.1000000e-01   0.0000000e+00   2.8825603e+00   0.0000000e+00   2.4644058e+00   0.0000000e+00   2.7533046e+00   0.0000000e+00   1.0000013e+00   0.0000000e+00   2.2553946e+00   0.0000000e+00   2.1576034e+00   0.0000000e+00   1.9122811e+00   0.0000000e+00   1.2838703e+00
   7.2000000e-01   0.0000000e+00   2.8825607e+00   0.0000000e+00   2.4899512e+00   0.0000000e+00   2.7743672e+00   0.0000000e+00   1.0000014e+00   0.0000000e+00   2.2553999e+00   0.0000000e+00   2.1877916e+00   0.0000000e+00   1.9196561e+00   0.0000000e+00   1.4023508e+00
   7.3000000e-01   0.0000000e+00   2.8825616e+00   0.0000000e+00   2.5015982e+00   0.0000000e+00   2.7945475e+00   0.0000000e+00   1.0000014e+00   0.0000000e+00   2.2554060e+00   0.0000000e+00   2.2082077e+00   0.0000000e+00   1.9314718e+00   0.0000000e+00   1.4707941e+00
   7.4000000e-01   0.0000000e+00   2.8825621e+00   0.0000000e+00   2.5252346e+00   0.0000000e+00   2.8005927e+00   0.0000000e+00   1.0000014e+00   0.0000000e+00   2.2554076e+00   0.0000000e+00   2.2254319e+00   0.0000000e+00   1.9466765e+00   0.0000000e+00   1.5241766e+00
   7.5000000e-01   0.0000000e+00   2.8825626e+00   0.0000000e+00   2.5867994e+00   0.0000000e+00   2.8260142e+00   0.0000000e+00   1.0000015e+00   0.0000000e+00   2.2554186e+00   0.0000000e+00   2.2591229e+00   0.0000000e+00   1.9622940e+00   0.0000000e+00   1.5603480e+00
   7.6000000e-01   0.0000000e+00   2.8825629e+00   0.0000000e+00   2.6021901e+00   0.0000000e+00   2.8392094e+00   0.0000000e+00   1.0000017e+00   0.0000000e+00   2.2554412e+00   0.0000000e+00   2.3057263e+00   0.0000000e+00   1.9694802e+00   0.0000000e+00   1.6694919e+00
   7.7000000e-01   0.0000000e+00   2.8826101e+00   0.0000000e+00   2.6232730e+00   0.0000000e+00   2.8489414e+00   0.0000000e+00   1.0000018e+00   0.0000000e+00   2.2554641e+00   0.0000000e+00   2.3242357e+00   0.0000000e+00   1.9729370e+00   0.0000000e+00   1.7074714e+00
   7.8000000e-01   0.0000000e+00   2.8829600e+00   0.0000000e+00   2.6551784e+00   0.0000000e+00   2.8519518e+00   0.0000000e+00   1.0000021e+00   0.0000000e+00   2.2554889e+00   0.0000000e+00   2.3418409e+00   0.0000000e+00   1.9765665e+00   0.0000000e+00   1.8485682e+00
   7.9000000e-01   0.0000000e+00   2.8832060e+00   0.0000000e+00   2.6868181e+00   0.0000000e+00   2.8759528e+00   0.0000000e+00   1.0000035e+00   0.0000000e+00   2.2555106e+00   0.0000000e+00   2.3822119e+00   0.0000000e+00   1.9947258e+00   0.0000000e+00   1.9409855e+00
   8.0000000e-01   0.0000000e+00   2.8918323e+00   0.0000000e+00   2.7009736e+00   0.0000000e+00   2.8881773e+00   0.0000000e+00   1.0928667e+00   0.0000000e+00   2.2555400e+00   0.0000000e+00   2.3926011e+00   0.0000000e+00   2.0140768e+00   0.0000000e+00   2.0516130e+00
   8.1000000e-01   0.0000000e+00   2.9442090e+00   0.0000000e+00   2.7119760e+00   0.0000000e+00   2.9023663e+00   0.0000000e+00   1.1647001e+00   0.0000000e+00   2.2555958e+00   0.0000000e+00   2.4012019e+00   0.0000000e+00   2.0208951e+00   0.0000000e+00   2.2878893e+00
   8.2000000e-01   0.0000000e+00   2.9479761e+00   0.0000000e+00   2.7479828e+00   0.0000000e+00   2.9076126e+00   0.0000000e+00   1.2659463e+00   0.0000000e+00   2.2556166e+00   0.0000000e+00   2.4102431e+00   0.0000000e+00   2.0328065e+00   0.0000000e+00   2.3570450e+00
   8.3000000e-01   0.0000000e+00   2.9480356e+00   0.0000000e+00   2.7749989e+00   0.0000000e+00   2.9231456e+00   0.0000000e+00   1.4832431e+00   0.0000000e+00   2.2556736e+00   0.0000000e+00   2.4409331e+00   0.0000000e+00   2.0540141e+00   0.0000000e+00   2.3754817e+00
   8.4000000e-01   0.0000000e+00   2.9480586e+00   0.0000000e+00   2.7889487e+00   0.0000000e+00   2.9579201e+00   0.0000000e+00   1.5599466e+00   0.0000000e+00   2.2557196e+00   0.0000000e+00   2.4739042e+00   0.0000000e+00   2.0689008e+00   0.0000000e+00   2.4212761e+00
   8.5000000e-01   0.0000000e+00   2.9480738e+00   0.0000000e+00   2.8074593e+00   0.0000000e+00   2.9833992e+00   0.0000000e+00   1.7177705e+00   0.0000000e+00   2.2557591e+00   0.0000000e+00   2.4879815e+00   0.0000000e+00   2.0707040e+00   0.0000000e+00   2.5540857e+00
   8.6000000e-01   0.0000000e+00   2.9480891e+00   0.0000000e+00   2.8610373e+00   0.0000000e+00   3.0085397e+00   0.0000000e+00   1.7832126e+00   0.0000000e+00   2.2558067e+00   0.0000000e+00   2.4997224e+00   0.0000000e+00   2.0841518e+00   0.0000000e+00   2.7817106e+00
   8.7000000e-01   0.0000000e+00   2.9481041e+00   0.0000000e+00   2.8750373e+00   0.0000000e+00   3.0178562e+00   0.0000000e+00   1.8601801e+00   0.0000000e+00   2.2558419e+00   0.0000000e+00   2.5195463e+00   0.0000000e+00   2.0991353e+00   0.0000000e+00   2.8923166e+00
   8.8000000e-01   0.0000000e+00   2.9481183e+00   0.0000000e+00   2.9220446e+00   0.0000000e+00   3.0351399e+00   0.0000000e+00   1.9867073e+00   0.0000000e+00   2.2559041e+00   0.0000000e+00   2.5731554e+00   0.0000000e+00   2.1020593e+00   0.0000000e+00   2.9683838e+00
   8.9000000e-01   0.0000000e+00   2.9481317e+00   0.0000000e+00   2.9670654e+00   0.0000000e+00   3.0582138e+00   0.0000000e+00   2.2252966e+00   0.0000000e+00   2.2559487e+00   0.0000000e+00   2.6002829e+00   0.0000000e+00   2.1239770e+00   0.0000000e+00   2.9971744e+00
   9.0000000e-01   0.0000000e+00   2.9481443e+00   0.0000000e+00   3.0179727e+00   0.0000000e+00   3.0736405e+00   0.0000000e+00   2.3785970e+00   0.0000000e+00   2.2560256e+00   0.0000000e+00   2.6378287e+00   0.0000000e+00   2.1514075e+00   0.0000000e+00   3.0225961e+00
   9.1000000e-01   0.0000000e+00   2.9481559e+00   0.0000000e+00   3.0676903e+00   0.0000000e+00   3.1095751e+00   0.0000000e+00   2.6162335e+00   0.0000000e+00   2.2560790e+00   0.0000000e+00   2.7237947e+00   0.0000000e+00   2.1692860e+00   0.0000000e+00   3.0510841e+00
   9.2000000e-01   0.0000000e+00   2.9481663e+00   0.0000000e+00   3.1136982e+00   0.0000000e+00   3.1425708e+00   0.0000000e+00   2.7161271e+00   0.0000000e+00   2.2561088e+00   0.0000000e+00   2.7767679e+00   0.0000000e+00   2.1863648e+00   0.0000000e+00   3.0990488e+00
   9.3000000e-01   0.0000000e+00   2.9481756e+00   0.0000000e+00   3.1912734e+00   0.0000000e+00   3.1952787e+00   0.0000000e+00   2.8296554e+00   0.0000000e+00   2.2561539e+00   0.0000000e+00   2.8324148e+00   0.0000000e+00   2.2219622e+00   0.0000000e+00   3.1220910e+00
   9.4000000e-01   0.0000000e+00   2.9481836e+00   0.0000000e+00   3.2821989e+00   0.0000000e+00   3.2274398e+00   0.0000000e+00   2.9272187e+00   0.0000000e+00   2.2562772e+00   0.0000000e+00   2.9250896e+00   0.0000000e+00   2.3258742e+00   0.0000000e+00   3.2160132e+00
   9.5000000e-01   0.0000000e+00   2.9481902e+00   0.0000000e+00   3.3851986e+00   0.0000000e+00   3.2761298e+00   0.0000000e+00   3.0907243e+00   0.0000000e+00   2.2571792e+00   0.0000000e+00   2.9877565e+00   0.0000000e+00   2.4214946e+00   0.0000000e+00   3.2709736e+00
   9.6000000e-01   0.0000000e+00   2.9481953e+00   0.0000000e+00   3.4383796e+00   0.0000000e+00   3.3675085e+00   0.0000000e+00   3.1753446e+00   0.0000000e+00   2.2572721e+00   0.0000000e+00   3.0942041e+00   0.0000000e+00   2.4499667e+00   0.0000000e+00   3.3268198e+00
   9.7000000e-01   0.0000000e+00   2.9481990e+00   0.0000000e+00   3.5535826e+00   0.0000000e+00   3.3888932e+00   0.0000000e+00   3.3501737e+00   0.0000000e+00   2.2574265e+00   0.0000000e+00   3.2552195e+00   0.0000000e+00   2.4878602e+00   0.0000000e+00   3.3993554e+00
   9.8000000e-01   0.0000000e+00   2.9482010e+00   0.0000000e+00   3.6872206e+00   0.0000000e+00   3.4478803e+00   0.0000000e+00   3.4686093e+00   0.0000000e+00   2.2575058e+00   0.0000000e+00   3.3931296e+00   0.0000000e+00   2.5780486e+00   0.0000000e+00   3.4823993e+00
   9.9000000e-01   0.0000000e+00   2.9485136e+00   0.0000000e+00   3.7784170e+00   0.0000000e+00   3.5020847e+00   0.0000000e+00   3.6032624e+00   0.0000000e+00   2.2576326e+00   0.0000000e+00   3.4284255e+00   0.0000000e+00   2.6820097e+00   0.0000000e+00   3.5461916e+00
   1.0000000e+00   0.0000000e+00   2.9485758e+00   0.0000000e+00   4.4515900e+00   0.0000000e+00   3.8243724e+00   0.0000000e+00   3.7946909e+00   0.0000000e+00   2.2576938e+00   0.0000000e+00   4.2006587e+00   0.0000000e+00   2.7270919e+00   0.0000000e+00   3.7417327e+00


==> Figures/Prct_OptQbitM100_minPw_SE_1_GP.txt <==
   (0)Percentile	(1)	(2)M=100K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=100K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=100K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=100K=10MR-MinPw-SE-mxpd-unC-Cfree	(9)	(10)M=100K=10MR-MinPw-SE-mxmin-unC-CoI	(11)	(12)M=100K=10MR-MinPw-SE-mxmin-unC-CoD1	(13)	(14)M=100K=10MR-MinPw-SE-mxmin-unC-CoDK	(15)	(16)M=100K=10MR-MinPw-SE-mxmin-unC-Cfree	
   0.0000000e+00   0.0000000e+00   2.8719133e+00   0.0000000e+00   1.0000768e+00   0.0000000e+00   1.8061745e+00   0.0000000e+00   1.0000005e+00   0.0000000e+00             NaN   0.0000000e+00   1.0001323e+00   0.0000000e+00   1.3880044e+00   0.0000000e+00   1.0000007e+00
   1.0000000e-02   0.0000000e+00   2.9008196e+00   0.0000000e+00   1.0001022e+00   0.0000000e+00   1.8691438e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00             NaN   0.0000000e+00   1.0001639e+00   0.0000000e+00   1.4464754e+00   0.0000000e+00   1.0000007e+00
   2.0000000e-02   0.0000000e+00   2.9113942e+00   0.0000000e+00   1.0001244e+00   0.0000000e+00   1.9265456e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00             NaN   0.0000000e+00   1.0001721e+00   0.0000000e+00   1.5151016e+00   0.0000000e+00   1.0000007e+00
   3.0000000e-02   0.0000000e+00   2.9198878e+00   0.0000000e+00   1.0001819e+00   0.0000000e+00   2.0381482e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00             NaN   0.0000000e+00   1.0001831e+00   0.0000000e+00   1.5821343e+00   0.0000000e+00   1.0000007e+00
   4.0000000e-02   0.0000000e+00   2.9200050e+00   0.0000000e+00   1.0002594e+00   0.0000000e+00   2.0603976e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00             NaN   0.0000000e+00   1.0001916e+00   0.0000000e+00   1.6591503e+00   0.0000000e+00   1.0000007e+00
   5.0000000e-02   0.0000000e+00   2.9200170e+00   0.0000000e+00   1.0003147e+00   0.0000000e+00   2.0845082e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00             NaN   0.0000000e+00   1.0002089e+00   0.0000000e+00   1.7188899e+00   0.0000000e+00   1.0000008e+00
   6.0000000e-02   0.0000000e+00   2.9200217e+00   0.0000000e+00   1.0004282e+00   0.0000000e+00   2.1028871e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00             NaN   0.0000000e+00   1.0002481e+00   0.0000000e+00   1.7623496e+00   0.0000000e+00   1.0000008e+00
   7.0000000e-02   0.0000000e+00   2.9200293e+00   0.0000000e+00   1.0004828e+00   0.0000000e+00   2.1316260e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00             NaN   0.0000000e+00   1.0002801e+00   0.0000000e+00   1.7818998e+00   0.0000000e+00   1.0000008e+00
   8.0000000e-02   0.0000000e+00   2.9200361e+00   0.0000000e+00   1.0005007e+00   0.0000000e+00   2.1594656e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00             NaN   0.0000000e+00   1.0004194e+00   0.0000000e+00   1.8003734e+00   0.0000000e+00   1.0000008e+00
   9.0000000e-02   0.0000000e+00   2.9200426e+00   0.0000000e+00   1.0005974e+00   0.0000000e+00   2.1766936e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00             NaN   0.0000000e+00   1.0004285e+00   0.0000000e+00   1.8064566e+00   0.0000000e+00   1.0000008e+00
   1.0000000e-01   0.0000000e+00   2.9200487e+00   0.0000000e+00   1.0006590e+00   0.0000000e+00   2.1946108e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00             NaN   0.0000000e+00   1.0004846e+00   0.0000000e+00   1.8230162e+00   0.0000000e+00   1.0000008e+00
   1.1000000e-01   0.0000000e+00   2.9200544e+00   0.0000000e+00   1.0007220e+00   0.0000000e+00   2.2027620e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00             NaN   0.0000000e+00   1.0005374e+00   0.0000000e+00   1.8463212e+00   0.0000000e+00   1.0000008e+00
   1.2000000e-01   0.0000000e+00   2.9200596e+00   0.0000000e+00   1.0007975e+00   0.0000000e+00   2.2409014e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00             NaN   0.0000000e+00   1.0007601e+00   0.0000000e+00   1.8589331e+00   0.0000000e+00   1.0000008e+00
   1.3000000e-01   0.0000000e+00   2.9200645e+00   0.0000000e+00   1.0010432e+00   0.0000000e+00   2.2499444e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00             NaN   0.0000000e+00   1.0008657e+00   0.0000000e+00   1.8671633e+00   0.0000000e+00   1.0000008e+00
   1.4000000e-01   0.0000000e+00   2.9200688e+00   0.0000000e+00   1.0012539e+00   0.0000000e+00   2.2635848e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00             NaN   0.0000000e+00   1.0010203e+00   0.0000000e+00   1.8906130e+00   0.0000000e+00   1.0000008e+00
   1.5000000e-01   0.0000000e+00   2.9200726e+00   0.0000000e+00   1.0021977e+00   0.0000000e+00   2.2705899e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00             NaN   0.0000000e+00   1.0011624e+00   0.0000000e+00   1.9169430e+00   0.0000000e+00   1.0000008e+00
   1.6000000e-01   0.0000000e+00   2.9200757e+00   0.0000000e+00   1.0071044e+00   0.0000000e+00   2.2985155e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00             NaN   0.0000000e+00   1.0034237e+00   0.0000000e+00   1.9381823e+00   0.0000000e+00   1.0000008e+00
   1.7000000e-01   0.0000000e+00   2.9200783e+00   0.0000000e+00   1.0306253e+00   0.0000000e+00   2.3196729e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00             NaN   0.0000000e+00   1.0312470e+00   0.0000000e+00   1.9684274e+00   0.0000000e+00   1.0000008e+00
   1.8000000e-01   0.0000000e+00   2.9200798e+00   0.0000000e+00   1.0914508e+00   0.0000000e+00   2.3351545e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00             NaN   0.0000000e+00   1.0934609e+00   0.0000000e+00   2.0117155e+00   0.0000000e+00   1.0000008e+00
   1.9000000e-01   0.0000000e+00   2.9200809e+00   0.0000000e+00   1.1359774e+00   0.0000000e+00   2.3414713e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00             NaN   0.0000000e+00   1.1229180e+00   0.0000000e+00   2.0456413e+00   0.0000000e+00   1.0000008e+00
   2.0000000e-01   0.0000000e+00   2.9202446e+00   0.0000000e+00   1.1777764e+00   0.0000000e+00   2.3523174e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00             NaN   0.0000000e+00   1.1386990e+00   0.0000000e+00   2.0557728e+00   0.0000000e+00   1.0000008e+00
   2.1000000e-01   0.0000000e+00   2.9204852e+00   0.0000000e+00   1.2074049e+00   0.0000000e+00   2.3557386e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00             NaN   0.0000000e+00   1.1676282e+00   0.0000000e+00   2.0619081e+00   0.0000000e+00   1.0000008e+00
   2.2000000e-01   0.0000000e+00   2.9243817e+00   0.0000000e+00   1.2353029e+00   0.0000000e+00   2.3850949e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00             NaN   0.0000000e+00   1.1762179e+00   0.0000000e+00   2.0755596e+00   0.0000000e+00   1.0000008e+00
   2.3000000e-01   0.0000000e+00   2.9306931e+00   0.0000000e+00   1.2490367e+00   0.0000000e+00   2.3977198e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00             NaN   0.0000000e+00   1.2559907e+00   0.0000000e+00   2.0896320e+00   0.0000000e+00   1.0000008e+00
   2.4000000e-01   0.0000000e+00   2.9331188e+00   0.0000000e+00   1.2750278e+00   0.0000000e+00   2.4040572e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00             NaN   0.0000000e+00   1.2787600e+00   0.0000000e+00   2.0943669e+00   0.0000000e+00   1.0000008e+00
   2.5000000e-01   0.0000000e+00   2.9335010e+00   0.0000000e+00   1.3227483e+00   0.0000000e+00   2.4076386e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00             NaN   0.0000000e+00   1.3050041e+00   0.0000000e+00   2.0984453e+00   0.0000000e+00   1.0000009e+00
   2.6000000e-01   0.0000000e+00   2.9335483e+00   0.0000000e+00   1.3354030e+00   0.0000000e+00   2.4150224e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00             NaN   0.0000000e+00   1.3390724e+00   0.0000000e+00   2.1026456e+00   0.0000000e+00   1.0000009e+00
   2.7000000e-01   0.0000000e+00   2.9335797e+00   0.0000000e+00   1.3718130e+00   0.0000000e+00   2.4226882e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00             NaN   0.0000000e+00   1.3539446e+00   0.0000000e+00   2.1074675e+00   0.0000000e+00   1.0000009e+00
   2.8000000e-01   0.0000000e+00   2.9336037e+00   0.0000000e+00   1.4069221e+00   0.0000000e+00   2.4263778e+00   0.0000000e+00   1.0000012e+00   0.0000000e+00             NaN   0.0000000e+00   1.3680659e+00   0.0000000e+00   2.1203876e+00   0.0000000e+00   1.0000009e+00
   2.9000000e-01   0.0000000e+00   2.9336122e+00   0.0000000e+00   1.4342969e+00   0.0000000e+00   2.4486078e+00   0.0000000e+00   1.0000012e+00   0.0000000e+00             NaN   0.0000000e+00   1.3992075e+00   0.0000000e+00   2.1294595e+00   0.0000000e+00   1.0000009e+00
   3.0000000e-01   0.0000000e+00   2.9336154e+00   0.0000000e+00   1.4555386e+00   0.0000000e+00   2.4609806e+00   0.0000000e+00   1.0000012e+00   0.0000000e+00             NaN   0.0000000e+00   1.4397106e+00   0.0000000e+00   2.1302667e+00   0.0000000e+00   1.0000009e+00
   3.1000000e-01   0.0000000e+00   2.9336182e+00   0.0000000e+00   1.4915163e+00   0.0000000e+00   2.4672380e+00   0.0000000e+00   1.0000013e+00   0.0000000e+00             NaN   0.0000000e+00   1.5009183e+00   0.0000000e+00   2.1352003e+00   0.0000000e+00   1.0000009e+00
   3.2000000e-01   0.0000000e+00   2.9336217e+00   0.0000000e+00   1.5254715e+00   0.0000000e+00   2.4705148e+00   0.0000000e+00   1.0000013e+00   0.0000000e+00             NaN   0.0000000e+00   1.5169330e+00   0.0000000e+00   2.1421013e+00   0.0000000e+00   1.0000009e+00
   3.3000000e-01   0.0000000e+00   2.9336241e+00   0.0000000e+00   1.5786668e+00   0.0000000e+00   2.4903479e+00   0.0000000e+00   1.0000013e+00   0.0000000e+00             NaN   0.0000000e+00   1.5343759e+00   0.0000000e+00   2.1514672e+00   0.0000000e+00   1.0000009e+00
   3.4000000e-01   0.0000000e+00   2.9336245e+00   0.0000000e+00   1.5922359e+00   0.0000000e+00   2.4988369e+00   0.0000000e+00   1.0000014e+00   0.0000000e+00             NaN   0.0000000e+00   1.5907886e+00   0.0000000e+00   2.1608609e+00   0.0000000e+00   1.0000009e+00
   3.5000000e-01   0.0000000e+00   2.9336248e+00   0.0000000e+00   1.6224701e+00   0.0000000e+00   2.5039840e+00   0.0000000e+00   1.0000014e+00   0.0000000e+00             NaN   0.0000000e+00   1.6266426e+00   0.0000000e+00   2.1700816e+00   0.0000000e+00   1.0000009e+00
   3.6000000e-01   0.0000000e+00   2.9336250e+00   0.0000000e+00   1.6737490e+00   0.0000000e+00   2.5092757e+00   0.0000000e+00   1.0000014e+00   0.0000000e+00             NaN   0.0000000e+00   1.6918050e+00   0.0000000e+00   2.1775496e+00   0.0000000e+00   1.0000010e+00
   3.7000000e-01   0.0000000e+00   2.9336252e+00   0.0000000e+00   1.7117644e+00   0.0000000e+00   2.5178972e+00   0.0000000e+00   1.0000015e+00   0.0000000e+00             NaN   0.0000000e+00   1.7039857e+00   0.0000000e+00   2.1787690e+00   0.0000000e+00   1.0000010e+00
   3.8000000e-01   0.0000000e+00   2.9336254e+00   0.0000000e+00   1.7344816e+00   0.0000000e+00   2.5297354e+00   0.0000000e+00   1.0000015e+00   0.0000000e+00             NaN   0.0000000e+00   1.7406886e+00   0.0000000e+00   2.1798240e+00   0.0000000e+00   1.0000010e+00
   3.9000000e-01   0.0000000e+00   2.9336257e+00   0.0000000e+00   1.7762271e+00   0.0000000e+00   2.5472843e+00   0.0000000e+00   1.0000015e+00   0.0000000e+00             NaN   0.0000000e+00   1.7443051e+00   0.0000000e+00   2.1807867e+00   0.0000000e+00   1.0000010e+00
   4.0000000e-01   0.0000000e+00   2.9336257e+00   0.0000000e+00   1.7898732e+00   0.0000000e+00   2.5527262e+00   0.0000000e+00   1.0000015e+00   0.0000000e+00             NaN   0.0000000e+00   1.7733559e+00   0.0000000e+00   2.1864131e+00   0.0000000e+00   1.0000010e+00
   4.1000000e-01   0.0000000e+00   2.9336257e+00   0.0000000e+00   1.8256017e+00   0.0000000e+00   2.5568067e+00   0.0000000e+00   1.0000016e+00   0.0000000e+00             NaN   0.0000000e+00   1.8220903e+00   0.0000000e+00   2.1944038e+00   0.0000000e+00   1.0000010e+00
   4.2000000e-01   0.0000000e+00   2.9336259e+00   0.0000000e+00   1.8453481e+00   0.0000000e+00   2.5675870e+00   0.0000000e+00   1.0000016e+00   0.0000000e+00             NaN   0.0000000e+00   1.8936666e+00   0.0000000e+00   2.2065229e+00   0.0000000e+00   1.0000010e+00
   4.3000000e-01   0.0000000e+00   2.9336260e+00   0.0000000e+00   1.8761578e+00   0.0000000e+00   2.5818828e+00   0.0000000e+00   1.0000016e+00   0.0000000e+00             NaN   0.0000000e+00   1.8979398e+00   0.0000000e+00   2.2155262e+00   0.0000000e+00   1.0000010e+00
   4.4000000e-01   0.0000000e+00   2.9336260e+00   0.0000000e+00   1.9080228e+00   0.0000000e+00   2.5911865e+00   0.0000000e+00   1.0000017e+00   0.0000000e+00             NaN   0.0000000e+00   1.9030563e+00   0.0000000e+00   2.2162939e+00   0.0000000e+00   1.0000010e+00
   4.5000000e-01   0.0000000e+00   2.9336260e+00   0.0000000e+00   1.9219108e+00   0.0000000e+00   2.6049058e+00   0.0000000e+00   1.0000017e+00   0.0000000e+00             NaN   0.0000000e+00   1.9172677e+00   0.0000000e+00   2.2170421e+00   0.0000000e+00   1.0000010e+00
   4.6000000e-01   0.0000000e+00   2.9336260e+00   0.0000000e+00   1.9455241e+00   0.0000000e+00   2.6159970e+00   0.0000000e+00   1.0000017e+00   0.0000000e+00             NaN   0.0000000e+00   1.9296677e+00   0.0000000e+00   2.2173320e+00   0.0000000e+00   1.0000010e+00
   4.7000000e-01   0.0000000e+00   2.9336260e+00   0.0000000e+00   1.9801040e+00   0.0000000e+00   2.6285259e+00   0.0000000e+00   1.0000018e+00   0.0000000e+00             NaN   0.0000000e+00   1.9386791e+00   0.0000000e+00   2.2275525e+00   0.0000000e+00   1.0000011e+00
   4.8000000e-01   0.0000000e+00   2.9336261e+00   0.0000000e+00   1.9862411e+00   0.0000000e+00   2.6430139e+00   0.0000000e+00   1.0000018e+00   0.0000000e+00             NaN   0.0000000e+00   1.9622750e+00   0.0000000e+00   2.2412790e+00   0.0000000e+00   1.0000011e+00
   4.9000000e-01   0.0000000e+00   2.9336261e+00   0.0000000e+00   2.0067626e+00   0.0000000e+00   2.6492090e+00   0.0000000e+00   1.0000018e+00   0.0000000e+00             NaN   0.0000000e+00   2.0052339e+00   0.0000000e+00   2.2568941e+00   0.0000000e+00   1.0000011e+00
   5.0000000e-01   0.0000000e+00   2.9336262e+00   0.0000000e+00   2.0222514e+00   0.0000000e+00   2.6558074e+00   0.0000000e+00   1.0000018e+00   0.0000000e+00             NaN   0.0000000e+00   2.0215182e+00   0.0000000e+00   2.2689690e+00   0.0000000e+00   1.0000011e+00
   5.1000000e-01   0.0000000e+00   2.9336264e+00   0.0000000e+00   2.0368789e+00   0.0000000e+00   2.6696612e+00   0.0000000e+00   1.0000019e+00   0.0000000e+00             NaN   0.0000000e+00   2.0400116e+00   0.0000000e+00   2.2730409e+00   0.0000000e+00   1.0000011e+00
   5.2000000e-01   0.0000000e+00   2.9336266e+00   0.0000000e+00   2.0697690e+00   0.0000000e+00   2.6777038e+00   0.0000000e+00   1.0000019e+00   0.0000000e+00             NaN   0.0000000e+00   2.0510086e+00   0.0000000e+00   2.2774466e+00   0.0000000e+00   1.0000011e+00
   5.3000000e-01   0.0000000e+00   2.9336274e+00   0.0000000e+00   2.0978428e+00   0.0000000e+00   2.6840731e+00   0.0000000e+00   1.0000019e+00   0.0000000e+00             NaN   0.0000000e+00   2.0651041e+00   0.0000000e+00   2.2822227e+00   0.0000000e+00   1.0000011e+00
   5.4000000e-01   0.0000000e+00   2.9336561e+00   0.0000000e+00   2.1054715e+00   0.0000000e+00   2.6928223e+00   0.0000000e+00   1.0000019e+00   0.0000000e+00             NaN   0.0000000e+00   2.1046041e+00   0.0000000e+00   2.2871639e+00   0.0000000e+00   1.0000011e+00
   5.5000000e-01   0.0000000e+00   2.9336562e+00   0.0000000e+00   2.1232446e+00   0.0000000e+00   2.6966630e+00   0.0000000e+00   1.0000020e+00   0.0000000e+00             NaN   0.0000000e+00   2.1345719e+00   0.0000000e+00   2.2943969e+00   0.0000000e+00   1.0000012e+00
   5.6000000e-01   0.0000000e+00   2.9336564e+00   0.0000000e+00   2.1390693e+00   0.0000000e+00   2.7071491e+00   0.0000000e+00   1.0000020e+00   0.0000000e+00             NaN   0.0000000e+00   2.1708097e+00   0.0000000e+00   2.3029334e+00   0.0000000e+00   1.0000012e+00
   5.7000000e-01   0.0000000e+00   2.9336566e+00   0.0000000e+00   2.1636250e+00   0.0000000e+00   2.7191814e+00   0.0000000e+00   1.0000020e+00   0.0000000e+00             NaN   0.0000000e+00   2.1924262e+00   0.0000000e+00   2.3065705e+00   0.0000000e+00   1.0000012e+00
   5.8000000e-01   0.0000000e+00   2.9336572e+00   0.0000000e+00   2.1927361e+00   0.0000000e+00   2.7255614e+00   0.0000000e+00   1.0000020e+00   0.0000000e+00             NaN   0.0000000e+00   2.1988748e+00   0.0000000e+00   2.3172243e+00   0.0000000e+00   1.0000013e+00
   5.9000000e-01   0.0000000e+00   2.9336806e+00   0.0000000e+00   2.2284386e+00   0.0000000e+00   2.7335190e+00   0.0000000e+00   1.0000021e+00   0.0000000e+00             NaN   0.0000000e+00   2.2319139e+00   0.0000000e+00   2.3264158e+00   0.0000000e+00   1.0000013e+00
   6.0000000e-01   0.0000000e+00   2.9336831e+00   0.0000000e+00   2.2606771e+00   0.0000000e+00   2.7394450e+00   0.0000000e+00   1.0000022e+00   0.0000000e+00             NaN   0.0000000e+00   2.2624972e+00   0.0000000e+00   2.3367340e+00   0.0000000e+00   1.0000015e+00
   6.1000000e-01   0.0000000e+00   2.9421314e+00   0.0000000e+00   2.2807616e+00   0.0000000e+00   2.7525538e+00   0.0000000e+00   1.0000023e+00   0.0000000e+00             NaN   0.0000000e+00   2.2753597e+00   0.0000000e+00   2.3476053e+00   0.0000000e+00   1.0000018e+00
   6.2000000e-01   0.0000000e+00   2.9459787e+00   0.0000000e+00   2.2981359e+00   0.0000000e+00   2.7590260e+00   0.0000000e+00   1.0000024e+00   0.0000000e+00             NaN   0.0000000e+00   2.3126911e+00   0.0000000e+00   2.3520680e+00   0.0000000e+00   1.0263990e+00
   6.3000000e-01   0.0000000e+00   2.9478430e+00   0.0000000e+00   2.3273439e+00   0.0000000e+00   2.7675836e+00   0.0000000e+00   1.0000024e+00   0.0000000e+00             NaN   0.0000000e+00   2.3267032e+00   0.0000000e+00   2.3571124e+00   0.0000000e+00   1.1319728e+00
   6.4000000e-01   0.0000000e+00   2.9487581e+00   0.0000000e+00   2.3510418e+00   0.0000000e+00   2.7724044e+00   0.0000000e+00   1.0000025e+00   0.0000000e+00             NaN   0.0000000e+00   2.3398534e+00   0.0000000e+00   2.3605238e+00   0.0000000e+00   1.2196626e+00
   6.5000000e-01   0.0000000e+00   2.9493053e+00   0.0000000e+00   2.3746272e+00   0.0000000e+00   2.7837139e+00   0.0000000e+00   1.0000027e+00   0.0000000e+00             NaN   0.0000000e+00   2.3651553e+00   0.0000000e+00   2.3712814e+00   0.0000000e+00   1.2460414e+00
   6.6000000e-01   0.0000000e+00   2.9502035e+00   0.0000000e+00   2.4018883e+00   0.0000000e+00   2.7915927e+00   0.0000000e+00   1.0000027e+00   0.0000000e+00             NaN   0.0000000e+00   2.3763229e+00   0.0000000e+00   2.3833338e+00   0.0000000e+00   1.2815519e+00
   6.7000000e-01   0.0000000e+00   2.9502099e+00   0.0000000e+00   2.4182332e+00   0.0000000e+00   2.7978552e+00   0.0000000e+00   1.0000028e+00   0.0000000e+00             NaN   0.0000000e+00   2.3949292e+00   0.0000000e+00   2.3919149e+00   0.0000000e+00   1.3095969e+00
   6.8000000e-01   0.0000000e+00   2.9504855e+00   0.0000000e+00   2.4313745e+00   0.0000000e+00   2.8062978e+00   0.0000000e+00   1.0000029e+00   0.0000000e+00             NaN   0.0000000e+00   2.4660117e+00   0.0000000e+00   2.4106830e+00   0.0000000e+00   1.3267087e+00
   6.9000000e-01   0.0000000e+00   2.9507149e+00   0.0000000e+00   2.4554765e+00   0.0000000e+00   2.8186113e+00   0.0000000e+00   1.0000030e+00   0.0000000e+00             NaN   0.0000000e+00   2.4801614e+00   0.0000000e+00   2.4253969e+00   0.0000000e+00   1.3492687e+00
   7.0000000e-01   0.0000000e+00   2.9507720e+00   0.0000000e+00   2.4769353e+00   0.0000000e+00   2.8321729e+00   0.0000000e+00   1.0000031e+00   0.0000000e+00             NaN   0.0000000e+00   2.4915243e+00   0.0000000e+00   2.4277581e+00   0.0000000e+00   1.4286765e+00
   7.1000000e-01   0.0000000e+00   2.9507751e+00   0.0000000e+00   2.5352156e+00   0.0000000e+00   2.8518719e+00   0.0000000e+00   1.0000032e+00   0.0000000e+00             NaN   0.0000000e+00   2.4979491e+00   0.0000000e+00   2.4300395e+00   0.0000000e+00   1.5189861e+00
   7.2000000e-01   0.0000000e+00   2.9507839e+00   0.0000000e+00   2.5626404e+00   0.0000000e+00   2.8599989e+00   0.0000000e+00   1.0000032e+00   0.0000000e+00             NaN   0.0000000e+00   2.5087137e+00   0.0000000e+00   2.4434781e+00   0.0000000e+00   1.5596151e+00
   7.3000000e-01   0.0000000e+00   2.9507908e+00   0.0000000e+00   2.5747267e+00   0.0000000e+00   2.8775424e+00   0.0000000e+00   1.0000036e+00   0.0000000e+00             NaN   0.0000000e+00   2.5562871e+00   0.0000000e+00   2.4661336e+00   0.0000000e+00   1.5931938e+00
   7.4000000e-01   0.0000000e+00   2.9507959e+00   0.0000000e+00   2.5945726e+00   0.0000000e+00   2.8808979e+00   0.0000000e+00   1.0000040e+00   0.0000000e+00             NaN   0.0000000e+00   2.5961739e+00   0.0000000e+00   2.4811507e+00   0.0000000e+00   1.6262286e+00
   7.5000000e-01   0.0000000e+00   2.9508049e+00   0.0000000e+00   2.6313108e+00   0.0000000e+00   2.8901029e+00   0.0000000e+00   1.0000109e+00   0.0000000e+00             NaN   0.0000000e+00   2.6116391e+00   0.0000000e+00   2.4864288e+00   0.0000000e+00   1.6757621e+00
   7.6000000e-01   0.0000000e+00   2.9508215e+00   0.0000000e+00   2.6698136e+00   0.0000000e+00   2.8938527e+00   0.0000000e+00   1.0404425e+00   0.0000000e+00             NaN   0.0000000e+00   2.6302154e+00   0.0000000e+00   2.5015753e+00   0.0000000e+00   1.7831650e+00
   7.7000000e-01   0.0000000e+00   2.9508436e+00   0.0000000e+00   2.6931115e+00   0.0000000e+00   2.9158541e+00   0.0000000e+00   1.1678311e+00   0.0000000e+00             NaN   0.0000000e+00   2.6603340e+00   0.0000000e+00   2.5193949e+00   0.0000000e+00   1.8549126e+00
   7.8000000e-01   0.0000000e+00   2.9508772e+00   0.0000000e+00   2.7195325e+00   0.0000000e+00   2.9209990e+00   0.0000000e+00   1.2759807e+00   0.0000000e+00             NaN   0.0000000e+00   2.6701122e+00   0.0000000e+00   2.5245141e+00   0.0000000e+00   1.9131013e+00
   7.9000000e-01   0.0000000e+00   2.9509032e+00   0.0000000e+00   2.7544995e+00   0.0000000e+00   2.9361424e+00   0.0000000e+00   1.3707430e+00   0.0000000e+00             NaN   0.0000000e+00   2.6820063e+00   0.0000000e+00   2.5296685e+00   0.0000000e+00   2.0191886e+00
   8.0000000e-01   0.0000000e+00   2.9509297e+00   0.0000000e+00   2.7604177e+00   0.0000000e+00   2.9651740e+00   0.0000000e+00   1.5002749e+00   0.0000000e+00             NaN   0.0000000e+00   2.7263068e+00   0.0000000e+00   2.5511066e+00   0.0000000e+00   2.0759092e+00
   8.1000000e-01   0.0000000e+00   2.9509648e+00   0.0000000e+00   2.7784214e+00   0.0000000e+00   2.9755447e+00   0.0000000e+00   1.6024223e+00   0.0000000e+00             NaN   0.0000000e+00   2.7414688e+00   0.0000000e+00   2.5706459e+00   0.0000000e+00   2.1515666e+00
   8.2000000e-01   0.0000000e+00   2.9510000e+00   0.0000000e+00   2.8164607e+00   0.0000000e+00   2.9956973e+00   0.0000000e+00   1.7140860e+00   0.0000000e+00             NaN   0.0000000e+00   2.7536037e+00   0.0000000e+00   2.5793489e+00   0.0000000e+00   2.2552339e+00
   8.3000000e-01   0.0000000e+00   2.9510270e+00   0.0000000e+00   2.8336199e+00   0.0000000e+00   3.0142434e+00   0.0000000e+00   1.8424753e+00   0.0000000e+00             NaN   0.0000000e+00   2.7603888e+00   0.0000000e+00   2.5887222e+00   0.0000000e+00   2.3356140e+00
   8.4000000e-01   0.0000000e+00   2.9510449e+00   0.0000000e+00   2.8491847e+00   0.0000000e+00   3.0279823e+00   0.0000000e+00   1.8991068e+00   0.0000000e+00             NaN   0.0000000e+00   2.7847181e+00   0.0000000e+00   2.5959377e+00   0.0000000e+00   2.4068319e+00
   8.5000000e-01   0.0000000e+00   2.9510535e+00   0.0000000e+00   2.8809409e+00   0.0000000e+00   3.0411651e+00   0.0000000e+00   2.0660881e+00   0.0000000e+00             NaN   0.0000000e+00   2.8138463e+00   0.0000000e+00   2.6027978e+00   0.0000000e+00   2.4782928e+00
   8.6000000e-01   0.0000000e+00   2.9513806e+00   0.0000000e+00   2.9252201e+00   0.0000000e+00   3.0530110e+00   0.0000000e+00   2.2735898e+00   0.0000000e+00             NaN   0.0000000e+00   2.8414550e+00   0.0000000e+00   2.6113078e+00   0.0000000e+00   2.5554702e+00
   8.7000000e-01   0.0000000e+00   2.9514617e+00   0.0000000e+00   2.9431416e+00   0.0000000e+00   3.0601707e+00   0.0000000e+00   2.3440672e+00   0.0000000e+00             NaN   0.0000000e+00   2.8526104e+00   0.0000000e+00   2.6200094e+00   0.0000000e+00   2.6368840e+00
   8.8000000e-01   0.0000000e+00   2.9514800e+00   0.0000000e+00   3.0201542e+00   0.0000000e+00   3.0968532e+00   0.0000000e+00   2.4052540e+00   0.0000000e+00             NaN   0.0000000e+00   2.9475503e+00   0.0000000e+00   2.6235578e+00   0.0000000e+00   2.7026067e+00
   8.9000000e-01   0.0000000e+00   2.9514835e+00   0.0000000e+00   3.0483237e+00   0.0000000e+00   3.1186020e+00   0.0000000e+00   2.5930399e+00   0.0000000e+00             NaN   0.0000000e+00   2.9684480e+00   0.0000000e+00   2.6444047e+00   0.0000000e+00   2.9051336e+00
   9.0000000e-01   0.0000000e+00   2.9514893e+00   0.0000000e+00   3.0792189e+00   0.0000000e+00   3.1438894e+00   0.0000000e+00   2.7065844e+00   0.0000000e+00             NaN   0.0000000e+00   3.0281742e+00   0.0000000e+00   2.6655297e+00   0.0000000e+00   3.1520648e+00
   9.1000000e-01   0.0000000e+00   2.9514957e+00   0.0000000e+00   3.1113878e+00   0.0000000e+00   3.1694202e+00   0.0000000e+00   2.8540550e+00   0.0000000e+00             NaN   0.0000000e+00   3.1137238e+00   0.0000000e+00   2.6928254e+00   0.0000000e+00   3.2575813e+00
   9.2000000e-01   0.0000000e+00   2.9515007e+00   0.0000000e+00   3.2084664e+00   0.0000000e+00   3.2054830e+00   0.0000000e+00   2.9855719e+00   0.0000000e+00             NaN   0.0000000e+00   3.1683148e+00   0.0000000e+00   2.7414549e+00   0.0000000e+00   3.3227917e+00
   9.3000000e-01   0.0000000e+00   2.9515037e+00   0.0000000e+00   3.2594476e+00   0.0000000e+00   3.2212954e+00   0.0000000e+00   3.0720331e+00   0.0000000e+00             NaN   0.0000000e+00   3.2537293e+00   0.0000000e+00   2.8004158e+00   0.0000000e+00   3.3470722e+00
   9.4000000e-01   0.0000000e+00   2.9515051e+00   0.0000000e+00   3.3626907e+00   0.0000000e+00   3.2585023e+00   0.0000000e+00   3.1995840e+00   0.0000000e+00             NaN   0.0000000e+00   3.3050408e+00   0.0000000e+00   2.8828429e+00   0.0000000e+00   3.3515764e+00
   9.5000000e-01   0.0000000e+00   2.9515065e+00   0.0000000e+00   3.4511842e+00   0.0000000e+00   3.3189581e+00   0.0000000e+00   3.2644074e+00   0.0000000e+00             NaN   0.0000000e+00   3.3951190e+00   0.0000000e+00   2.9456534e+00   0.0000000e+00   3.3536737e+00
   9.6000000e-01   0.0000000e+00   2.9515172e+00   0.0000000e+00   3.5147959e+00   0.0000000e+00   3.4181523e+00   0.0000000e+00   3.3600701e+00   0.0000000e+00             NaN   0.0000000e+00   3.5036995e+00   0.0000000e+00   2.9715151e+00   0.0000000e+00   3.3896485e+00
   9.7000000e-01   0.0000000e+00   2.9515346e+00   0.0000000e+00   3.6125478e+00   0.0000000e+00   3.4811746e+00   0.0000000e+00   3.4384433e+00   0.0000000e+00             NaN   0.0000000e+00   3.5446749e+00   0.0000000e+00   2.9931579e+00   0.0000000e+00   3.4791359e+00
   9.8000000e-01   0.0000000e+00   2.9519291e+00   0.0000000e+00   3.7513532e+00   0.0000000e+00   3.5105066e+00   0.0000000e+00   3.4780728e+00   0.0000000e+00             NaN   0.0000000e+00   3.6699239e+00   0.0000000e+00   3.0653710e+00   0.0000000e+00   3.5467317e+00
   9.9000000e-01   0.0000000e+00   2.9520940e+00   0.0000000e+00   3.8788411e+00   0.0000000e+00   3.5945325e+00   0.0000000e+00   3.5558859e+00   0.0000000e+00             NaN   0.0000000e+00   3.7845232e+00   0.0000000e+00   3.1699644e+00   0.0000000e+00   3.6042733e+00
   1.0000000e+00   0.0000000e+00   2.9521393e+00   0.0000000e+00   4.4442616e+00   0.0000000e+00   4.0232789e+00   0.0000000e+00   3.6530083e+00   0.0000000e+00             NaN   0.0000000e+00   4.1276808e+00   0.0000000e+00   3.2141321e+00   0.0000000e+00   3.6483553e+00


==> Figures/Prct_OptQbitM100_minPw_SE_1p5_GP.txt <==
   (0)Percentile	(1)	(2)M=100K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=100K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=100K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=100K=10MR-MinPw-SE-mxpd-unC-Cfree	
   0.0000000e+00   0.0000000e+00   2.7603781e+00   0.0000000e+00   1.0003440e+00   0.0000000e+00   1.7629802e+00   0.0000000e+00   1.0000047e+00
   1.0000000e-02   0.0000000e+00   2.7774679e+00   0.0000000e+00   1.0010372e+00   0.0000000e+00   2.0304830e+00   0.0000000e+00   1.0000050e+00
   2.0000000e-02   0.0000000e+00   2.7774716e+00   0.0000000e+00   1.0017606e+00   0.0000000e+00   2.1003875e+00   0.0000000e+00   1.0000053e+00
   3.0000000e-02   0.0000000e+00   2.7774719e+00   0.0000000e+00   1.0034439e+00   0.0000000e+00   2.1594316e+00   0.0000000e+00   1.0000055e+00
   4.0000000e-02   0.0000000e+00   2.7774719e+00   0.0000000e+00   1.0513225e+00   0.0000000e+00   2.2170005e+00   0.0000000e+00   1.0000057e+00
   5.0000000e-02   0.0000000e+00   2.7774720e+00   0.0000000e+00   1.1301728e+00   0.0000000e+00   2.2442747e+00   0.0000000e+00   1.0000063e+00
   6.0000000e-02   0.0000000e+00   2.7774722e+00   0.0000000e+00   1.1951361e+00   0.0000000e+00   2.2850030e+00   0.0000000e+00   1.0000068e+00
   7.0000000e-02   0.0000000e+00   2.7774733e+00   0.0000000e+00   1.2684138e+00   0.0000000e+00   2.3139942e+00   0.0000000e+00   1.0000079e+00
   8.0000000e-02   0.0000000e+00   2.7779932e+00   0.0000000e+00   1.3300557e+00   0.0000000e+00   2.3511183e+00   0.0000000e+00   1.0000083e+00
   9.0000000e-02   0.0000000e+00   2.8794228e+00   0.0000000e+00   1.3981439e+00   0.0000000e+00   2.3805830e+00   0.0000000e+00   1.0000084e+00
   1.0000000e-01   0.0000000e+00   2.8986437e+00   0.0000000e+00   1.4545368e+00   0.0000000e+00   2.4052348e+00   0.0000000e+00   1.0000086e+00
   1.1000000e-01   0.0000000e+00   2.8987795e+00   0.0000000e+00   1.4917270e+00   0.0000000e+00   2.4151533e+00   0.0000000e+00   1.0000089e+00
   1.2000000e-01   0.0000000e+00   2.8988139e+00   0.0000000e+00   1.5348966e+00   0.0000000e+00   2.4418107e+00   0.0000000e+00   1.0000092e+00
   1.3000000e-01   0.0000000e+00   2.8988466e+00   0.0000000e+00   1.5646670e+00   0.0000000e+00   2.4576756e+00   0.0000000e+00   1.0000095e+00
   1.4000000e-01   0.0000000e+00   2.8988626e+00   0.0000000e+00   1.6094029e+00   0.0000000e+00   2.4696562e+00   0.0000000e+00   1.0000099e+00
   1.5000000e-01   0.0000000e+00   2.8988636e+00   0.0000000e+00   1.6546743e+00   0.0000000e+00   2.4839696e+00   0.0000000e+00   1.0000103e+00
   1.6000000e-01   0.0000000e+00   2.8988661e+00   0.0000000e+00   1.7041892e+00   0.0000000e+00   2.4947090e+00   0.0000000e+00   1.0000107e+00
   1.7000000e-01   0.0000000e+00   2.8988686e+00   0.0000000e+00   1.7536899e+00   0.0000000e+00   2.5074446e+00   0.0000000e+00   1.0000110e+00
   1.8000000e-01   0.0000000e+00   2.9081818e+00   0.0000000e+00   1.7835310e+00   0.0000000e+00   2.5151893e+00   0.0000000e+00   1.0000112e+00
   1.9000000e-01   0.0000000e+00   2.9279751e+00   0.0000000e+00   1.8054541e+00   0.0000000e+00   2.5263301e+00   0.0000000e+00   1.0000117e+00
   2.0000000e-01   0.0000000e+00   2.9351569e+00   0.0000000e+00   1.8484909e+00   0.0000000e+00   2.5330209e+00   0.0000000e+00   1.0000120e+00
   2.1000000e-01   0.0000000e+00   2.9365088e+00   0.0000000e+00   1.8900917e+00   0.0000000e+00   2.5415139e+00   0.0000000e+00   1.0000125e+00
   2.2000000e-01   0.0000000e+00   2.9371034e+00   0.0000000e+00   1.9188378e+00   0.0000000e+00   2.5534938e+00   0.0000000e+00   1.0000131e+00
   2.3000000e-01   0.0000000e+00   2.9371542e+00   0.0000000e+00   1.9379725e+00   0.0000000e+00   2.5635966e+00   0.0000000e+00   1.0000138e+00
   2.4000000e-01   0.0000000e+00   2.9371560e+00   0.0000000e+00   1.9770610e+00   0.0000000e+00   2.5782716e+00   0.0000000e+00   1.0000157e+00
   2.5000000e-01   0.0000000e+00   2.9371566e+00   0.0000000e+00   2.0123428e+00   0.0000000e+00   2.5899556e+00   0.0000000e+00   1.0000180e+00
   2.6000000e-01   0.0000000e+00   2.9371571e+00   0.0000000e+00   2.0429925e+00   0.0000000e+00   2.6052512e+00   0.0000000e+00   1.0000201e+00
   2.7000000e-01   0.0000000e+00   2.9371898e+00   0.0000000e+00   2.0701879e+00   0.0000000e+00   2.6146271e+00   0.0000000e+00   1.0000217e+00
   2.8000000e-01   0.0000000e+00   2.9372504e+00   0.0000000e+00   2.1019073e+00   0.0000000e+00   2.6238407e+00   0.0000000e+00   1.0000288e+00
   2.9000000e-01   0.0000000e+00   2.9403352e+00   0.0000000e+00   2.1315256e+00   0.0000000e+00   2.6355595e+00   0.0000000e+00   1.0000515e+00
   3.0000000e-01   0.0000000e+00   2.9403621e+00   0.0000000e+00   2.1595679e+00   0.0000000e+00   2.6457979e+00   0.0000000e+00   1.0003738e+00
   3.1000000e-01   0.0000000e+00   2.9404772e+00   0.0000000e+00   2.1749350e+00   0.0000000e+00   2.6530796e+00   0.0000000e+00   1.0713500e+00
   3.2000000e-01   0.0000000e+00   2.9405390e+00   0.0000000e+00   2.2045241e+00   0.0000000e+00   2.6636699e+00   0.0000000e+00   1.1471180e+00
   3.3000000e-01   0.0000000e+00   2.9405472e+00   0.0000000e+00   2.2227870e+00   0.0000000e+00   2.6743755e+00   0.0000000e+00   1.2207681e+00
   3.4000000e-01   0.0000000e+00   2.9405490e+00   0.0000000e+00   2.2443443e+00   0.0000000e+00   2.6803886e+00   0.0000000e+00   1.2706299e+00
   3.5000000e-01   0.0000000e+00   2.9405504e+00   0.0000000e+00   2.2663017e+00   0.0000000e+00   2.6885762e+00   0.0000000e+00   1.3241543e+00
   3.6000000e-01   0.0000000e+00   2.9405526e+00   0.0000000e+00   2.2902043e+00   0.0000000e+00   2.6991817e+00   0.0000000e+00   1.4189479e+00
   3.7000000e-01   0.0000000e+00   2.9405568e+00   0.0000000e+00   2.3193525e+00   0.0000000e+00   2.7093678e+00   0.0000000e+00   1.4586488e+00
   3.8000000e-01   0.0000000e+00   2.9438741e+00   0.0000000e+00   2.3415485e+00   0.0000000e+00   2.7160499e+00   0.0000000e+00   1.5106630e+00
   3.9000000e-01   0.0000000e+00   2.9444896e+00   0.0000000e+00   2.3665193e+00   0.0000000e+00   2.7289053e+00   0.0000000e+00   1.5781302e+00
   4.0000000e-01   0.0000000e+00   2.9446726e+00   0.0000000e+00   2.3913632e+00   0.0000000e+00   2.7382718e+00   0.0000000e+00   1.6921479e+00
   4.1000000e-01   0.0000000e+00   2.9447475e+00   0.0000000e+00   2.4181711e+00   0.0000000e+00   2.7456359e+00   0.0000000e+00   1.7875380e+00
   4.2000000e-01   0.0000000e+00   2.9447594e+00   0.0000000e+00   2.4410891e+00   0.0000000e+00   2.7552727e+00   0.0000000e+00   1.8470276e+00
   4.3000000e-01   0.0000000e+00   2.9447753e+00   0.0000000e+00   2.4616600e+00   0.0000000e+00   2.7601132e+00   0.0000000e+00   1.9338271e+00
   4.4000000e-01   0.0000000e+00   2.9447887e+00   0.0000000e+00   2.4854750e+00   0.0000000e+00   2.7655071e+00   0.0000000e+00   2.0113082e+00
   4.5000000e-01   0.0000000e+00   2.9448185e+00   0.0000000e+00   2.5007699e+00   0.0000000e+00   2.7756126e+00   0.0000000e+00   2.0550809e+00
   4.6000000e-01   0.0000000e+00   2.9448733e+00   0.0000000e+00   2.5277086e+00   0.0000000e+00   2.7874926e+00   0.0000000e+00   2.1042762e+00
   4.7000000e-01   0.0000000e+00   2.9471617e+00   0.0000000e+00   2.5613239e+00   0.0000000e+00   2.7961231e+00   0.0000000e+00   2.1425524e+00
   4.8000000e-01   0.0000000e+00   2.9471769e+00   0.0000000e+00   2.5901185e+00   0.0000000e+00   2.8084871e+00   0.0000000e+00   2.1863538e+00
   4.9000000e-01   0.0000000e+00   2.9471801e+00   0.0000000e+00   2.6087375e+00   0.0000000e+00   2.8207808e+00   0.0000000e+00   2.2355416e+00
   5.0000000e-01   0.0000000e+00   2.9471851e+00   0.0000000e+00   2.6352854e+00   0.0000000e+00   2.8297552e+00   0.0000000e+00   2.3088540e+00
   5.1000000e-01   0.0000000e+00   2.9471872e+00   0.0000000e+00   2.6495826e+00   0.0000000e+00   2.8387230e+00   0.0000000e+00   2.3700375e+00
   5.2000000e-01   0.0000000e+00   2.9471880e+00   0.0000000e+00   2.6778515e+00   0.0000000e+00   2.8488547e+00   0.0000000e+00   2.4761323e+00
   5.3000000e-01   0.0000000e+00   2.9471882e+00   0.0000000e+00   2.7088718e+00   0.0000000e+00   2.8551580e+00   0.0000000e+00   2.5071304e+00
   5.4000000e-01   0.0000000e+00   2.9473287e+00   0.0000000e+00   2.7312454e+00   0.0000000e+00   2.8680438e+00   0.0000000e+00   2.5450038e+00
   5.5000000e-01   0.0000000e+00   2.9475519e+00   0.0000000e+00   2.7586316e+00   0.0000000e+00   2.8769312e+00   0.0000000e+00   2.5895705e+00
   5.6000000e-01   0.0000000e+00   2.9478832e+00   0.0000000e+00   2.7691197e+00   0.0000000e+00   2.8853548e+00   0.0000000e+00   2.6632042e+00
   5.7000000e-01   0.0000000e+00   2.9485457e+00   0.0000000e+00   2.7767843e+00   0.0000000e+00   2.8920259e+00   0.0000000e+00   2.7416461e+00
   5.8000000e-01   0.0000000e+00   2.9490563e+00   0.0000000e+00   2.7898656e+00   0.0000000e+00   2.9012555e+00   0.0000000e+00   2.7741189e+00
   5.9000000e-01   0.0000000e+00   2.9492424e+00   0.0000000e+00   2.8078869e+00   0.0000000e+00   2.9066835e+00   0.0000000e+00   2.8654571e+00
   6.0000000e-01   0.0000000e+00   2.9492623e+00   0.0000000e+00   2.8279643e+00   0.0000000e+00   2.9196358e+00   0.0000000e+00   2.9634656e+00
   6.1000000e-01   0.0000000e+00   2.9492672e+00   0.0000000e+00   2.8554442e+00   0.0000000e+00   2.9273850e+00   0.0000000e+00   3.0131105e+00
   6.2000000e-01   0.0000000e+00   2.9492674e+00   0.0000000e+00   2.8741837e+00   0.0000000e+00   2.9315204e+00   0.0000000e+00   3.1414188e+00
   6.3000000e-01   0.0000000e+00   2.9492679e+00   0.0000000e+00   2.8917720e+00   0.0000000e+00   2.9432399e+00   0.0000000e+00   3.2153748e+00
   6.4000000e-01   0.0000000e+00   2.9494544e+00   0.0000000e+00   2.9158451e+00   0.0000000e+00   2.9496543e+00   0.0000000e+00   3.2620094e+00
   6.5000000e-01   0.0000000e+00   2.9497320e+00   0.0000000e+00   2.9595571e+00   0.0000000e+00   2.9563485e+00   0.0000000e+00   3.3244189e+00
   6.6000000e-01   0.0000000e+00   2.9531892e+00   0.0000000e+00   2.9832369e+00   0.0000000e+00   2.9638307e+00   0.0000000e+00   3.3857798e+00
   6.7000000e-01   0.0000000e+00   2.9531962e+00   0.0000000e+00   3.0028188e+00   0.0000000e+00   2.9705237e+00   0.0000000e+00   3.4328308e+00
   6.8000000e-01   0.0000000e+00   2.9534577e+00   0.0000000e+00   3.0215692e+00   0.0000000e+00   2.9789166e+00   0.0000000e+00   3.4938198e+00
   6.9000000e-01   0.0000000e+00   2.9534802e+00   0.0000000e+00   3.0439281e+00   0.0000000e+00   2.9853469e+00   0.0000000e+00   3.5847282e+00
   7.0000000e-01   0.0000000e+00   2.9534805e+00   0.0000000e+00   3.0704676e+00   0.0000000e+00   3.0006896e+00   0.0000000e+00   3.6756017e+00
   7.1000000e-01   0.0000000e+00   2.9566356e+00   0.0000000e+00   3.1118776e+00   0.0000000e+00   3.0132648e+00   0.0000000e+00   3.7632480e+00
   7.2000000e-01   0.0000000e+00   2.9566775e+00   0.0000000e+00   3.1266313e+00   0.0000000e+00   3.0252539e+00   0.0000000e+00   3.8540011e+00
   7.3000000e-01   0.0000000e+00   2.9568606e+00   0.0000000e+00   3.1446854e+00   0.0000000e+00   3.0373409e+00   0.0000000e+00   3.8965290e+00
   7.4000000e-01   0.0000000e+00   2.9593004e+00   0.0000000e+00   3.1719296e+00   0.0000000e+00   3.0469290e+00   0.0000000e+00   3.9974655e+00
   7.5000000e-01   0.0000000e+00   2.9593140e+00   0.0000000e+00   3.1956324e+00   0.0000000e+00   3.0556741e+00   0.0000000e+00   4.1031374e+00
   7.6000000e-01   0.0000000e+00   2.9620865e+00   0.0000000e+00   3.2144611e+00   0.0000000e+00   3.0720943e+00   0.0000000e+00   4.2162896e+00
   7.7000000e-01   0.0000000e+00   2.9621266e+00   0.0000000e+00   3.2388770e+00   0.0000000e+00   3.0823260e+00   0.0000000e+00   4.3029190e+00
   7.8000000e-01   0.0000000e+00   2.9621331e+00   0.0000000e+00   3.2520602e+00   0.0000000e+00   3.0966837e+00   0.0000000e+00   4.3675400e+00
   7.9000000e-01   0.0000000e+00   2.9626404e+00   0.0000000e+00   3.2947948e+00   0.0000000e+00   3.1099879e+00   0.0000000e+00   4.4727318e+00
   8.0000000e-01   0.0000000e+00   2.9626623e+00   0.0000000e+00   3.3250683e+00   0.0000000e+00   3.1300695e+00   0.0000000e+00   4.6037111e+00
   8.1000000e-01   0.0000000e+00   2.9648177e+00   0.0000000e+00   3.3498130e+00   0.0000000e+00   3.1413123e+00   0.0000000e+00   4.6990279e+00
   8.2000000e-01   0.0000000e+00   2.9648367e+00   0.0000000e+00   3.3992515e+00   0.0000000e+00   3.1488252e+00   0.0000000e+00   4.8016427e+00
   8.3000000e-01   0.0000000e+00   2.9653185e+00   0.0000000e+00   3.4483765e+00   0.0000000e+00   3.1580942e+00   0.0000000e+00   4.8970073e+00
   8.4000000e-01   0.0000000e+00   2.9694409e+00   0.0000000e+00   3.4757333e+00   0.0000000e+00   3.1746747e+00   0.0000000e+00   4.9869197e+00
   8.5000000e-01   0.0000000e+00   2.9695047e+00   0.0000000e+00   3.5012862e+00   0.0000000e+00   3.1870473e+00   0.0000000e+00   5.1075120e+00
   8.6000000e-01   0.0000000e+00   2.9695185e+00   0.0000000e+00   3.5397747e+00   0.0000000e+00   3.1990034e+00   0.0000000e+00   5.2032371e+00
   8.7000000e-01   0.0000000e+00   2.9695226e+00   0.0000000e+00   3.5795307e+00   0.0000000e+00   3.2130394e+00   0.0000000e+00   5.2682994e+00
   8.8000000e-01   0.0000000e+00   2.9695288e+00   0.0000000e+00   3.6114750e+00   0.0000000e+00   3.2211025e+00   0.0000000e+00   5.3491720e+00
   8.9000000e-01   0.0000000e+00   2.9695310e+00   0.0000000e+00   3.6939069e+00   0.0000000e+00   3.2332250e+00   0.0000000e+00   5.4670122e+00
   9.0000000e-01   0.0000000e+00   2.9695318e+00   0.0000000e+00   3.7519093e+00   0.0000000e+00   3.2561184e+00   0.0000000e+00   5.5588437e+00
   9.1000000e-01   0.0000000e+00   2.9697705e+00   0.0000000e+00   3.7893406e+00   0.0000000e+00   3.2860234e+00   0.0000000e+00   5.6491678e+00
   9.2000000e-01   0.0000000e+00   2.9703522e+00   0.0000000e+00   3.8303541e+00   0.0000000e+00   3.3318223e+00   0.0000000e+00   5.7342584e+00
   9.3000000e-01   0.0000000e+00   2.9714401e+00   0.0000000e+00   3.8718134e+00   0.0000000e+00   3.3579550e+00   0.0000000e+00   5.8174823e+00
   9.4000000e-01   0.0000000e+00   2.9722752e+00   0.0000000e+00   3.9313304e+00   0.0000000e+00   3.3933705e+00   0.0000000e+00   5.8491809e+00
   9.5000000e-01   0.0000000e+00   2.9727368e+00   0.0000000e+00   4.0303152e+00   0.0000000e+00   3.4353750e+00   0.0000000e+00   5.8969536e+00
   9.6000000e-01   0.0000000e+00   2.9730699e+00   0.0000000e+00   4.1180539e+00   0.0000000e+00   3.4737836e+00   0.0000000e+00   1.2813836e+01
   9.7000000e-01   0.0000000e+00   2.9732322e+00   0.0000000e+00   4.2885923e+00   0.0000000e+00   3.5466417e+00   0.0000000e+00   1.2844696e+01
   9.8000000e-01   0.0000000e+00   2.9732874e+00   0.0000000e+00   4.4349298e+00   0.0000000e+00   3.6155454e+00   0.0000000e+00   1.2940231e+01
   9.9000000e-01   0.0000000e+00   2.9733069e+00   0.0000000e+00   4.5438731e+00   0.0000000e+00   3.6932948e+00   0.0000000e+00   1.3112713e+01
   1.0000000e+00   0.0000000e+00   2.9733092e+00   0.0000000e+00   5.2467512e+00   0.0000000e+00   4.1533620e+00   0.0000000e+00   1.3472744e+01


==> Figures/Prct_OptQbitM50_minPw_GP.txt <==
   (0)Percentile	(1)	(2)M=50K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=50K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=50K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=50K=10MR-MinPw-SE-mxpd-unC-Cfree	(9)	(10)M=50K=10MR-MinPw-SE-mxmin-unC-CoI	(11)	(12)M=50K=10MR-MinPw-SE-mxmin-unC-CoD1	(13)	(14)M=50K=10MR-MinPw-SE-mxmin-unC-CoDK	(15)	(16)M=50K=10MR-MinPw-SE-mxmin-unC-Cfree	
   0.0000000e+00   0.0000000e+00   2.9216523e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   1.7136100e+00   0.0000000e+00   1.0000002e+00   0.0000000e+00   2.8184321e+00   0.0000000e+00   1.0000017e+00   0.0000000e+00   1.9076618e+00   0.0000000e+00   1.0000002e+00
   1.0000000e-02   0.0000000e+00   2.9348539e+00   0.0000000e+00   1.0000005e+00   0.0000000e+00   2.0215115e+00   0.0000000e+00   1.0000002e+00   0.0000000e+00   2.8184321e+00   0.0000000e+00   1.0000020e+00   0.0000000e+00   2.0092117e+00   0.0000000e+00   1.0000002e+00
   2.0000000e-02   0.0000000e+00   2.9358984e+00   0.0000000e+00   1.0000005e+00   0.0000000e+00   2.0532584e+00   0.0000000e+00   1.0000002e+00   0.0000000e+00   2.8333640e+00   0.0000000e+00   1.0000021e+00   0.0000000e+00   2.1222096e+00   0.0000000e+00   1.0000003e+00
   3.0000000e-02   0.0000000e+00   2.9499410e+00   0.0000000e+00   1.0000013e+00   0.0000000e+00   2.1590758e+00   0.0000000e+00   1.0000002e+00   0.0000000e+00   2.8482960e+00   0.0000000e+00   1.0000023e+00   0.0000000e+00   2.1636582e+00   0.0000000e+00   1.0000003e+00
   4.0000000e-02   0.0000000e+00   2.9595762e+00   0.0000000e+00   1.0000018e+00   0.0000000e+00   2.1635952e+00   0.0000000e+00   1.0000002e+00   0.0000000e+00   2.8511270e+00   0.0000000e+00   1.0000040e+00   0.0000000e+00   2.1954667e+00   0.0000000e+00   1.0000003e+00
   5.0000000e-02   0.0000000e+00   2.9606523e+00   0.0000000e+00   1.0000021e+00   0.0000000e+00   2.2203573e+00   0.0000000e+00   1.0000003e+00   0.0000000e+00   2.8539579e+00   0.0000000e+00   1.0000060e+00   0.0000000e+00   2.2138140e+00   0.0000000e+00   1.0000003e+00
   6.0000000e-02   0.0000000e+00   2.9607365e+00   0.0000000e+00   1.0000024e+00   0.0000000e+00   2.2642535e+00   0.0000000e+00   1.0000003e+00   0.0000000e+00   2.8548482e+00   0.0000000e+00   1.0000108e+00   0.0000000e+00   2.2487491e+00   0.0000000e+00   1.0000003e+00
   7.0000000e-02   0.0000000e+00   2.9651599e+00   0.0000000e+00   1.0000036e+00   0.0000000e+00   2.2971053e+00   0.0000000e+00   1.0000003e+00   0.0000000e+00   2.8557385e+00   0.0000000e+00   1.0000182e+00   0.0000000e+00   2.2755389e+00   0.0000000e+00   1.0000003e+00
   8.0000000e-02   0.0000000e+00   2.9669650e+00   0.0000000e+00   1.0000190e+00   0.0000000e+00   2.3222423e+00   0.0000000e+00   1.0000003e+00   0.0000000e+00   2.8562586e+00   0.0000000e+00   1.0000186e+00   0.0000000e+00   2.2856342e+00   0.0000000e+00   1.0000004e+00
   9.0000000e-02   0.0000000e+00   2.9677783e+00   0.0000000e+00   1.0000231e+00   0.0000000e+00   2.3545884e+00   0.0000000e+00   1.0000003e+00   0.0000000e+00   2.8567787e+00   0.0000000e+00   1.0000213e+00   0.0000000e+00   2.2960353e+00   0.0000000e+00   1.0000004e+00
   1.0000000e-01   0.0000000e+00   2.9679162e+00   0.0000000e+00   1.0000253e+00   0.0000000e+00   2.3678245e+00   0.0000000e+00   1.0000003e+00   0.0000000e+00   2.8570792e+00   0.0000000e+00   1.0000224e+00   0.0000000e+00   2.3297661e+00   0.0000000e+00   1.0000004e+00
   1.1000000e-01   0.0000000e+00   2.9679693e+00   0.0000000e+00   1.0000257e+00   0.0000000e+00   2.3758618e+00   0.0000000e+00   1.0000003e+00   0.0000000e+00   2.8573797e+00   0.0000000e+00   1.0000257e+00   0.0000000e+00   2.3752797e+00   0.0000000e+00   1.0000004e+00
   1.2000000e-01   0.0000000e+00   2.9680247e+00   0.0000000e+00   1.0000273e+00   0.0000000e+00   2.3844567e+00   0.0000000e+00   1.0000003e+00   0.0000000e+00   2.8574901e+00   0.0000000e+00   1.0000269e+00   0.0000000e+00   2.3964918e+00   0.0000000e+00   1.0000004e+00
   1.3000000e-01   0.0000000e+00   2.9680474e+00   0.0000000e+00   1.0000307e+00   0.0000000e+00   2.3879966e+00   0.0000000e+00   1.0000003e+00   0.0000000e+00   2.8576005e+00   0.0000000e+00   1.0000309e+00   0.0000000e+00   2.4032157e+00   0.0000000e+00   1.0000004e+00
   1.4000000e-01   0.0000000e+00   2.9680483e+00   0.0000000e+00   1.0000323e+00   0.0000000e+00   2.4232040e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8576389e+00   0.0000000e+00   1.0000352e+00   0.0000000e+00   2.4169427e+00   0.0000000e+00   1.0000004e+00
   1.5000000e-01   0.0000000e+00   2.9680500e+00   0.0000000e+00   1.0000371e+00   0.0000000e+00   2.4288154e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8576774e+00   0.0000000e+00   1.0000376e+00   0.0000000e+00   2.4284886e+00   0.0000000e+00   1.0000004e+00
   1.6000000e-01   0.0000000e+00   2.9680518e+00   0.0000000e+00   1.0000412e+00   0.0000000e+00   2.4383303e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8576847e+00   0.0000000e+00   1.0000403e+00   0.0000000e+00   2.4470308e+00   0.0000000e+00   1.0000004e+00
   1.7000000e-01   0.0000000e+00   2.9680548e+00   0.0000000e+00   1.0000446e+00   0.0000000e+00   2.4469652e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8576921e+00   0.0000000e+00   1.0000443e+00   0.0000000e+00   2.4661711e+00   0.0000000e+00   1.0000004e+00
   1.8000000e-01   0.0000000e+00   2.9680566e+00   0.0000000e+00   1.0000580e+00   0.0000000e+00   2.4537613e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577046e+00   0.0000000e+00   1.0000681e+00   0.0000000e+00   2.4792600e+00   0.0000000e+00   1.0000004e+00
   1.9000000e-01   0.0000000e+00   2.9680573e+00   0.0000000e+00   1.0000884e+00   0.0000000e+00   2.4624219e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577171e+00   0.0000000e+00   1.0000894e+00   0.0000000e+00   2.4934038e+00   0.0000000e+00   1.0000005e+00
   2.0000000e-01   0.0000000e+00   2.9680583e+00   0.0000000e+00   1.0002985e+00   0.0000000e+00   2.4679543e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577354e+00   0.0000000e+00   1.0001759e+00   0.0000000e+00   2.5103024e+00   0.0000000e+00   1.0000005e+00
   2.1000000e-01   0.0000000e+00   2.9680587e+00   0.0000000e+00   1.1027058e+00   0.0000000e+00   2.4789800e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577536e+00   0.0000000e+00   1.1225432e+00   0.0000000e+00   2.5298125e+00   0.0000000e+00   1.0000005e+00
   2.2000000e-01   0.0000000e+00   2.9680590e+00   0.0000000e+00   1.1282310e+00   0.0000000e+00   2.4816894e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577540e+00   0.0000000e+00   1.1623297e+00   0.0000000e+00   2.5412125e+00   0.0000000e+00   1.0000005e+00
   2.3000000e-01   0.0000000e+00   2.9680593e+00   0.0000000e+00   1.1386358e+00   0.0000000e+00   2.4906680e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577544e+00   0.0000000e+00   1.1844828e+00   0.0000000e+00   2.5461618e+00   0.0000000e+00   1.0000005e+00
   2.4000000e-01   0.0000000e+00   2.9680659e+00   0.0000000e+00   1.1563673e+00   0.0000000e+00   2.5086602e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577590e+00   0.0000000e+00   1.2363345e+00   0.0000000e+00   2.5508243e+00   0.0000000e+00   1.0000005e+00
   2.5000000e-01   0.0000000e+00   2.9680746e+00   0.0000000e+00   1.1699345e+00   0.0000000e+00   2.5118954e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577636e+00   0.0000000e+00   1.3052947e+00   0.0000000e+00   2.5569942e+00   0.0000000e+00   1.0000005e+00
   2.6000000e-01   0.0000000e+00   2.9683048e+00   0.0000000e+00   1.1901448e+00   0.0000000e+00   2.5226979e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577643e+00   0.0000000e+00   1.3099733e+00   0.0000000e+00   2.5606546e+00   0.0000000e+00   1.0000006e+00
   2.7000000e-01   0.0000000e+00   2.9690354e+00   0.0000000e+00   1.2383084e+00   0.0000000e+00   2.5262322e+00   0.0000000e+00   1.0000004e+00   0.0000000e+00   2.8577650e+00   0.0000000e+00   1.3400197e+00   0.0000000e+00   2.5655273e+00   0.0000000e+00   1.0000006e+00
   2.8000000e-01   0.0000000e+00   2.9695907e+00   0.0000000e+00   1.3075938e+00   0.0000000e+00   2.5355970e+00   0.0000000e+00   1.0000005e+00   0.0000000e+00   2.8577658e+00   0.0000000e+00   1.3717893e+00   0.0000000e+00   2.5760104e+00   0.0000000e+00   1.0000006e+00
   2.9000000e-01   0.0000000e+00   2.9699885e+00   0.0000000e+00   1.3236516e+00   0.0000000e+00   2.5447386e+00   0.0000000e+00   1.0000005e+00   0.0000000e+00   2.8577667e+00   0.0000000e+00   1.3973029e+00   0.0000000e+00   2.5894942e+00   0.0000000e+00   1.0000006e+00
   3.0000000e-01   0.0000000e+00   2.9704308e+00   0.0000000e+00   1.3560698e+00   0.0000000e+00   2.5571824e+00   0.0000000e+00   1.0000005e+00   0.0000000e+00   2.8577703e+00   0.0000000e+00   1.4186540e+00   0.0000000e+00   2.6019140e+00   0.0000000e+00   1.0000006e+00
   3.1000000e-01   0.0000000e+00   2.9709071e+00   0.0000000e+00   1.3974463e+00   0.0000000e+00   2.5725879e+00   0.0000000e+00   1.0000005e+00   0.0000000e+00   2.8577739e+00   0.0000000e+00   1.4505940e+00   0.0000000e+00   2.6101982e+00   0.0000000e+00   1.0000006e+00
   3.2000000e-01   0.0000000e+00   2.9714598e+00   0.0000000e+00   1.4068066e+00   0.0000000e+00   2.5871676e+00   0.0000000e+00   1.0000005e+00   0.0000000e+00   2.8578234e+00   0.0000000e+00   1.5151411e+00   0.0000000e+00   2.6178582e+00   0.0000000e+00   1.0000006e+00
   3.3000000e-01   0.0000000e+00   2.9719315e+00   0.0000000e+00   1.4506175e+00   0.0000000e+00   2.6021490e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.8578729e+00   0.0000000e+00   1.5314649e+00   0.0000000e+00   2.6477495e+00   0.0000000e+00   1.0000006e+00
   3.4000000e-01   0.0000000e+00   2.9722178e+00   0.0000000e+00   1.5071380e+00   0.0000000e+00   2.6146777e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.8578748e+00   0.0000000e+00   1.5557321e+00   0.0000000e+00   2.6781564e+00   0.0000000e+00   1.0000006e+00
   3.5000000e-01   0.0000000e+00   2.9724569e+00   0.0000000e+00   1.5345832e+00   0.0000000e+00   2.6251443e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.8578767e+00   0.0000000e+00   1.5987232e+00   0.0000000e+00   2.6875929e+00   0.0000000e+00   1.0000006e+00
   3.6000000e-01   0.0000000e+00   2.9725475e+00   0.0000000e+00   1.5414004e+00   0.0000000e+00   2.6400791e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.8578813e+00   0.0000000e+00   1.6240945e+00   0.0000000e+00   2.6976025e+00   0.0000000e+00   1.0000007e+00
   3.7000000e-01   0.0000000e+00   2.9728077e+00   0.0000000e+00   1.5674593e+00   0.0000000e+00   2.6498520e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.8578859e+00   0.0000000e+00   1.6472835e+00   0.0000000e+00   2.7033431e+00   0.0000000e+00   1.0000007e+00
   3.8000000e-01   0.0000000e+00   2.9729644e+00   0.0000000e+00   1.6225006e+00   0.0000000e+00   2.6625976e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.8578980e+00   0.0000000e+00   1.6537729e+00   0.0000000e+00   2.7056153e+00   0.0000000e+00   1.0000007e+00
   3.9000000e-01   0.0000000e+00   2.9730957e+00   0.0000000e+00   1.6498682e+00   0.0000000e+00   2.6809494e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.8579102e+00   0.0000000e+00   1.6579549e+00   0.0000000e+00   2.7110068e+00   0.0000000e+00   1.0000007e+00
   4.0000000e-01   0.0000000e+00   2.9732458e+00   0.0000000e+00   1.6609615e+00   0.0000000e+00   2.6857302e+00   0.0000000e+00   1.0000006e+00   0.0000000e+00   2.8579151e+00   0.0000000e+00   1.6790220e+00   0.0000000e+00   2.7339022e+00   0.0000000e+00   1.0000007e+00
   4.1000000e-01   0.0000000e+00   2.9733574e+00   0.0000000e+00   1.6663558e+00   0.0000000e+00   2.6989958e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.8579201e+00   0.0000000e+00   1.7016844e+00   0.0000000e+00   2.7573898e+00   0.0000000e+00   1.0000007e+00
   4.2000000e-01   0.0000000e+00   2.9734097e+00   0.0000000e+00   1.6831915e+00   0.0000000e+00   2.7045936e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.8579257e+00   0.0000000e+00   1.7219668e+00   0.0000000e+00   2.7614428e+00   0.0000000e+00   1.0000007e+00
   4.3000000e-01   0.0000000e+00   2.9734475e+00   0.0000000e+00   1.7125527e+00   0.0000000e+00   2.7190984e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.8579313e+00   0.0000000e+00   1.7533158e+00   0.0000000e+00   2.7669897e+00   0.0000000e+00   1.0000008e+00
   4.4000000e-01   0.0000000e+00   2.9734785e+00   0.0000000e+00   1.7434542e+00   0.0000000e+00   2.7288207e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.8579370e+00   0.0000000e+00   1.7909458e+00   0.0000000e+00   2.7737552e+00   0.0000000e+00   1.0000008e+00
   4.5000000e-01   0.0000000e+00   2.9737740e+00   0.0000000e+00   1.7707351e+00   0.0000000e+00   2.7399151e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.8579453e+00   0.0000000e+00   1.8388523e+00   0.0000000e+00   2.7759442e+00   0.0000000e+00   1.0000008e+00
   4.6000000e-01   0.0000000e+00   2.9758383e+00   0.0000000e+00   1.7994159e+00   0.0000000e+00   2.7457837e+00   0.0000000e+00   1.0000007e+00   0.0000000e+00   2.8580350e+00   0.0000000e+00   1.8634583e+00   0.0000000e+00   2.7772846e+00   0.0000000e+00   1.0000008e+00
   4.7000000e-01   0.0000000e+00   2.9766981e+00   0.0000000e+00   1.8303835e+00   0.0000000e+00   2.7554986e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.8581238e+00   0.0000000e+00   1.8916821e+00   0.0000000e+00   2.7838139e+00   0.0000000e+00   1.0000008e+00
   4.8000000e-01   0.0000000e+00   2.9769414e+00   0.0000000e+00   1.8563337e+00   0.0000000e+00   2.7665220e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.8582148e+00   0.0000000e+00   1.8984310e+00   0.0000000e+00   2.7904491e+00   0.0000000e+00   1.0000009e+00
   4.9000000e-01   0.0000000e+00   2.9769424e+00   0.0000000e+00   1.9058492e+00   0.0000000e+00   2.7777566e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.8583041e+00   0.0000000e+00   1.9041063e+00   0.0000000e+00   2.8071408e+00   0.0000000e+00   1.0000009e+00
   5.0000000e-01   0.0000000e+00   2.9769435e+00   0.0000000e+00   1.9069134e+00   0.0000000e+00   2.7798422e+00   0.0000000e+00   1.0000008e+00   0.0000000e+00   2.8838670e+00   0.0000000e+00   1.9066946e+00   0.0000000e+00   2.8353516e+00   0.0000000e+00   1.0000010e+00
   5.1000000e-01   0.0000000e+00   2.9769583e+00   0.0000000e+00   1.9083460e+00   0.0000000e+00   2.7915628e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.9094299e+00   0.0000000e+00   1.9091662e+00   0.0000000e+00   2.8485677e+00   0.0000000e+00   1.0000011e+00
   5.2000000e-01   0.0000000e+00   2.9769650e+00   0.0000000e+00   1.9119484e+00   0.0000000e+00   2.8027619e+00   0.0000000e+00   1.0000009e+00   0.0000000e+00   2.9239504e+00   0.0000000e+00   1.9126486e+00   0.0000000e+00   2.8504620e+00   0.0000000e+00   1.0000013e+00
   5.3000000e-01   0.0000000e+00   2.9769650e+00   0.0000000e+00   1.9234503e+00   0.0000000e+00   2.8093464e+00   0.0000000e+00   1.0000010e+00   0.0000000e+00   2.9384709e+00   0.0000000e+00   1.9218273e+00   0.0000000e+00   2.8526450e+00   0.0000000e+00   1.0000014e+00
   5.4000000e-01   0.0000000e+00   2.9769653e+00   0.0000000e+00   1.9547674e+00   0.0000000e+00   2.8279324e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.9410373e+00   0.0000000e+00   1.9496325e+00   0.0000000e+00   2.8578600e+00   0.0000000e+00   1.0614305e+00
   5.5000000e-01   0.0000000e+00   2.9769658e+00   0.0000000e+00   1.9958039e+00   0.0000000e+00   2.8363642e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.9436037e+00   0.0000000e+00   1.9707905e+00   0.0000000e+00   2.8650662e+00   0.0000000e+00   1.1547472e+00
   5.6000000e-01   0.0000000e+00   2.9769667e+00   0.0000000e+00   2.0291154e+00   0.0000000e+00   2.8540965e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.9442398e+00   0.0000000e+00   1.9952119e+00   0.0000000e+00   2.8720913e+00   0.0000000e+00   1.1891677e+00
   5.7000000e-01   0.0000000e+00   2.9769690e+00   0.0000000e+00   2.0437103e+00   0.0000000e+00   2.8644635e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.9448759e+00   0.0000000e+00   2.0391076e+00   0.0000000e+00   2.8803484e+00   0.0000000e+00   1.2403073e+00
   5.8000000e-01   0.0000000e+00   2.9769740e+00   0.0000000e+00   2.0800684e+00   0.0000000e+00   2.8745829e+00   0.0000000e+00   1.0000011e+00   0.0000000e+00   2.9451384e+00   0.0000000e+00   2.0572446e+00   0.0000000e+00   2.8872506e+00   0.0000000e+00   1.2634750e+00
   5.9000000e-01   0.0000000e+00   2.9769778e+00   0.0000000e+00   2.1081627e+00   0.0000000e+00   2.8819242e+00   0.0000000e+00   1.0000012e+00   0.0000000e+00   2.9454008e+00   0.0000000e+00   2.0920609e+00   0.0000000e+00   2.8942251e+00   0.0000000e+00   1.3129231e+00
   6.0000000e-01   0.0000000e+00   2.9769797e+00   0.0000000e+00   2.1325995e+00   0.0000000e+00   2.8866072e+00   0.0000000e+00   1.0000013e+00   0.0000000e+00   2.9455000e+00   0.0000000e+00   2.1001327e+00   0.0000000e+00   2.9007843e+00   0.0000000e+00   1.3262700e+00
   6.1000000e-01   0.0000000e+00   2.9769880e+00   0.0000000e+00   2.1583624e+00   0.0000000e+00   2.9052206e+00   0.0000000e+00   1.0000013e+00   0.0000000e+00   2.9455992e+00   0.0000000e+00   2.1161438e+00   0.0000000e+00   2.9089054e+00   0.0000000e+00   1.3415405e+00
   6.2000000e-01   0.0000000e+00   2.9770281e+00   0.0000000e+00   2.1877337e+00   0.0000000e+00   2.9131694e+00   0.0000000e+00   1.0000014e+00   0.0000000e+00   2.9456243e+00   0.0000000e+00   2.1745199e+00   0.0000000e+00   2.9158907e+00   0.0000000e+00   1.4722159e+00
   6.3000000e-01   0.0000000e+00   2.9770301e+00   0.0000000e+00   2.2118113e+00   0.0000000e+00   2.9196229e+00   0.0000000e+00   1.0281651e+00   0.0000000e+00   2.9456494e+00   0.0000000e+00   2.2177862e+00   0.0000000e+00   2.9171806e+00   0.0000000e+00   1.6387950e+00
   6.4000000e-01   0.0000000e+00   2.9770834e+00   0.0000000e+00   2.2252559e+00   0.0000000e+00   2.9306029e+00   0.0000000e+00   1.0974129e+00   0.0000000e+00   2.9456584e+00   0.0000000e+00   2.2563435e+00   0.0000000e+00   2.9199097e+00   0.0000000e+00   1.6953673e+00
   6.5000000e-01   0.0000000e+00   2.9791117e+00   0.0000000e+00   2.2325951e+00   0.0000000e+00   2.9352242e+00   0.0000000e+00   1.1495852e+00   0.0000000e+00   2.9456674e+00   0.0000000e+00   2.3019721e+00   0.0000000e+00   2.9235813e+00   0.0000000e+00   1.7793272e+00
   6.6000000e-01   0.0000000e+00   2.9798418e+00   0.0000000e+00   2.2732855e+00   0.0000000e+00   2.9421212e+00   0.0000000e+00   1.1630462e+00   0.0000000e+00   2.9456693e+00   0.0000000e+00   2.3303289e+00   0.0000000e+00   2.9368238e+00   0.0000000e+00   1.8259124e+00
   6.7000000e-01   0.0000000e+00   2.9813244e+00   0.0000000e+00   2.3337267e+00   0.0000000e+00   2.9574349e+00   0.0000000e+00   1.2570170e+00   0.0000000e+00   2.9456712e+00   0.0000000e+00   2.4213427e+00   0.0000000e+00   2.9500382e+00   0.0000000e+00   1.8631077e+00
   6.8000000e-01   0.0000000e+00   2.9823132e+00   0.0000000e+00   2.3733791e+00   0.0000000e+00   2.9648101e+00   0.0000000e+00   1.3569399e+00   0.0000000e+00   2.9456739e+00   0.0000000e+00   2.4503083e+00   0.0000000e+00   2.9525586e+00   0.0000000e+00   1.9220201e+00
   6.9000000e-01   0.0000000e+00   2.9830364e+00   0.0000000e+00   2.4126089e+00   0.0000000e+00   2.9862139e+00   0.0000000e+00   1.4384397e+00   0.0000000e+00   2.9456766e+00   0.0000000e+00   2.4818651e+00   0.0000000e+00   2.9539456e+00   0.0000000e+00   1.9578649e+00
   7.0000000e-01   0.0000000e+00   2.9833326e+00   0.0000000e+00   2.4250136e+00   0.0000000e+00   2.9916937e+00   0.0000000e+00   1.5038621e+00   0.0000000e+00   2.9456766e+00   0.0000000e+00   2.4883351e+00   0.0000000e+00   2.9572331e+00   0.0000000e+00   2.0301823e+00
   7.1000000e-01   0.0000000e+00   2.9833795e+00   0.0000000e+00   2.4421503e+00   0.0000000e+00   2.9960687e+00   0.0000000e+00   1.5500655e+00   0.0000000e+00   2.9456766e+00   0.0000000e+00   2.5046803e+00   0.0000000e+00   2.9641431e+00   0.0000000e+00   2.1262452e+00
   7.2000000e-01   0.0000000e+00   2.9833818e+00   0.0000000e+00   2.4790640e+00   0.0000000e+00   2.9981300e+00   0.0000000e+00   1.6047575e+00   0.0000000e+00   2.9456769e+00   0.0000000e+00   2.5073260e+00   0.0000000e+00   2.9688949e+00   0.0000000e+00   2.3373325e+00
   7.3000000e-01   0.0000000e+00   2.9833967e+00   0.0000000e+00   2.5001848e+00   0.0000000e+00   3.0036929e+00   0.0000000e+00   1.6660939e+00   0.0000000e+00   2.9456772e+00   0.0000000e+00   2.5184857e+00   0.0000000e+00   2.9715491e+00   0.0000000e+00   2.3541086e+00
   7.4000000e-01   0.0000000e+00   2.9833973e+00   0.0000000e+00   2.5095984e+00   0.0000000e+00   3.0068938e+00   0.0000000e+00   1.7698099e+00   0.0000000e+00   2.9456775e+00   0.0000000e+00   2.5357412e+00   0.0000000e+00   2.9735309e+00   0.0000000e+00   2.4548773e+00
   7.5000000e-01   0.0000000e+00   2.9834052e+00   0.0000000e+00   2.5391985e+00   0.0000000e+00   3.0142240e+00   0.0000000e+00   1.8252261e+00   0.0000000e+00   2.9456778e+00   0.0000000e+00   2.5531560e+00   0.0000000e+00   2.9773894e+00   0.0000000e+00   2.6292344e+00
   7.6000000e-01   0.0000000e+00   2.9834098e+00   0.0000000e+00   2.5468117e+00   0.0000000e+00   3.0192782e+00   0.0000000e+00   1.8823222e+00   0.0000000e+00   2.9456780e+00   0.0000000e+00   2.6013070e+00   0.0000000e+00   2.9855604e+00   0.0000000e+00   2.7123765e+00
   7.7000000e-01   0.0000000e+00   2.9834104e+00   0.0000000e+00   2.5891806e+00   0.0000000e+00   3.0337885e+00   0.0000000e+00   1.9955812e+00   0.0000000e+00   2.9456782e+00   0.0000000e+00   2.6266422e+00   0.0000000e+00   2.9937637e+00   0.0000000e+00   2.7762591e+00
   7.8000000e-01   0.0000000e+00   2.9834109e+00   0.0000000e+00   2.6155810e+00   0.0000000e+00   3.0527856e+00   0.0000000e+00   2.1460054e+00   0.0000000e+00   2.9456789e+00   0.0000000e+00   2.6301484e+00   0.0000000e+00   3.0020971e+00   0.0000000e+00   2.8608853e+00
   7.9000000e-01   0.0000000e+00   2.9834111e+00   0.0000000e+00   2.6220504e+00   0.0000000e+00   3.0589230e+00   0.0000000e+00   2.1847851e+00   0.0000000e+00   2.9456797e+00   0.0000000e+00   2.6408698e+00   0.0000000e+00   3.0091184e+00   0.0000000e+00   2.9415591e+00
   8.0000000e-01   0.0000000e+00   2.9834118e+00   0.0000000e+00   2.6408160e+00   0.0000000e+00   3.0658262e+00   0.0000000e+00   2.3167844e+00   0.0000000e+00   2.9456806e+00   0.0000000e+00   2.6652095e+00   0.0000000e+00   3.0156329e+00   0.0000000e+00   2.9799253e+00
   8.1000000e-01   0.0000000e+00   2.9834128e+00   0.0000000e+00   2.6453594e+00   0.0000000e+00   3.0813966e+00   0.0000000e+00   2.3964724e+00   0.0000000e+00   2.9456815e+00   0.0000000e+00   2.6836496e+00   0.0000000e+00   3.0346046e+00   0.0000000e+00   2.9995015e+00
   8.2000000e-01   0.0000000e+00   2.9834197e+00   0.0000000e+00   2.6795011e+00   0.0000000e+00   3.1093796e+00   0.0000000e+00   2.5156137e+00   0.0000000e+00   2.9456820e+00   0.0000000e+00   2.7859916e+00   0.0000000e+00   3.0498889e+00   0.0000000e+00   3.0033958e+00
   8.3000000e-01   0.0000000e+00   2.9834208e+00   0.0000000e+00   2.7019562e+00   0.0000000e+00   3.1296480e+00   0.0000000e+00   2.6296406e+00   0.0000000e+00   2.9456825e+00   0.0000000e+00   2.8292805e+00   0.0000000e+00   3.0528536e+00   0.0000000e+00   3.0428855e+00
   8.4000000e-01   0.0000000e+00   2.9834309e+00   0.0000000e+00   2.8244365e+00   0.0000000e+00   3.1329912e+00   0.0000000e+00   2.6584060e+00   0.0000000e+00   2.9456825e+00   0.0000000e+00   2.8540688e+00   0.0000000e+00   3.0600977e+00   0.0000000e+00   3.0875006e+00
   8.5000000e-01   0.0000000e+00   2.9834481e+00   0.0000000e+00   2.8527838e+00   0.0000000e+00   3.1364392e+00   0.0000000e+00   2.7083239e+00   0.0000000e+00   2.9456825e+00   0.0000000e+00   2.8737193e+00   0.0000000e+00   3.0716524e+00   0.0000000e+00   3.1001230e+00
   8.6000000e-01   0.0000000e+00   2.9842217e+00   0.0000000e+00   2.8684031e+00   0.0000000e+00   3.1648085e+00   0.0000000e+00   2.7273208e+00   0.0000000e+00   2.9456825e+00   0.0000000e+00   2.8861831e+00   0.0000000e+00   3.0786438e+00   0.0000000e+00   3.1102729e+00
   8.7000000e-01   0.0000000e+00   2.9855051e+00   0.0000000e+00   2.8731396e+00   0.0000000e+00   3.1697227e+00   0.0000000e+00   2.8632494e+00   0.0000000e+00   2.9456826e+00   0.0000000e+00   2.9630188e+00   0.0000000e+00   3.0798196e+00   0.0000000e+00   3.1516706e+00
   8.8000000e-01   0.0000000e+00   2.9866457e+00   0.0000000e+00   2.9472800e+00   0.0000000e+00   3.1753332e+00   0.0000000e+00   2.9562507e+00   0.0000000e+00   2.9456826e+00   0.0000000e+00   3.1787480e+00   0.0000000e+00   3.0812772e+00   0.0000000e+00   3.1708193e+00
   8.9000000e-01   0.0000000e+00   2.9872169e+00   0.0000000e+00   3.1607147e+00   0.0000000e+00   3.1889927e+00   0.0000000e+00   2.9958677e+00   0.0000000e+00   2.9456827e+00   0.0000000e+00   3.2767110e+00   0.0000000e+00   3.1086383e+00   0.0000000e+00   3.1984255e+00
   9.0000000e-01   0.0000000e+00   2.9873477e+00   0.0000000e+00   3.2023292e+00   0.0000000e+00   3.2124126e+00   0.0000000e+00   3.0776302e+00   0.0000000e+00   2.9457217e+00   0.0000000e+00   3.2864035e+00   0.0000000e+00   3.1423656e+00   0.0000000e+00   3.2107161e+00
   9.1000000e-01   0.0000000e+00   2.9874290e+00   0.0000000e+00   3.2800427e+00   0.0000000e+00   3.2337923e+00   0.0000000e+00   3.1409654e+00   0.0000000e+00   2.9457616e+00   0.0000000e+00   3.2948566e+00   0.0000000e+00   3.1623753e+00   0.0000000e+00   3.2212689e+00
   9.2000000e-01   0.0000000e+00   2.9874719e+00   0.0000000e+00   3.3310614e+00   0.0000000e+00   3.2842678e+00   0.0000000e+00   3.1899623e+00   0.0000000e+00   2.9457623e+00   0.0000000e+00   3.4347905e+00   0.0000000e+00   3.1877072e+00   0.0000000e+00   3.2310414e+00
   9.3000000e-01   0.0000000e+00   2.9874825e+00   0.0000000e+00   3.4005051e+00   0.0000000e+00   3.2964742e+00   0.0000000e+00   3.2296373e+00   0.0000000e+00   2.9457624e+00   0.0000000e+00   3.5229316e+00   0.0000000e+00   3.2400408e+00   0.0000000e+00   3.2623044e+00
   9.4000000e-01   0.0000000e+00   2.9874830e+00   0.0000000e+00   3.5016255e+00   0.0000000e+00   3.3609475e+00   0.0000000e+00   3.3153984e+00   0.0000000e+00   2.9457624e+00   0.0000000e+00   3.5371510e+00   0.0000000e+00   3.2934315e+00   0.0000000e+00   3.2870625e+00
   9.5000000e-01   0.0000000e+00   2.9874832e+00   0.0000000e+00   3.5465000e+00   0.0000000e+00   3.4209029e+00   0.0000000e+00   3.3520880e+00   0.0000000e+00   2.9457624e+00   0.0000000e+00   3.5662689e+00   0.0000000e+00   3.3258331e+00   0.0000000e+00   3.3381172e+00
   9.6000000e-01   0.0000000e+00   2.9874851e+00   0.0000000e+00   3.5763699e+00   0.0000000e+00   3.4381954e+00   0.0000000e+00   3.3757298e+00   0.0000000e+00   2.9457624e+00   0.0000000e+00   3.5993225e+00   0.0000000e+00   3.3637793e+00   0.0000000e+00   3.3691017e+00
   9.7000000e-01   0.0000000e+00   2.9874871e+00   0.0000000e+00   3.6192361e+00   0.0000000e+00   3.4963078e+00   0.0000000e+00   3.4657120e+00   0.0000000e+00   2.9457642e+00   0.0000000e+00   3.6241231e+00   0.0000000e+00   3.4089298e+00   0.0000000e+00   3.3941312e+00
   9.8000000e-01   0.0000000e+00   2.9874893e+00   0.0000000e+00   3.7230517e+00   0.0000000e+00   3.6456506e+00   0.0000000e+00   3.5394582e+00   0.0000000e+00   2.9458076e+00   0.0000000e+00   3.6999432e+00   0.0000000e+00   3.4529995e+00   0.0000000e+00   3.4290624e+00
   9.9000000e-01   0.0000000e+00   2.9874912e+00   0.0000000e+00   4.1542865e+00   0.0000000e+00   3.8354235e+00   0.0000000e+00   3.6316709e+00   0.0000000e+00   2.9458493e+00   0.0000000e+00   3.8728293e+00   0.0000000e+00   3.4940878e+00   0.0000000e+00   3.4707658e+00
   1.0000000e+00   0.0000000e+00   2.9874925e+00   0.0000000e+00   4.3493872e+00   0.0000000e+00   4.0082631e+00   0.0000000e+00   3.7134642e+00   0.0000000e+00   2.9458493e+00   0.0000000e+00   4.1419085e+00   0.0000000e+00   3.5175783e+00   0.0000000e+00   3.6615992e+00


==> Figures/Prct_OptQbit_GP.txt <==
   (0)Percentile	(1)MR-Hw-mPi-PwFx-ADC-CoI	(2)MR-Hw-mPi-PwFx-unC-CoI	(3)MR-Hw-mPi-PwFx-ADC-CoD1	(4)MR-Hw-mPi-PwFx-unC-CoD1	(5)MR-Hw-mPi-PwFx-ADC-CoDK	(6)MR-Hw-mPi-PwFx-unC-CoDK	(7)MR-Hw-mPi-PwFx-ADC-Cfree	(8)MR-Hw-mPi-PwFx-unC-Cfree	(9)MR-Hw-Pw-mxpd-ADC-CoI	(10)MR-Hw-Pw-mxpd-unC-CoI	(11)MR-Hw-Pw-mxpd-ADC-CoD1	(12)MR-Hw-Pw-mxpd-unC-CoD1	(13)MR-Hw-Pw-mxpd-ADC-CoDK	(14)MR-Hw-Pw-mxpd-unC-CoDK	(15)MR-Hw-Pw-mxpd-ADC-Cfree	(16)MR-Hw-Pw-mxpd-unC-Cfree	(17)MR-Hw-Pw-mxmin-ADC-CoI	(18)MR-Hw-Pw-mxmin-unC-CoI	(19)MR-Hw-Pw-mxmin-ADC-CoD1	(20)MR-Hw-Pw-mxmin-unC-CoD1	(21)MR-Hw-Pw-mxmin-ADC-CoDK	(22)MR-Hw-Pw-mxmin-unC-CoDK	(23)MR-Hw-Pw-mxmin-ADC-Cfree	(24)MR-Hw-Pw-mxmin-unC-Cfree	
   0.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   4.5830973e-01   2.0000000e+00   1.9452225e+00   1.0000000e+00  -1.1344665e+00   3.0000000e+00   2.8691663e+00   1.0000000e+00   1.0000005e+00   1.0000000e+00   1.0660693e+00   1.0000000e+00   1.0000025e+00   3.0000000e+00   2.5890357e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000052e+00   1.0000000e+00   1.0000002e+00
   1.0000000e-02   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.5104423e+00   2.0000000e+00   2.4031082e+00   1.0000000e+00  -5.0174338e-02   3.0000000e+00   2.9380577e+00   1.0000000e+00   1.0000012e+00   2.0000000e+00   1.8459954e+00   1.0000000e+00   1.0000030e+00   3.0000000e+00   2.8396102e+00   1.0000000e+00   1.0000001e+00   2.0000000e+00   1.5773850e+00   1.0000000e+00   1.0000009e+00
   2.0000000e-02   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.6821732e+00   2.0000000e+00   2.4595687e+00   1.0000000e+00   2.2730520e-01   3.0000000e+00   2.9618171e+00   1.0000000e+00   1.0000017e+00   2.0000000e+00   1.9591688e+00   1.0000000e+00   1.0000045e+00   3.0000000e+00   2.9393258e+00   1.0000000e+00   1.0000003e+00   2.0000000e+00   1.7948903e+00   1.0000000e+00   1.0000015e+00
   3.0000000e-02   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.7775847e+00   3.0000000e+00   2.5099243e+00   1.0000000e+00   3.9989013e-01   3.0000000e+00   2.9807257e+00   1.0000000e+00   1.0000022e+00   2.0000000e+00   2.0532413e+00   1.0000000e+00   1.0000053e+00   3.0000000e+00   2.9748217e+00   1.0000000e+00   1.0000007e+00   2.0000000e+00   1.9201647e+00   1.0000000e+00   1.0000035e+00
   4.0000000e-02   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.8548102e+00   3.0000000e+00   2.5427304e+00   1.0000000e+00   5.5589164e-01   3.0000000e+00   2.9881293e+00   1.0000000e+00   1.0000030e+00   2.0000000e+00   2.1228414e+00   1.0000000e+00   1.0000058e+00   3.0000000e+00   2.9859369e+00   1.0000000e+00   1.0000016e+00   2.0000000e+00   1.9962997e+00   1.0000000e+00   1.0000150e+00
   5.0000000e-02   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9251727e+00   3.0000000e+00   2.5756688e+00   1.0000000e+00   6.6494858e-01   3.0000000e+00   2.9936521e+00   1.0000000e+00   1.0000046e+00   2.0000000e+00   2.1746184e+00   1.0000000e+00   1.0000065e+00   3.0000000e+00   2.9919466e+00   1.0000000e+00   1.0000039e+00   2.0000000e+00   2.0671480e+00   1.0000000e+00   1.0000917e+00
   6.0000000e-02   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9832105e+00   3.0000000e+00   2.5981884e+00   1.0000000e+00   7.6823096e-01   3.0000000e+00   2.9967102e+00   1.0000000e+00   1.0000071e+00   2.0000000e+00   2.2247541e+00   1.0000000e+00   1.0000068e+00   3.0000000e+00   2.9955711e+00   1.0000000e+00   1.0000211e+00   2.0000000e+00   2.1232107e+00   1.0000000e+00   1.0001020e+00
   7.0000000e-02   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0357688e+00   3.0000000e+00   2.6154486e+00   1.0000000e+00   8.5906529e-01   3.0000000e+00   2.9983323e+00   1.0000000e+00   1.0000265e+00   2.0000000e+00   2.2617853e+00   1.0000000e+00   1.0000071e+00   3.0000000e+00   2.9976475e+00   1.0000000e+00   1.0068063e+00   2.0000000e+00   2.1722345e+00   1.0000000e+00   1.0001960e+00
   8.0000000e-02   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0745005e+00   3.0000000e+00   2.6345990e+00   1.0000000e+00   9.6274206e-01   3.0000000e+00   2.9994085e+00   1.0000000e+00   1.0492230e+00   2.0000000e+00   2.2866264e+00   1.0000000e+00   1.0000076e+00   3.0000000e+00   2.9990343e+00   1.0000000e+00   1.0858626e+00   2.0000000e+00   2.2176169e+00   1.0000000e+00   1.0002496e+00
   9.0000000e-02   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1148771e+00   3.0000000e+00   2.6487384e+00   1.0000000e+00   1.0555021e+00   3.0000000e+00   3.0000984e+00   1.0000000e+00   1.1306970e+00   2.0000000e+00   2.3123242e+00   1.0000000e+00   1.0000078e+00   3.0000000e+00   2.9995963e+00   1.0000000e+00   1.1612888e+00   2.0000000e+00   2.2565720e+00   1.0000000e+00   1.0004536e+00
   1.0000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1620426e+00   3.0000000e+00   2.6659363e+00   1.0000000e+00   1.1326418e+00   3.0000000e+00   3.0004667e+00   1.0000000e+00   1.2162587e+00   2.0000000e+00   2.3373369e+00   1.0000000e+00   1.0000081e+00   3.0000000e+00   2.9999236e+00   1.0000000e+00   1.2517910e+00   2.0000000e+00   2.2908228e+00   1.0000000e+00   1.0018366e+00
   1.1000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2017811e+00   3.0000000e+00   2.6821987e+00   1.0000000e+00   1.2078395e+00   3.0000000e+00   3.0005044e+00   1.0000000e+00   1.2895500e+00   2.0000000e+00   2.3584630e+00   1.0000000e+00   1.0000084e+00   3.0000000e+00   3.0001078e+00   1.0000000e+00   1.3309200e+00   2.0000000e+00   2.3114845e+00   1.0000000e+00   1.0023061e+00
   1.2000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2344497e+00   3.0000000e+00   2.6936185e+00   1.0000000e+00   1.2845134e+00   3.0000000e+00   3.0005269e+00   1.0000000e+00   1.3642481e+00   2.0000000e+00   2.3867845e+00   1.0000000e+00   1.0000089e+00   3.0000000e+00   3.0002150e+00   1.0000000e+00   1.4078094e+00   2.0000000e+00   2.3385996e+00   1.0000000e+00   1.0029200e+00
   1.3000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2697129e+00   3.0000000e+00   2.7027016e+00   1.0000000e+00   1.3447823e+00   3.0000000e+00   3.0006388e+00   2.0000000e+00   1.4367222e+00   2.0000000e+00   2.4053672e+00   1.0000000e+00   1.0000093e+00   3.0000000e+00   3.0003260e+00   2.0000000e+00   1.4584492e+00   2.0000000e+00   2.3651161e+00   1.0000000e+00   1.0045133e+00
   1.4000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2979642e+00   3.0000000e+00   2.7123722e+00   1.0000000e+00   1.4048211e+00   3.0000000e+00   3.0006996e+00   2.0000000e+00   1.4981621e+00   2.0000000e+00   2.4287144e+00   1.0000000e+00   1.0000101e+00   3.0000000e+00   3.0003670e+00   2.0000000e+00   1.5243249e+00   2.0000000e+00   2.3907614e+00   1.0000000e+00   1.0048836e+00
   1.5000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3275839e+00   3.0000000e+00   2.7242127e+00   1.0000000e+00   1.4591239e+00   3.0000000e+00   3.0007270e+00   2.0000000e+00   1.5515262e+00   2.0000000e+00   2.4498742e+00   1.0000000e+00   1.0000106e+00   3.0000000e+00   3.0004004e+00   2.0000000e+00   1.5830303e+00   2.0000000e+00   2.4146097e+00   1.0000000e+00   1.0060206e+00
   1.6000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3496359e+00   3.0000000e+00   2.7347530e+00   2.0000000e+00   1.5127163e+00   3.0000000e+00   3.0007306e+00   2.0000000e+00   1.6176560e+00   2.0000000e+00   2.4664411e+00   1.0000000e+00   1.0000116e+00   3.0000000e+00   3.0004010e+00   2.0000000e+00   1.6390643e+00   2.0000000e+00   2.4329560e+00   1.0000000e+00   1.0072866e+00
   1.7000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3773068e+00   3.0000000e+00   2.7436128e+00   2.0000000e+00   1.5649427e+00   3.0000000e+00   3.0008027e+00   2.0000000e+00   1.6665216e+00   3.0000000e+00   2.4827891e+00   1.0000000e+00   1.0000122e+00   3.0000000e+00   3.0004373e+00   2.0000000e+00   1.6916563e+00   2.0000000e+00   2.4498468e+00   1.0000000e+00   1.0090758e+00
   1.8000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4053551e+00   3.0000000e+00   2.7524382e+00   2.0000000e+00   1.6243942e+00   3.0000000e+00   3.0008110e+00   2.0000000e+00   1.7274303e+00   3.0000000e+00   2.5023423e+00   1.0000000e+00   1.0000135e+00   3.0000000e+00   3.0004431e+00   2.0000000e+00   1.7434496e+00   3.0000000e+00   2.4723470e+00   1.0000000e+00   1.0100308e+00
   1.9000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4321054e+00   3.0000000e+00   2.7609537e+00   2.0000000e+00   1.6737722e+00   3.0000000e+00   3.0008226e+00   2.0000000e+00   1.7760818e+00   3.0000000e+00   2.5235626e+00   1.0000000e+00   1.0000145e+00   3.0000000e+00   3.0004610e+00   2.0000000e+00   1.8007479e+00   3.0000000e+00   2.4958451e+00   1.0000000e+00   1.0121052e+00
   2.0000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4520463e+00   3.0000000e+00   2.7690427e+00   2.0000000e+00   1.7199963e+00   3.0000000e+00   3.0008649e+00   2.0000000e+00   1.8206281e+00   3.0000000e+00   2.5440370e+00   1.0000000e+00   1.0000154e+00   3.0000000e+00   3.0005060e+00   2.0000000e+00   1.8418294e+00   3.0000000e+00   2.5185523e+00   1.0000000e+00   1.0169929e+00
   2.1000000e-01   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4737162e+00   3.0000000e+00   2.7787268e+00   2.0000000e+00   1.7597849e+00   3.0000000e+00   3.0009056e+00   2.0000000e+00   1.8597836e+00   3.0000000e+00   2.5623758e+00   1.0000000e+00   1.0000159e+00   3.0000000e+00   3.0005170e+00   2.0000000e+00   1.8769414e+00   3.0000000e+00   2.5401903e+00   1.0000000e+00   1.0192179e+00
   2.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.4949794e+00   3.0000000e+00   2.7860032e+00   2.0000000e+00   1.8042665e+00   3.0000000e+00   3.0009152e+00   2.0000000e+00   1.9085858e+00   3.0000000e+00   2.5776902e+00   1.0000000e+00   1.0000165e+00   3.0000000e+00   3.0005204e+00   2.0000000e+00   1.9233450e+00   3.0000000e+00   2.5572924e+00   1.0000000e+00   1.0209353e+00
   2.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5144024e+00   3.0000000e+00   2.7944549e+00   2.0000000e+00   1.8448316e+00   3.0000000e+00   3.0009154e+00   2.0000000e+00   1.9465790e+00   3.0000000e+00   2.5910906e+00   1.0000000e+00   1.0000174e+00   3.0000000e+00   3.0005232e+00   2.0000000e+00   1.9614510e+00   3.0000000e+00   2.5800121e+00   1.0000000e+00   1.0237018e+00
   2.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5352605e+00   3.0000000e+00   2.8022974e+00   2.0000000e+00   1.8824154e+00   3.0000000e+00   3.0009841e+00   2.0000000e+00   1.9952245e+00   3.0000000e+00   2.6047300e+00   1.0000000e+00   1.0000188e+00   3.0000000e+00   3.0005307e+00   2.0000000e+00   2.0089321e+00   3.0000000e+00   2.5997657e+00   1.0000000e+00   1.0274699e+00
   2.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5556172e+00   3.0000000e+00   2.8120038e+00   2.0000000e+00   1.9187005e+00   3.0000000e+00   3.0010093e+00   2.0000000e+00   2.0314077e+00   3.0000000e+00   2.6246234e+00   1.0000000e+00   1.0000207e+00   3.0000000e+00   3.0005326e+00   2.0000000e+00   2.0465141e+00   3.0000000e+00   2.6206111e+00   1.0000000e+00   1.0326972e+00
   2.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5727835e+00   3.0000000e+00   2.8199127e+00   2.0000000e+00   1.9629236e+00   3.0000000e+00   3.0010390e+00   2.0000000e+00   2.0747512e+00   3.0000000e+00   2.6391432e+00   1.0000000e+00   1.0000239e+00   3.0000000e+00   3.0005326e+00   2.0000000e+00   2.0865590e+00   3.0000000e+00   2.6379748e+00   1.0000000e+00   1.0396774e+00
   2.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5896645e+00   3.0000000e+00   2.8304726e+00   2.0000000e+00   1.9977010e+00   3.0000000e+00   3.0010441e+00   2.0000000e+00   2.1130444e+00   3.0000000e+00   2.6584254e+00   1.0000000e+00   1.0000278e+00   3.0000000e+00   3.0005537e+00   2.0000000e+00   2.1308179e+00   3.0000000e+00   2.6543866e+00   1.0000000e+00   1.0467445e+00
   2.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6103119e+00   3.0000000e+00   2.8381039e+00   2.0000000e+00   2.0353856e+00   3.0000000e+00   3.0010516e+00   2.0000000e+00   2.1458167e+00   3.0000000e+00   2.6745722e+00   1.0000000e+00   1.0000310e+00   3.0000000e+00   3.0005796e+00   2.0000000e+00   2.1562356e+00   3.0000000e+00   2.6686795e+00   1.0000000e+00   1.0549585e+00
   2.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6274772e+00   3.0000000e+00   2.8452541e+00   2.0000000e+00   2.0810080e+00   3.0000000e+00   3.0011001e+00   2.0000000e+00   2.1834907e+00   3.0000000e+00   2.6903362e+00   1.0000000e+00   1.0000351e+00   3.0000000e+00   3.0005833e+00   2.0000000e+00   2.1995236e+00   3.0000000e+00   2.6833915e+00   1.0000000e+00   1.0626210e+00
   3.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6470938e+00   3.0000000e+00   2.8525523e+00   2.0000000e+00   2.1268745e+00   3.0000000e+00   3.0011478e+00   2.0000000e+00   2.2266451e+00   3.0000000e+00   2.7029567e+00   1.0000000e+00   1.0000431e+00   3.0000000e+00   3.0005860e+00   2.0000000e+00   2.2381081e+00   3.0000000e+00   2.6998135e+00   1.0000000e+00   1.0745006e+00
   3.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6648403e+00   3.0000000e+00   2.8628395e+00   2.0000000e+00   2.1671458e+00   3.0000000e+00   3.0011547e+00   2.0000000e+00   2.2579911e+00   3.0000000e+00   2.7144858e+00   1.0000000e+00   1.0000470e+00   3.0000000e+00   3.0006281e+00   2.0000000e+00   2.2745413e+00   3.0000000e+00   2.7188245e+00   1.0000000e+00   1.0861013e+00
   3.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6891039e+00   3.0000000e+00   2.8693314e+00   2.0000000e+00   2.2083737e+00   3.0000000e+00   3.0011643e+00   2.0000000e+00   2.2936596e+00   3.0000000e+00   2.7295876e+00   1.0000000e+00   1.0000520e+00   3.0000000e+00   3.0006313e+00   2.0000000e+00   2.3156066e+00   3.0000000e+00   2.7325059e+00   1.0000000e+00   1.0971762e+00
   3.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7066718e+00   3.0000000e+00   2.8769370e+00   2.0000000e+00   2.2452424e+00   3.0000000e+00   3.0012036e+00   2.0000000e+00   2.3379516e+00   3.0000000e+00   2.7423575e+00   1.0000000e+00   1.0000615e+00   3.0000000e+00   3.0006398e+00   2.0000000e+00   2.3615188e+00   3.0000000e+00   2.7481338e+00   1.0000000e+00   1.1127558e+00
   3.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7254318e+00   3.0000000e+00   2.8831376e+00   2.0000000e+00   2.2807326e+00   3.0000000e+00   3.0012326e+00   2.0000000e+00   2.3811272e+00   3.0000000e+00   2.7570768e+00   1.0000000e+00   1.0001003e+00   3.0000000e+00   3.0006691e+00   2.0000000e+00   2.3994670e+00   3.0000000e+00   2.7644660e+00   1.0000000e+00   1.1263679e+00
   3.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7422678e+00   3.0000000e+00   2.8912168e+00   2.0000000e+00   2.3204275e+00   3.0000000e+00   3.0012869e+00   2.0000000e+00   2.4171006e+00   3.0000000e+00   2.7710185e+00   1.0000000e+00   1.0001149e+00   3.0000000e+00   3.0006835e+00   2.0000000e+00   2.4371979e+00   3.0000000e+00   2.7794385e+00   1.0000000e+00   1.1387847e+00
   3.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7618643e+00   3.0000000e+00   2.8981565e+00   2.0000000e+00   2.3625319e+00   3.0000000e+00   3.0013089e+00   2.0000000e+00   2.4502849e+00   3.0000000e+00   2.7847176e+00   1.0000000e+00   1.0001686e+00   3.0000000e+00   3.0006904e+00   2.0000000e+00   2.4730321e+00   3.0000000e+00   2.7950401e+00   1.0000000e+00   1.1535229e+00
   3.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7801372e+00   3.0000000e+00   2.9047751e+00   2.0000000e+00   2.3967404e+00   3.0000000e+00   3.0013291e+00   2.0000000e+00   2.4888679e+00   3.0000000e+00   2.8026538e+00   1.0000000e+00   1.0003332e+00   3.0000000e+00   3.0006978e+00   3.0000000e+00   2.5044701e+00   3.0000000e+00   2.8078686e+00   1.0000000e+00   1.1748745e+00
   3.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7998975e+00   3.0000000e+00   2.9121791e+00   2.0000000e+00   2.4364496e+00   3.0000000e+00   3.0013573e+00   3.0000000e+00   2.5249379e+00   3.0000000e+00   2.8186381e+00   1.0000000e+00   1.0012752e+00   3.0000000e+00   3.0007179e+00   3.0000000e+00   2.5467516e+00   3.0000000e+00   2.8223931e+00   1.0000000e+00   1.1956650e+00
   3.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8171020e+00   3.0000000e+00   2.9187157e+00   2.0000000e+00   2.4737832e+00   3.0000000e+00   3.0013847e+00   3.0000000e+00   2.5694099e+00   3.0000000e+00   2.8312104e+00   1.0000000e+00   1.0920870e+00   3.0000000e+00   3.0007728e+00   3.0000000e+00   2.5827231e+00   3.0000000e+00   2.8355286e+00   1.0000000e+00   1.2180619e+00
   4.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8310522e+00   3.0000000e+00   2.9263098e+00   3.0000000e+00   2.5143579e+00   3.0000000e+00   3.0014338e+00   3.0000000e+00   2.6024050e+00   3.0000000e+00   2.8454856e+00   1.0000000e+00   1.1705381e+00   3.0000000e+00   3.0007894e+00   3.0000000e+00   2.6136843e+00   3.0000000e+00   2.8488948e+00   1.0000000e+00   1.2508132e+00
   4.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8475530e+00   3.0000000e+00   2.9339993e+00   3.0000000e+00   2.5467645e+00   3.0000000e+00   3.0014791e+00   3.0000000e+00   2.6432064e+00   3.0000000e+00   2.8601699e+00   1.0000000e+00   1.2692146e+00   3.0000000e+00   3.0007982e+00   3.0000000e+00   2.6488364e+00   3.0000000e+00   2.8607571e+00   1.0000000e+00   1.2849561e+00
   4.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8652565e+00   3.0000000e+00   2.9410930e+00   3.0000000e+00   2.5832696e+00   3.0000000e+00   3.0014989e+00   3.0000000e+00   2.6856529e+00   3.0000000e+00   2.8735764e+00   1.0000000e+00   1.3469582e+00   3.0000000e+00   3.0008212e+00   3.0000000e+00   2.6858876e+00   3.0000000e+00   2.8762514e+00   1.0000000e+00   1.3259026e+00
   4.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8850345e+00   3.0000000e+00   2.9466277e+00   3.0000000e+00   2.6245708e+00   3.0000000e+00   3.0015245e+00   3.0000000e+00   2.7165513e+00   3.0000000e+00   2.8855269e+00   2.0000000e+00   1.4254345e+00   3.0000000e+00   3.0008348e+00   3.0000000e+00   2.7215796e+00   3.0000000e+00   2.8898650e+00   2.0000000e+00   1.3687485e+00
   4.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9041968e+00   3.0000000e+00   2.9534575e+00   3.0000000e+00   2.6578296e+00   3.0000000e+00   3.0015775e+00   3.0000000e+00   2.7488527e+00   3.0000000e+00   2.8980302e+00   2.0000000e+00   1.5167516e+00   3.0000000e+00   3.0009050e+00   3.0000000e+00   2.7579899e+00   3.0000000e+00   2.9028166e+00   2.0000000e+00   1.4134779e+00
   4.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9238585e+00   3.0000000e+00   2.9604572e+00   3.0000000e+00   2.7010933e+00   3.0000000e+00   3.0015934e+00   3.0000000e+00   2.7803567e+00   3.0000000e+00   2.9098484e+00   2.0000000e+00   1.6076526e+00   3.0000000e+00   3.0009926e+00   3.0000000e+00   2.7963817e+00   3.0000000e+00   2.9147470e+00   2.0000000e+00   1.4740235e+00
   4.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9402868e+00   3.0000000e+00   2.9661746e+00   3.0000000e+00   2.7348644e+00   3.0000000e+00   3.0016078e+00   3.0000000e+00   2.8151693e+00   3.0000000e+00   2.9244430e+00   2.0000000e+00   1.7010892e+00   3.0000000e+00   3.0010632e+00   3.0000000e+00   2.8268502e+00   3.0000000e+00   2.9285656e+00   2.0000000e+00   1.5294288e+00
   4.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9536134e+00   3.0000000e+00   2.9724464e+00   3.0000000e+00   2.7712734e+00   3.0000000e+00   3.0016697e+00   3.0000000e+00   2.8518953e+00   3.0000000e+00   2.9373399e+00   2.0000000e+00   1.8017775e+00   3.0000000e+00   3.0011545e+00   3.0000000e+00   2.8614546e+00   3.0000000e+00   2.9425734e+00   2.0000000e+00   1.5914769e+00
   4.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9678169e+00   3.0000000e+00   2.9785683e+00   3.0000000e+00   2.8104676e+00   3.0000000e+00   3.0016985e+00   3.0000000e+00   2.8906846e+00   3.0000000e+00   2.9508529e+00   2.0000000e+00   1.8933721e+00   3.0000000e+00   3.0012053e+00   3.0000000e+00   2.8882929e+00   3.0000000e+00   2.9543463e+00   2.0000000e+00   1.6619856e+00
   4.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9847281e+00   3.0000000e+00   2.9847677e+00   3.0000000e+00   2.8555417e+00   3.0000000e+00   3.0016993e+00   3.0000000e+00   2.9258202e+00   3.0000000e+00   2.9626607e+00   2.0000000e+00   1.9638303e+00   3.0000000e+00   3.0012174e+00   3.0000000e+00   2.9268493e+00   3.0000000e+00   2.9678232e+00   2.0000000e+00   1.7441578e+00
   5.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0018188e+00   3.0000000e+00   2.9916326e+00   3.0000000e+00   2.9004029e+00   3.0000000e+00   3.0017134e+00   3.0000000e+00   2.9564866e+00   3.0000000e+00   2.9768034e+00   2.0000000e+00   2.0693257e+00   3.0000000e+00   3.0013017e+00   3.0000000e+00   2.9610612e+00   3.0000000e+00   2.9842528e+00   2.0000000e+00   1.8174254e+00
   5.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0157910e+00   3.0000000e+00   2.9974493e+00   3.0000000e+00   2.9314199e+00   3.0000000e+00   3.0017322e+00   3.0000000e+00   2.9935656e+00   3.0000000e+00   2.9911162e+00   2.0000000e+00   2.1732774e+00   3.0000000e+00   3.0013990e+00   3.0000000e+00   2.9898884e+00   3.0000000e+00   3.0001283e+00   2.0000000e+00   1.9012878e+00
   5.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0324569e+00   3.0000000e+00   3.0056722e+00   3.0000000e+00   2.9736710e+00   3.0000000e+00   3.0017763e+00   3.0000000e+00   3.0185066e+00   3.0000000e+00   3.0031307e+00   2.0000000e+00   2.2714204e+00   3.0000000e+00   3.0015611e+00   3.0000000e+00   3.0190839e+00   3.0000000e+00   3.0156962e+00   2.0000000e+00   1.9776451e+00
   5.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0487307e+00   3.0000000e+00   3.0119962e+00   3.0000000e+00   3.0163759e+00   3.0000000e+00   3.0018198e+00   3.0000000e+00   3.0489376e+00   3.0000000e+00   3.0164130e+00   2.0000000e+00   2.3586838e+00   3.0000000e+00   3.0015986e+00   3.0000000e+00   3.0591611e+00   3.0000000e+00   3.0326956e+00   2.0000000e+00   2.0623971e+00
   5.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0666349e+00   3.0000000e+00   3.0193962e+00   3.0000000e+00   3.0548366e+00   3.0000000e+00   3.0018572e+00   3.0000000e+00   3.0833852e+00   3.0000000e+00   3.0265054e+00   2.0000000e+00   2.4311474e+00   3.0000000e+00   3.0017297e+00   3.0000000e+00   3.0862501e+00   3.0000000e+00   3.0452479e+00   2.0000000e+00   2.1395405e+00
   5.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0836426e+00   3.0000000e+00   3.0255223e+00   3.0000000e+00   3.0955091e+00   3.0000000e+00   3.0018818e+00   3.0000000e+00   3.1138398e+00   3.0000000e+00   3.0388089e+00   3.0000000e+00   2.5366047e+00   3.0000000e+00   3.0017398e+00   3.0000000e+00   3.1220378e+00   3.0000000e+00   3.0608131e+00   2.0000000e+00   2.2304390e+00
   5.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0975520e+00   3.0000000e+00   3.0315737e+00   3.0000000e+00   3.1315239e+00   3.0000000e+00   3.0018877e+00   3.0000000e+00   3.1488043e+00   3.0000000e+00   3.0505084e+00   3.0000000e+00   2.6182550e+00   3.0000000e+00   3.0018441e+00   3.0000000e+00   3.1576682e+00   3.0000000e+00   3.0748551e+00   2.0000000e+00   2.3113090e+00
   5.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1118276e+00   3.0000000e+00   3.0393978e+00   3.0000000e+00   3.1692825e+00   3.0000000e+00   3.0019335e+00   3.0000000e+00   3.1860518e+00   3.0000000e+00   3.0644931e+00   3.0000000e+00   2.7062710e+00   3.0000000e+00   3.0018504e+00   3.0000000e+00   3.1927646e+00   3.0000000e+00   3.0893227e+00   2.0000000e+00   2.3867758e+00
   5.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1305166e+00   3.0000000e+00   3.0461869e+00   3.0000000e+00   3.2122362e+00   3.0000000e+00   3.0019680e+00   3.0000000e+00   3.2240144e+00   3.0000000e+00   3.0806561e+00   3.0000000e+00   2.7985377e+00   3.0000000e+00   3.0019438e+00   3.0000000e+00   3.2301887e+00   3.0000000e+00   3.1028199e+00   2.0000000e+00   2.4722871e+00
   5.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1480378e+00   3.0000000e+00   3.0513052e+00   3.0000000e+00   3.2578593e+00   3.0000000e+00   3.0019933e+00   3.0000000e+00   3.2576073e+00   3.0000000e+00   3.0942963e+00   3.0000000e+00   2.8976998e+00   3.0000000e+00   3.0022430e+00   3.0000000e+00   3.2597249e+00   3.0000000e+00   3.1164746e+00   3.0000000e+00   2.5709288e+00
   6.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1698655e+00   3.0000000e+00   3.0576715e+00   3.0000000e+00   3.3079470e+00   3.0000000e+00   3.0020526e+00   3.0000000e+00   3.2871487e+00   3.0000000e+00   3.1096093e+00   3.0000000e+00   2.9974073e+00   3.0000000e+00   3.0046238e+00   3.0000000e+00   3.2958135e+00   3.0000000e+00   3.1305131e+00   3.0000000e+00   2.6483981e+00
   6.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1818028e+00   3.0000000e+00   3.0636430e+00   3.0000000e+00   3.3485836e+00   3.0000000e+00   3.0020823e+00   3.0000000e+00   3.3264393e+00   3.0000000e+00   3.1198444e+00   3.0000000e+00   3.0768105e+00   3.0000000e+00   3.0046244e+00   3.0000000e+00   3.3271515e+00   3.0000000e+00   3.1453653e+00   3.0000000e+00   2.7351803e+00
   6.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1975668e+00   3.0000000e+00   3.0700114e+00   3.0000000e+00   3.3958669e+00   3.0000000e+00   3.0020862e+00   3.0000000e+00   3.3626895e+00   3.0000000e+00   3.1321088e+00   3.0000000e+00   3.1605588e+00   3.0000000e+00   3.0057851e+00   3.0000000e+00   3.3661388e+00   3.0000000e+00   3.1614485e+00   3.0000000e+00   2.8283518e+00
   6.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2124188e+00   3.0000000e+00   3.0770553e+00   3.0000000e+00   3.4363931e+00   3.0000000e+00   3.0021208e+00   3.0000000e+00   3.4020955e+00   3.0000000e+00   3.1493976e+00   3.0000000e+00   3.2452640e+00   3.0000000e+00   3.0065971e+00   3.0000000e+00   3.3972516e+00   3.0000000e+00   3.1764319e+00   3.0000000e+00   2.9508684e+00
   6.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2309763e+00   3.0000000e+00   3.0837454e+00   3.0000000e+00   3.4757104e+00   3.0000000e+00   3.0021508e+00   3.0000000e+00   3.4308580e+00   3.0000000e+00   3.1692435e+00   3.0000000e+00   3.3452795e+00   3.0000000e+00   3.0068187e+00   3.0000000e+00   3.4326411e+00   3.0000000e+00   3.1918970e+00   3.0000000e+00   3.0452805e+00
   6.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2505317e+00   3.0000000e+00   3.0912361e+00   4.0000000e+00   3.5154534e+00   3.0000000e+00   3.0021548e+00   3.0000000e+00   3.4768804e+00   3.0000000e+00   3.1855559e+00   3.0000000e+00   3.4567727e+00   3.0000000e+00   3.0068213e+00   3.0000000e+00   3.4707943e+00   3.0000000e+00   3.2074138e+00   3.0000000e+00   3.1383890e+00
   6.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2715734e+00   3.0000000e+00   3.1003876e+00   4.0000000e+00   3.5466019e+00   3.0000000e+00   3.0021682e+00   4.0000000e+00   3.5080941e+00   3.0000000e+00   3.1981532e+00   4.0000000e+00   3.5454156e+00   3.0000000e+00   3.0075660e+00   4.0000000e+00   3.5123362e+00   3.0000000e+00   3.2261736e+00   3.0000000e+00   3.2339840e+00
   6.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2864153e+00   3.0000000e+00   3.1073632e+00   4.0000000e+00   3.5870806e+00   3.0000000e+00   3.0021981e+00   4.0000000e+00   3.5427672e+00   3.0000000e+00   3.2150962e+00   4.0000000e+00   3.6398699e+00   3.0000000e+00   3.0077765e+00   4.0000000e+00   3.5414667e+00   3.0000000e+00   3.2405147e+00   3.0000000e+00   3.3483007e+00
   6.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3023134e+00   3.0000000e+00   3.1150245e+00   4.0000000e+00   3.6342664e+00   3.0000000e+00   3.0022188e+00   4.0000000e+00   3.5840564e+00   3.0000000e+00   3.2335674e+00   4.0000000e+00   3.7416864e+00   3.0000000e+00   3.0078610e+00   4.0000000e+00   3.5754537e+00   3.0000000e+00   3.2596217e+00   3.0000000e+00   3.4406280e+00
   6.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3215213e+00   3.0000000e+00   3.1238041e+00   4.0000000e+00   3.6761660e+00   3.0000000e+00   3.0022789e+00   4.0000000e+00   3.6204805e+00   3.0000000e+00   3.2503055e+00   4.0000000e+00   3.8419798e+00   3.0000000e+00   3.0078626e+00   4.0000000e+00   3.6084884e+00   3.0000000e+00   3.2745233e+00   4.0000000e+00   3.5550625e+00
   7.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3370840e+00   3.0000000e+00   3.1321844e+00   4.0000000e+00   3.7328111e+00   3.0000000e+00   3.0023116e+00   4.0000000e+00   3.6567148e+00   3.0000000e+00   3.2642079e+00   4.0000000e+00   3.9738648e+00   3.0000000e+00   3.0084411e+00   4.0000000e+00   3.6434706e+00   3.0000000e+00   3.2870813e+00   4.0000000e+00   3.6738969e+00
   7.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3562069e+00   3.0000000e+00   3.1399373e+00   4.0000000e+00   3.7873922e+00   3.0000000e+00   3.0023434e+00   4.0000000e+00   3.6928728e+00   3.0000000e+00   3.2798610e+00   4.0000000e+00   4.0889409e+00   3.0000000e+00   3.0085383e+00   4.0000000e+00   3.6847844e+00   3.0000000e+00   3.3027409e+00   4.0000000e+00   3.7717519e+00
   7.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3768339e+00   3.0000000e+00   3.1498822e+00   4.0000000e+00   3.8485182e+00   3.0000000e+00   3.0023475e+00   4.0000000e+00   3.7323151e+00   3.0000000e+00   3.2976796e+00   4.0000000e+00   4.2001282e+00   3.0000000e+00   3.0086559e+00   4.0000000e+00   3.7282257e+00   3.0000000e+00   3.3172218e+00   4.0000000e+00   3.9079967e+00
   7.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3962379e+00   3.0000000e+00   3.1590612e+00   4.0000000e+00   3.9024684e+00   3.0000000e+00   3.0023566e+00   4.0000000e+00   3.7798108e+00   3.0000000e+00   3.3151136e+00   4.0000000e+00   4.3470694e+00   3.0000000e+00   3.0086583e+00   4.0000000e+00   3.7667065e+00   3.0000000e+00   3.3358554e+00   4.0000000e+00   4.0113940e+00
   7.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4196216e+00   3.0000000e+00   3.1686570e+00   4.0000000e+00   3.9663746e+00   3.0000000e+00   3.0023921e+00   4.0000000e+00   3.8226994e+00   3.0000000e+00   3.3304847e+00   4.0000000e+00   4.4530335e+00   3.0000000e+00   3.0091811e+00   4.0000000e+00   3.8091463e+00   3.0000000e+00   3.3504301e+00   4.0000000e+00   4.1172145e+00
   7.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4424930e+00   3.0000000e+00   3.1755870e+00   4.0000000e+00   4.0163346e+00   3.0000000e+00   3.0024665e+00   4.0000000e+00   3.8619586e+00   3.0000000e+00   3.3460914e+00   5.0000000e+00   4.5992687e+00   3.0000000e+00   3.0092258e+00   4.0000000e+00   3.8553206e+00   3.0000000e+00   3.3724074e+00   4.0000000e+00   4.2352759e+00
   7.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4593263e+00   3.0000000e+00   3.1841886e+00   4.0000000e+00   4.0787405e+00   3.0000000e+00   3.0024912e+00   4.0000000e+00   3.9051908e+00   3.0000000e+00   3.3619468e+00   5.0000000e+00   4.7075540e+00   3.0000000e+00   3.0093544e+00   4.0000000e+00   3.8938880e+00   3.0000000e+00   3.3900739e+00   4.0000000e+00   4.3825763e+00
   7.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4850073e+00   3.0000000e+00   3.1939132e+00   4.0000000e+00   4.1436924e+00   3.0000000e+00   3.0025138e+00   4.0000000e+00   3.9614500e+00   3.0000000e+00   3.3800239e+00   5.0000000e+00   4.8419297e+00   3.0000000e+00   3.0094731e+00   4.0000000e+00   3.9360016e+00   3.0000000e+00   3.4076157e+00   5.0000000e+00   4.5126839e+00
   7.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.5062936e+00   3.0000000e+00   3.2032929e+00   4.0000000e+00   4.2108804e+00   3.0000000e+00   3.0026065e+00   4.0000000e+00   3.9998918e+00   3.0000000e+00   3.4031759e+00   5.0000000e+00   4.9985110e+00   3.0000000e+00   3.0095284e+00   4.0000000e+00   3.9855928e+00   3.0000000e+00   3.4267563e+00   5.0000000e+00   4.6205526e+00
   7.9000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5280549e+00   3.0000000e+00   3.2121630e+00   4.0000000e+00   4.2760622e+00   3.0000000e+00   3.0026292e+00   4.0000000e+00   4.0463862e+00   3.0000000e+00   3.4221690e+00   5.0000000e+00   5.1208456e+00   3.0000000e+00   3.0098164e+00   4.0000000e+00   4.0351403e+00   3.0000000e+00   3.4453989e+00   5.0000000e+00   4.7256053e+00
   8.0000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5474954e+00   3.0000000e+00   3.2206493e+00   4.0000000e+00   4.3298908e+00   3.0000000e+00   3.0026847e+00   4.0000000e+00   4.0915637e+00   3.0000000e+00   3.4457342e+00   5.0000000e+00   5.2777235e+00   3.0000000e+00   3.0099161e+00   4.0000000e+00   4.0793230e+00   3.0000000e+00   3.4644676e+00   5.0000000e+00   4.8333073e+00
   8.1000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5712205e+00   3.0000000e+00   3.2307943e+00   4.0000000e+00   4.3900421e+00   3.0000000e+00   3.0027096e+00   4.0000000e+00   4.1374497e+00   3.0000000e+00   3.4653697e+00   5.0000000e+00   5.4113749e+00   3.0000000e+00   3.0100572e+00   4.0000000e+00   4.1211239e+00   3.0000000e+00   3.4854396e+00   5.0000000e+00   4.9696560e+00
   8.2000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5948232e+00   3.0000000e+00   3.2416062e+00   4.0000000e+00   4.4833736e+00   3.0000000e+00   3.0027617e+00   4.0000000e+00   4.1931525e+00   3.0000000e+00   3.4822231e+00   6.0000000e+00   5.5666761e+00   3.0000000e+00   3.0101527e+00   4.0000000e+00   4.1789613e+00   3.0000000e+00   3.5048439e+00   5.0000000e+00   5.1178287e+00
   8.3000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6249579e+00   3.0000000e+00   3.2534196e+00   5.0000000e+00   4.5497763e+00   3.0000000e+00   3.0028380e+00   4.0000000e+00   4.2496428e+00   3.0000000e+00   3.5055579e+00   6.0000000e+00   5.7191850e+00   3.0000000e+00   3.0105666e+00   4.0000000e+00   4.2325225e+00   4.0000000e+00   3.5256116e+00   5.0000000e+00   5.2708743e+00
   8.4000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6524729e+00   3.0000000e+00   3.2642119e+00   5.0000000e+00   4.6297352e+00   3.0000000e+00   3.0028383e+00   4.0000000e+00   4.3101309e+00   4.0000000e+00   3.5309444e+00   6.0000000e+00   5.8675963e+00   3.0000000e+00   3.0112333e+00   4.0000000e+00   4.2932684e+00   4.0000000e+00   3.5463634e+00   5.0000000e+00   5.4388978e+00
   8.5000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6775870e+00   3.0000000e+00   3.2773827e+00   5.0000000e+00   4.6921851e+00   3.0000000e+00   3.0029869e+00   4.0000000e+00   4.3665255e+00   4.0000000e+00   3.5553373e+00   6.0000000e+00   6.0143062e+00   3.0000000e+00   3.0122826e+00   4.0000000e+00   4.3440034e+00   4.0000000e+00   3.5708984e+00   6.0000000e+00   5.6283813e+00
   8.6000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7041953e+00   3.0000000e+00   3.2912501e+00   5.0000000e+00   4.7711566e+00   3.0000000e+00   3.0030200e+00   4.0000000e+00   4.4178604e+00   4.0000000e+00   3.5819431e+00   6.0000000e+00   6.1685607e+00   3.0000000e+00   3.0122880e+00   4.0000000e+00   4.3995118e+00   4.0000000e+00   3.5992646e+00   6.0000000e+00   5.7976227e+00
   8.7000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7292703e+00   3.0000000e+00   3.3049905e+00   5.0000000e+00   4.8574130e+00   3.0000000e+00   3.0031131e+00   4.0000000e+00   4.4722705e+00   4.0000000e+00   3.6103322e+00   6.0000000e+00   6.3557464e+00   3.0000000e+00   3.0124001e+00   4.0000000e+00   4.4561065e+00   4.0000000e+00   3.6303094e+00   6.0000000e+00   6.0144553e+00
   8.8000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7617561e+00   3.0000000e+00   3.3199986e+00   5.0000000e+00   4.9345795e+00   3.0000000e+00   3.0033448e+00   5.0000000e+00   4.5357536e+00   4.0000000e+00   3.6386624e+00   7.0000000e+00   6.5370936e+00   3.0000000e+00   3.0125561e+00   5.0000000e+00   4.5121669e+00   4.0000000e+00   3.6558498e+00   6.0000000e+00   6.2037169e+00
   8.9000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7933787e+00   3.0000000e+00   3.3359915e+00   5.0000000e+00   5.0267899e+00   3.0000000e+00   3.0034008e+00   5.0000000e+00   4.6080817e+00   4.0000000e+00   3.6682195e+00   7.0000000e+00   6.7129644e+00   3.0000000e+00   3.0126288e+00   5.0000000e+00   4.5705029e+00   4.0000000e+00   3.6879497e+00   6.0000000e+00   6.4018928e+00
   9.0000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8301567e+00   3.0000000e+00   3.3511966e+00   5.0000000e+00   5.1340491e+00   3.0000000e+00   3.0037623e+00   5.0000000e+00   4.6998075e+00   4.0000000e+00   3.7006037e+00   7.0000000e+00   6.9255046e+00   3.0000000e+00   3.0128357e+00   5.0000000e+00   4.6592705e+00   4.0000000e+00   3.7198052e+00   7.0000000e+00   6.5914939e+00
   9.1000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8755378e+00   3.0000000e+00   3.3694486e+00   5.0000000e+00   5.2304335e+00   3.0000000e+00   3.0040272e+00   5.0000000e+00   4.7917969e+00   4.0000000e+00   3.7371823e+00   7.0000000e+00   7.0563353e+00   3.0000000e+00   3.0129748e+00   5.0000000e+00   4.7523591e+00   4.0000000e+00   3.7598452e+00   7.0000000e+00   6.8268079e+00
   9.2000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9254329e+00   3.0000000e+00   3.3884012e+00   5.0000000e+00   5.3168277e+00   3.0000000e+00   3.0042842e+00   5.0000000e+00   4.8870381e+00   4.0000000e+00   3.7736110e+00   7.0000000e+00   7.2047608e+00   3.0000000e+00   3.0129771e+00   5.0000000e+00   4.8488493e+00   4.0000000e+00   3.8001100e+00   7.0000000e+00   7.1192502e+00
   9.3000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9626106e+00   3.0000000e+00   3.4107893e+00   5.0000000e+00   5.4350859e+00   3.0000000e+00   3.0042944e+00   5.0000000e+00   4.9746635e+00   4.0000000e+00   3.8201741e+00   7.0000000e+00   7.3765012e+00   3.0000000e+00   3.0133373e+00   5.0000000e+00   4.9408643e+00   4.0000000e+00   3.8342090e+00   7.0000000e+00   7.4883322e+00
   9.4000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0154365e+00   3.0000000e+00   3.4340811e+00   5.0000000e+00   5.5404745e+00   3.0000000e+00   3.0045685e+00   5.0000000e+00   5.0798841e+00   4.0000000e+00   3.8674224e+00   7.0000000e+00   7.5235135e+00   3.0000000e+00   3.0159860e+00   5.0000000e+00   5.0423863e+00   4.0000000e+00   3.8883181e+00   8.0000000e+00   7.8677991e+00
   9.5000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0719361e+00   3.0000000e+00   3.4611300e+00   5.0000000e+00   5.6446033e+00   3.0000000e+00   3.0047331e+00   5.0000000e+00   5.1962796e+00   4.0000000e+00   3.9110665e+00   8.0000000e+00   7.6625309e+00   3.0000000e+00   3.0160141e+00   5.0000000e+00   5.1611931e+00   4.0000000e+00   3.9508617e+00   8.0000000e+00   8.3848974e+00
   9.6000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.1393137e+00   3.0000000e+00   3.4928195e+00   5.0000000e+00   5.7654933e+00   3.0000000e+00   3.0051463e+00   5.0000000e+00   5.3440818e+00   4.0000000e+00   3.9814310e+00   8.0000000e+00   7.7870154e+00   3.0000000e+00   3.0171495e+00   5.0000000e+00   5.2921950e+00   4.0000000e+00   4.0133898e+00   9.0000000e+00   8.8577895e+00
   9.7000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.2234288e+00   3.0000000e+00   3.5324293e+00   5.0000000e+00   5.8577085e+00   3.0000000e+00   3.0054346e+00   5.0000000e+00   5.5451160e+00   4.0000000e+00   4.0607838e+00   8.0000000e+00   7.8967213e+00   3.0000000e+00   3.0193102e+00   5.0000000e+00   5.4846789e+00   4.0000000e+00   4.1202521e+00   1.0000000e+01   9.6246504e+00
   9.8000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.3638016e+00   4.0000000e+00   3.5830064e+00   6.0000000e+00   5.9861866e+00   3.0000000e+00   3.0076710e+00   6.0000000e+00   5.8732845e+00   4.0000000e+00   4.1659776e+00   8.0000000e+00   8.0975195e+00   3.0000000e+00   3.0207903e+00   6.0000000e+00   5.8021968e+00   4.0000000e+00   4.2904075e+00   1.1000000e+01   1.0586941e+01
   9.9000000e-01   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.5288647e+00   4.0000000e+00   3.6721775e+00   6.0000000e+00   6.2447230e+00   3.0000000e+00   3.0090800e+00   6.0000000e+00   6.2030862e+00   4.0000000e+00   4.3677300e+00   9.0000000e+00   8.5348811e+00   3.0000000e+00   3.0208694e+00   6.0000000e+00   6.1349247e+00   4.0000000e+00   4.5304213e+00   1.3000000e+01   1.3697263e+01
   1.0000000e+00   3.0000000e+00   3.0000000e+00   5.0000000e+00   5.2960504e+00   4.0000000e+00   4.2362028e+00   6.0000000e+00   7.0846741e+00   3.0000000e+00   3.0128171e+00   8.0000000e+00   8.2215456e+00   5.0000000e+00   5.6507344e+00   1.0000000e+01   9.8809918e+00   3.0000000e+00   3.0328235e+00   9.0000000e+00   8.5875280e+00   8.0000000e+00   8.0586646e+00   1.4000000e+01   1.3999996e+01


==> Figures/Prct_OptQbit_SEalg.txt <==
   (0)Percentile	(1)K=10MR-Eq-bit-ADC-CoI	(2)K=10MR-Eq-bit-unC-CoI	(3)K=10MR-Eq-bit-ADC-CoD1	(4)K=10MR-Eq-bit-unC-CoD1	(5)K=10MR-Eq-bit-ADC-CoDK	(6)K=10MR-Eq-bit-unC-CoDK	(7)K=10MR-Eq-bit-ADC-Cfree	(8)K=10MR-Eq-bit-unC-Cfree	(9)K=10MR-min_pilot-ADC-CoI	(10)K=10MR-min_pilot-unC-CoI	(11)K=10MR-min_pilot-ADC-CoD1	(12)K=10MR-min_pilot-unC-CoD1	(13)K=10MR-min_pilot-ADC-CoDK	(14)K=10MR-min_pilot-unC-CoDK	(15)K=10MR-min_pilot-ADC-Cfree	(16)K=10MR-min_pilot-unC-Cfree	(17)K=10MR-max_prod-ADC-CoI	(18)K=10MR-max_prod-unC-CoI	(19)K=10MR-max_prod-ADC-CoD1	(20)K=10MR-max_prod-unC-CoD1	(21)K=10MR-max_prod-ADC-CoDK	(22)K=10MR-max_prod-unC-CoDK	(23)K=10MR-max_prod-ADC-Cfree	(24)K=10MR-max_prod-unC-Cfree	(25)K=10MR-max_min-ADC-CoI	(26)K=10MR-max_min-unC-CoI	(27)K=10MR-max_min-ADC-CoD1	(28)K=10MR-max_min-unC-CoD1	(29)K=10MR-max_min-ADC-CoDK	(30)K=10MR-max_min-unC-CoDK	(31)K=10MR-max_min-ADC-Cfree	(32)K=10MR-max_min-unC-Cfree	
   0.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   9.2740250e-01   2.0000000e+00   2.2419368e+00   1.0000000e+00  -3.8925985e-01   3.0000000e+00   2.9084007e+00   1.0000000e+00   1.0000000e+00   2.0000000e+00   1.4807991e+00   1.0000000e+00   1.0000000e+00   3.0000000e+00   2.7653027e+00   1.0000000e+00   1.0000001e+00   1.0000000e+00   1.0000026e+00   1.0000000e+00   1.0000001e+00
   1.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   1.0000000e+00   1.3004037e+00   2.0000000e+00   2.2989562e+00   1.0000000e+00   4.5866015e-01   3.0000000e+00   2.9382794e+00   1.0000000e+00   1.0000001e+00   2.0000000e+00   1.7954967e+00   1.0000000e+00   1.0000000e+00   3.0000000e+00   2.7709337e+00   1.0000000e+00   1.0000005e+00   2.0000000e+00   1.0925335e+00   1.0000000e+00   1.0000001e+00
   2.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.5167548e+00   2.0000000e+00   2.4398436e+00   1.0000000e+00   5.5672534e-01   3.0000000e+00   2.9484374e+00   1.0000000e+00   1.0000001e+00   2.0000000e+00   1.8778782e+00   1.0000000e+00   1.0000000e+00   3.0000000e+00   2.7909858e+00   1.0000000e+00   1.0000005e+00   2.0000000e+00   1.2783750e+00   1.0000000e+00   1.0000001e+00
   3.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.7513519e+00   3.0000000e+00   2.4737594e+00   1.0000000e+00   6.8405880e-01   3.0000000e+00   2.9514206e+00   1.0000000e+00   1.0000002e+00   2.0000000e+00   2.0173272e+00   1.0000000e+00   1.0000000e+00   3.0000000e+00   2.8167386e+00   1.0000000e+00   1.0000007e+00   2.0000000e+00   1.6017327e+00   1.0000000e+00   1.0000001e+00
   4.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.7796322e+00   3.0000000e+00   2.4889412e+00   1.0000000e+00   1.1288338e+00   3.0000000e+00   2.9569618e+00   1.0000000e+00   1.0000002e+00   2.0000000e+00   2.0581964e+00   1.0000000e+00   1.0000000e+00   3.0000000e+00   2.8552948e+00   1.0000000e+00   1.0000011e+00   2.0000000e+00   1.6670377e+00   1.0000000e+00   1.0000001e+00
   5.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.8558175e+00   3.0000000e+00   2.5040539e+00   1.0000000e+00   1.2055517e+00   3.0000000e+00   2.9604227e+00   1.0000000e+00   1.0000003e+00   2.0000000e+00   2.1069327e+00   1.0000000e+00   1.0000000e+00   3.0000000e+00   2.8682032e+00   1.0000000e+00   1.0000012e+00   2.0000000e+00   1.8307593e+00   1.0000000e+00   1.0000002e+00
   6.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.8767478e+00   3.0000000e+00   2.5373150e+00   1.0000000e+00   1.2452558e+00   3.0000000e+00   2.9662867e+00   1.0000000e+00   1.0000003e+00   2.0000000e+00   2.1776297e+00   1.0000000e+00   1.0000000e+00   3.0000000e+00   2.9104868e+00   1.0000000e+00   1.0000016e+00   2.0000000e+00   1.9236030e+00   1.0000000e+00   1.0000002e+00
   7.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   1.9455801e+00   3.0000000e+00   2.5894603e+00   1.0000000e+00   1.3194593e+00   3.0000000e+00   2.9691420e+00   1.0000000e+00   1.0000004e+00   2.0000000e+00   2.2165139e+00   1.0000000e+00   1.0000000e+00   3.0000000e+00   2.9228302e+00   1.0000000e+00   1.0000021e+00   2.0000000e+00   1.9696671e+00   1.0000000e+00   1.0000003e+00
   8.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.0211619e+00   3.0000000e+00   2.6146548e+00   1.5000000e+00   1.3685141e+00   3.0000000e+00   2.9834492e+00   1.0000000e+00   1.0000032e+00   2.0000000e+00   2.2374594e+00   1.0000000e+00   1.0000002e+00   3.0000000e+00   2.9398385e+00   1.0000000e+00   1.0000024e+00   2.0000000e+00   1.9939920e+00   1.0000000e+00   1.0000007e+00
   9.0000000e-02   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1118761e+00   3.0000000e+00   2.6290092e+00   2.0000000e+00   1.4327588e+00   3.0000000e+00   2.9920648e+00   1.0000000e+00   1.0770068e+00   2.0000000e+00   2.2607485e+00   1.0000000e+00   1.0000003e+00   3.0000000e+00   2.9513910e+00   1.0000000e+00   1.0000042e+00   2.0000000e+00   2.0048684e+00   1.0000000e+00   1.0000010e+00
   1.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.1556471e+00   3.0000000e+00   2.6557083e+00   2.0000000e+00   1.5106613e+00   3.0000000e+00   2.9942276e+00   1.0000000e+00   1.1579275e+00   2.0000000e+00   2.3186402e+00   1.0000000e+00   1.0000004e+00   3.0000000e+00   2.9673799e+00   1.0000000e+00   1.0000139e+00   2.0000000e+00   2.0364699e+00   1.0000000e+00   1.0000010e+00
   1.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2174465e+00   3.0000000e+00   2.6643990e+00   2.0000000e+00   1.5488191e+00   3.0000000e+00   2.9962489e+00   2.0000000e+00   1.2563872e+00   2.0000000e+00   2.3335772e+00   1.0000000e+00   1.0000004e+00   3.0000000e+00   2.9725948e+00   1.0000000e+00   1.0064084e+00   2.0000000e+00   2.0480132e+00   1.0000000e+00   1.0000011e+00
   1.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.2394415e+00   3.0000000e+00   2.6729702e+00   2.0000000e+00   1.7224396e+00   3.0000000e+00   2.9973331e+00   2.0000000e+00   1.3588823e+00   2.0000000e+00   2.3776234e+00   1.0000000e+00   1.0000005e+00   3.0000000e+00   2.9831097e+00   1.0000000e+00   1.0960921e+00   2.0000000e+00   2.1051207e+00   1.0000000e+00   1.0000045e+00
   1.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3087485e+00   3.0000000e+00   2.6822374e+00   2.0000000e+00   1.7736244e+00   3.0000000e+00   3.0001176e+00   2.0000000e+00   1.5042186e+00   2.0000000e+00   2.3846480e+00   1.0000000e+00   1.0000006e+00   3.0000000e+00   2.9831888e+00   1.0000000e+00   1.1875512e+00   2.0000000e+00   2.1420047e+00   1.0000000e+00   1.0000204e+00
   1.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3397353e+00   3.0000000e+00   2.7040911e+00   2.0000000e+00   1.7893487e+00   3.0000000e+00   3.0004273e+00   2.0000000e+00   1.5787462e+00   2.0000000e+00   2.4050244e+00   1.0000000e+00   1.0000006e+00   3.0000000e+00   2.9839285e+00   1.0000000e+00   1.3809903e+00   2.0000000e+00   2.1642572e+00   1.0000000e+00   1.0000215e+00
   1.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3493747e+00   3.0000000e+00   2.7135999e+00   2.0000000e+00   1.7997785e+00   3.0000000e+00   3.0011442e+00   2.0000000e+00   1.5971839e+00   2.0000000e+00   2.4407239e+00   1.0000000e+00   1.0000006e+00   3.0000000e+00   2.9844822e+00   1.0000000e+00   1.4573568e+00   2.0000000e+00   2.1921481e+00   1.0000000e+00   1.0000230e+00
   1.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.3622122e+00   3.0000000e+00   2.7173578e+00   2.0000000e+00   1.8323587e+00   3.0000000e+00   3.0013020e+00   2.0000000e+00   1.6115038e+00   2.5000000e+00   2.4496536e+00   1.0000000e+00   1.0000006e+00   3.0000000e+00   2.9849640e+00   1.0000000e+00   1.4822632e+00   2.0000000e+00   2.2205482e+00   1.0000000e+00   1.0000257e+00
   1.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4061612e+00   3.0000000e+00   2.7207851e+00   2.0000000e+00   1.8666215e+00   3.0000000e+00   3.0015258e+00   2.0000000e+00   1.6377231e+00   3.0000000e+00   2.4556438e+00   1.0000000e+00   1.0000006e+00   3.0000000e+00   2.9852147e+00   2.0000000e+00   1.5400468e+00   2.0000000e+00   2.2616761e+00   1.0000000e+00   1.0000304e+00
   1.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4371316e+00   3.0000000e+00   2.7270710e+00   2.0000000e+00   1.9148383e+00   3.0000000e+00   3.0016547e+00   2.0000000e+00   1.6875027e+00   3.0000000e+00   2.4670833e+00   1.0000000e+00   1.0000006e+00   3.0000000e+00   2.9878247e+00   2.0000000e+00   1.5668808e+00   2.0000000e+00   2.2768291e+00   1.0000000e+00   1.0000323e+00
   1.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4496050e+00   3.0000000e+00   2.7382318e+00   2.0000000e+00   1.9414094e+00   3.0000000e+00   3.0018175e+00   2.0000000e+00   1.7710025e+00   3.0000000e+00   2.4936664e+00   1.0000000e+00   1.0000007e+00   3.0000000e+00   2.9952603e+00   2.0000000e+00   1.6185026e+00   2.0000000e+00   2.3067499e+00   1.0000000e+00   1.0000435e+00
   2.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.0000000e+00   2.4631676e+00   3.0000000e+00   2.7496196e+00   2.0000000e+00   1.9594986e+00   3.0000000e+00   3.0018675e+00   2.0000000e+00   1.8165282e+00   3.0000000e+00   2.5092488e+00   1.0000000e+00   1.0000007e+00   3.0000000e+00   2.9978572e+00   2.0000000e+00   1.6285280e+00   2.0000000e+00   2.3417012e+00   1.0000000e+00   1.0000564e+00
   2.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.4792388e+00   3.0000000e+00   2.7631707e+00   2.0000000e+00   2.0184245e+00   3.0000000e+00   3.0018818e+00   2.0000000e+00   1.8959693e+00   3.0000000e+00   2.5380314e+00   1.0000000e+00   1.0000007e+00   3.0000000e+00   3.0000269e+00   2.0000000e+00   1.6455880e+00   2.0000000e+00   2.3796415e+00   1.0000000e+00   1.0001303e+00
   2.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5067129e+00   3.0000000e+00   2.7671996e+00   2.0000000e+00   2.0909096e+00   3.0000000e+00   3.0018863e+00   2.0000000e+00   1.9157177e+00   3.0000000e+00   2.5759693e+00   1.0000000e+00   1.0000007e+00   3.0000000e+00   3.0022601e+00   2.0000000e+00   1.7438460e+00   2.0000000e+00   2.3919205e+00   1.0000000e+00   1.0001710e+00
   2.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5219898e+00   3.0000000e+00   2.7775279e+00   2.0000000e+00   2.1412769e+00   3.0000000e+00   3.0018884e+00   2.0000000e+00   1.9665422e+00   3.0000000e+00   2.5872710e+00   1.0000000e+00   1.0000008e+00   3.0000000e+00   3.0025446e+00   2.0000000e+00   1.8064699e+00   2.0000000e+00   2.4411803e+00   1.0000000e+00   1.0001912e+00
   2.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5421848e+00   3.0000000e+00   2.7940668e+00   2.0000000e+00   2.1804249e+00   3.0000000e+00   3.0018886e+00   2.0000000e+00   1.9736186e+00   3.0000000e+00   2.6023325e+00   1.0000000e+00   1.0000009e+00   3.0000000e+00   3.0025521e+00   2.0000000e+00   1.8674491e+00   3.0000000e+00   2.4785952e+00   1.0000000e+00   1.0002194e+00
   2.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5499128e+00   3.0000000e+00   2.8019873e+00   2.0000000e+00   2.2154371e+00   3.0000000e+00   3.0018887e+00   2.0000000e+00   1.9864809e+00   3.0000000e+00   2.6380915e+00   1.0000000e+00   1.0000021e+00   3.0000000e+00   3.0025561e+00   2.0000000e+00   1.9001094e+00   3.0000000e+00   2.4997801e+00   1.0000000e+00   1.0002339e+00
   2.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5564913e+00   3.0000000e+00   2.8063900e+00   2.0000000e+00   2.2406530e+00   3.0000000e+00   3.0020028e+00   2.0000000e+00   1.9968889e+00   3.0000000e+00   2.6556060e+00   1.0000000e+00   1.0613465e+00   3.0000000e+00   3.0025582e+00   2.0000000e+00   1.9499273e+00   3.0000000e+00   2.5229338e+00   1.0000000e+00   1.0007483e+00
   2.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5654560e+00   3.0000000e+00   2.8106114e+00   2.0000000e+00   2.3047894e+00   3.0000000e+00   3.0020127e+00   2.0000000e+00   2.0280496e+00   3.0000000e+00   2.6911303e+00   1.0000000e+00   1.2983670e+00   3.0000000e+00   3.0025591e+00   2.0000000e+00   1.9646987e+00   3.0000000e+00   2.5323548e+00   1.0000000e+00   1.0008508e+00
   2.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5802639e+00   3.0000000e+00   2.8276603e+00   2.0000000e+00   2.3581441e+00   3.0000000e+00   3.0020231e+00   2.0000000e+00   2.0349188e+00   3.0000000e+00   2.7002841e+00   2.0000000e+00   1.3368445e+00   3.0000000e+00   3.0025665e+00   2.0000000e+00   1.9884605e+00   3.0000000e+00   2.5593455e+00   1.0000000e+00   1.0010574e+00
   2.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.5949425e+00   3.0000000e+00   2.8341759e+00   2.0000000e+00   2.3806477e+00   3.0000000e+00   3.0020585e+00   2.0000000e+00   2.0470854e+00   3.0000000e+00   2.7049604e+00   2.0000000e+00   1.3696858e+00   3.0000000e+00   3.0029275e+00   2.0000000e+00   2.0362360e+00   3.0000000e+00   2.5710905e+00   1.0000000e+00   1.0011177e+00
   3.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6126989e+00   3.0000000e+00   2.8483432e+00   2.0000000e+00   2.4323014e+00   3.0000000e+00   3.0023379e+00   2.0000000e+00   2.0785851e+00   3.0000000e+00   2.7338092e+00   2.0000000e+00   1.4877623e+00   3.0000000e+00   3.0036042e+00   2.0000000e+00   2.0851242e+00   3.0000000e+00   2.5853792e+00   1.0000000e+00   1.0028067e+00
   3.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6222390e+00   3.0000000e+00   2.8582822e+00   3.0000000e+00   2.4843473e+00   3.0000000e+00   3.0025528e+00   2.0000000e+00   2.1621000e+00   3.0000000e+00   2.7377671e+00   2.0000000e+00   1.5176772e+00   3.0000000e+00   3.0059915e+00   2.0000000e+00   2.0926108e+00   3.0000000e+00   2.5895769e+00   1.0000000e+00   1.0114638e+00
   3.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6297503e+00   3.0000000e+00   2.8726726e+00   3.0000000e+00   2.5153973e+00   3.0000000e+00   3.0026780e+00   2.0000000e+00   2.2116926e+00   3.0000000e+00   2.7477556e+00   2.0000000e+00   1.5421374e+00   3.0000000e+00   3.0084431e+00   2.0000000e+00   2.1343958e+00   3.0000000e+00   2.6031876e+00   1.0000000e+00   1.0121544e+00
   3.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6539894e+00   3.0000000e+00   2.8782106e+00   3.0000000e+00   2.5418247e+00   3.0000000e+00   3.0027358e+00   2.0000000e+00   2.2460994e+00   3.0000000e+00   2.7520976e+00   2.0000000e+00   1.6843818e+00   3.0000000e+00   3.0096672e+00   2.0000000e+00   2.1936908e+00   3.0000000e+00   2.6157606e+00   1.0000000e+00   1.0123585e+00
   3.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.6975202e+00   3.0000000e+00   2.8871938e+00   3.0000000e+00   2.5711654e+00   3.0000000e+00   3.0027512e+00   2.0000000e+00   2.2759413e+00   3.0000000e+00   2.7686886e+00   2.0000000e+00   1.7742757e+00   3.0000000e+00   3.0106760e+00   2.0000000e+00   2.2773420e+00   3.0000000e+00   2.6231281e+00   1.0000000e+00   1.0129288e+00
   3.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7367697e+00   3.0000000e+00   2.8908470e+00   3.0000000e+00   2.5915006e+00   3.0000000e+00   3.0027609e+00   2.0000000e+00   2.2862337e+00   3.0000000e+00   2.7786302e+00   2.0000000e+00   1.8253497e+00   3.0000000e+00   3.0106774e+00   2.0000000e+00   2.2953829e+00   3.0000000e+00   2.6343905e+00   1.0000000e+00   1.0172856e+00
   3.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7471097e+00   3.0000000e+00   2.8983796e+00   3.0000000e+00   2.6336292e+00   3.0000000e+00   3.0027673e+00   2.0000000e+00   2.3667712e+00   3.0000000e+00   2.7912600e+00   2.0000000e+00   1.9501773e+00   3.0000000e+00   3.0107318e+00   2.0000000e+00   2.4105735e+00   3.0000000e+00   2.6410403e+00   1.0000000e+00   1.0255484e+00
   3.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7497117e+00   3.0000000e+00   2.9078189e+00   3.0000000e+00   2.6752067e+00   3.0000000e+00   3.0029002e+00   2.0000000e+00   2.4128531e+00   3.0000000e+00   2.8021862e+00   2.0000000e+00   2.0443014e+00   3.0000000e+00   3.0109175e+00   2.0000000e+00   2.4526113e+00   3.0000000e+00   2.6531456e+00   1.0000000e+00   1.0278251e+00
   3.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.7768852e+00   3.0000000e+00   2.9138780e+00   3.0000000e+00   2.7195302e+00   3.0000000e+00   3.0030634e+00   2.5000000e+00   2.4716303e+00   3.0000000e+00   2.8205738e+00   2.0000000e+00   2.0870482e+00   3.0000000e+00   3.0110964e+00   2.0000000e+00   2.4617183e+00   3.0000000e+00   2.6630645e+00   1.0000000e+00   1.0401961e+00
   3.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8075027e+00   3.0000000e+00   2.9211921e+00   3.0000000e+00   2.7919867e+00   3.0000000e+00   3.0033013e+00   3.0000000e+00   2.5261657e+00   3.0000000e+00   2.8465242e+00   2.0000000e+00   2.2071191e+00   3.0000000e+00   3.0112178e+00   2.0000000e+00   2.4868738e+00   3.0000000e+00   2.6833438e+00   1.0000000e+00   1.0603502e+00
   4.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8424555e+00   3.0000000e+00   2.9244529e+00   3.0000000e+00   2.8408638e+00   3.0000000e+00   3.0033305e+00   3.0000000e+00   2.5633869e+00   3.0000000e+00   2.8678192e+00   2.0000000e+00   2.3003771e+00   3.0000000e+00   3.0112288e+00   3.0000000e+00   2.5266926e+00   3.0000000e+00   2.6908059e+00   1.0000000e+00   1.1083435e+00
   4.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8498190e+00   3.0000000e+00   2.9287273e+00   3.0000000e+00   2.8688819e+00   3.0000000e+00   3.0034608e+00   3.0000000e+00   2.5863834e+00   3.0000000e+00   2.8801933e+00   2.0000000e+00   2.3290100e+00   3.0000000e+00   3.0113082e+00   3.0000000e+00   2.5801827e+00   3.0000000e+00   2.7014108e+00   1.0000000e+00   1.2227401e+00
   4.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8572386e+00   3.0000000e+00   2.9323245e+00   3.0000000e+00   2.9066050e+00   3.0000000e+00   3.0035022e+00   3.0000000e+00   2.6200058e+00   3.0000000e+00   2.9034958e+00   2.0000000e+00   2.4383811e+00   3.0000000e+00   3.0113936e+00   3.0000000e+00   2.6301113e+00   3.0000000e+00   2.7303889e+00   1.0000000e+00   1.3018219e+00
   4.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.8623940e+00   3.0000000e+00   2.9351461e+00   3.0000000e+00   2.9275950e+00   3.0000000e+00   3.0035048e+00   3.0000000e+00   2.6612812e+00   3.0000000e+00   2.9124793e+00   2.0000000e+00   2.4571205e+00   3.0000000e+00   3.0114863e+00   3.0000000e+00   2.6931414e+00   3.0000000e+00   2.7565088e+00   2.0000000e+00   1.3692415e+00
   4.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9047543e+00   3.0000000e+00   2.9374959e+00   3.0000000e+00   2.9557732e+00   3.0000000e+00   3.0035059e+00   3.0000000e+00   2.7211291e+00   3.0000000e+00   2.9218129e+00   2.5000000e+00   2.5252081e+00   3.0000000e+00   3.0115871e+00   3.0000000e+00   2.7138466e+00   3.0000000e+00   2.7655993e+00   2.0000000e+00   1.4235090e+00
   4.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9233145e+00   3.0000000e+00   2.9442748e+00   3.0000000e+00   2.9820065e+00   3.0000000e+00   3.0035295e+00   3.0000000e+00   2.7448947e+00   3.0000000e+00   2.9293766e+00   3.0000000e+00   2.6072207e+00   3.0000000e+00   3.0116072e+00   3.0000000e+00   2.7497690e+00   3.0000000e+00   2.7983271e+00   2.0000000e+00   1.5296823e+00
   4.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9386852e+00   3.0000000e+00   2.9587904e+00   3.0000000e+00   2.9965007e+00   3.0000000e+00   3.0035620e+00   3.0000000e+00   2.8207544e+00   3.0000000e+00   2.9348997e+00   3.0000000e+00   2.6381779e+00   3.0000000e+00   3.0117376e+00   3.0000000e+00   2.7582212e+00   3.0000000e+00   2.8499363e+00   2.0000000e+00   1.5845215e+00
   4.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9656734e+00   3.0000000e+00   2.9674456e+00   3.0000000e+00   3.0230910e+00   3.0000000e+00   3.0036129e+00   3.0000000e+00   2.8481353e+00   3.0000000e+00   2.9436301e+00   3.0000000e+00   2.8803581e+00   3.0000000e+00   3.0120307e+00   3.0000000e+00   2.7644122e+00   3.0000000e+00   2.8755177e+00   2.0000000e+00   1.6573520e+00
   4.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9719903e+00   3.0000000e+00   2.9786998e+00   3.0000000e+00   3.0696830e+00   3.0000000e+00   3.0040675e+00   3.0000000e+00   2.8678435e+00   3.0000000e+00   2.9660236e+00   3.0000000e+00   2.9261628e+00   3.0000000e+00   3.0131277e+00   3.0000000e+00   2.7950175e+00   3.0000000e+00   2.9341819e+00   2.0000000e+00   1.7075546e+00
   4.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   2.9994927e+00   3.0000000e+00   2.9828005e+00   3.0000000e+00   3.0923679e+00   3.0000000e+00   3.0040899e+00   3.0000000e+00   2.8939785e+00   3.0000000e+00   2.9796704e+00   3.0000000e+00   2.9716107e+00   3.0000000e+00   3.0131739e+00   3.0000000e+00   2.8165545e+00   3.0000000e+00   2.9913380e+00   2.0000000e+00   1.8024029e+00
   5.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0094933e+00   3.0000000e+00   2.9945561e+00   3.0000000e+00   3.0985352e+00   3.0000000e+00   3.0041386e+00   3.0000000e+00   2.9399056e+00   3.0000000e+00   2.9997463e+00   3.0000000e+00   3.0657024e+00   3.0000000e+00   3.0132178e+00   3.0000000e+00   2.9238127e+00   3.0000000e+00   3.0245809e+00   2.0000000e+00   1.8618327e+00
   5.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0166134e+00   3.0000000e+00   3.0010435e+00   3.0000000e+00   3.1142701e+00   3.0000000e+00   3.0041567e+00   3.0000000e+00   2.9909540e+00   3.0000000e+00   3.0072213e+00   3.0000000e+00   3.1549433e+00   3.0000000e+00   3.0137640e+00   3.0000000e+00   2.9502872e+00   3.0000000e+00   3.0595455e+00   2.0000000e+00   1.9863222e+00
   5.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0373043e+00   3.0000000e+00   3.0050952e+00   3.0000000e+00   3.1363764e+00   3.0000000e+00   3.0041712e+00   3.0000000e+00   3.0019803e+00   3.0000000e+00   3.0367751e+00   3.0000000e+00   3.1930669e+00   3.0000000e+00   3.0140333e+00   3.0000000e+00   2.9837805e+00   3.0000000e+00   3.0832958e+00   2.0000000e+00   2.1166076e+00
   5.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0512222e+00   3.0000000e+00   3.0138705e+00   3.0000000e+00   3.1925097e+00   3.0000000e+00   3.0041941e+00   3.0000000e+00   3.0549426e+00   3.0000000e+00   3.0603870e+00   3.0000000e+00   3.2114625e+00   3.0000000e+00   3.0141765e+00   3.0000000e+00   3.0103863e+00   3.0000000e+00   3.0895806e+00   2.0000000e+00   2.2737317e+00
   5.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0746779e+00   3.0000000e+00   3.0189998e+00   3.0000000e+00   3.2625985e+00   3.0000000e+00   3.0042013e+00   3.0000000e+00   3.0718642e+00   3.0000000e+00   3.0656864e+00   3.0000000e+00   3.2755444e+00   3.0000000e+00   3.0145668e+00   3.0000000e+00   3.0579818e+00   3.0000000e+00   3.0983073e+00   2.0000000e+00   2.3202038e+00
   5.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0858066e+00   3.0000000e+00   3.0264997e+00   3.0000000e+00   3.2737859e+00   3.0000000e+00   3.0042150e+00   3.0000000e+00   3.0988055e+00   3.0000000e+00   3.0757576e+00   3.0000000e+00   3.3287823e+00   3.0000000e+00   3.0149766e+00   3.0000000e+00   3.0700589e+00   3.0000000e+00   3.1233759e+00   2.0000000e+00   2.4538950e+00
   5.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0981299e+00   3.0000000e+00   3.0389594e+00   3.0000000e+00   3.2933893e+00   3.0000000e+00   3.0042189e+00   3.0000000e+00   3.1370911e+00   3.0000000e+00   3.0889914e+00   3.5000000e+00   3.4857561e+00   3.0000000e+00   3.0153592e+00   3.0000000e+00   3.1147876e+00   3.0000000e+00   3.1290029e+00   2.5000000e+00   2.5152320e+00
   5.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1154045e+00   3.0000000e+00   3.0486004e+00   3.0000000e+00   3.3060804e+00   3.0000000e+00   3.0042236e+00   3.0000000e+00   3.2016854e+00   3.0000000e+00   3.0918111e+00   4.0000000e+00   3.5321409e+00   3.0000000e+00   3.0154093e+00   3.0000000e+00   3.1768018e+00   3.0000000e+00   3.1499238e+00   3.0000000e+00   2.5922653e+00
   5.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1524298e+00   3.0000000e+00   3.0578847e+00   3.0000000e+00   3.3308994e+00   3.0000000e+00   3.0044377e+00   3.0000000e+00   3.2451492e+00   3.0000000e+00   3.1120824e+00   4.0000000e+00   3.5992109e+00   3.0000000e+00   3.0154208e+00   3.0000000e+00   3.2281530e+00   3.0000000e+00   3.1655905e+00   3.0000000e+00   2.7400380e+00
   5.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1767728e+00   3.0000000e+00   3.0625989e+00   3.0000000e+00   3.3594199e+00   3.0000000e+00   3.0045493e+00   3.0000000e+00   3.2732494e+00   3.0000000e+00   3.1228484e+00   4.0000000e+00   3.6310353e+00   3.0000000e+00   3.0154229e+00   3.0000000e+00   3.2465801e+00   3.0000000e+00   3.1715060e+00   3.0000000e+00   2.8465549e+00
   6.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.1899153e+00   3.0000000e+00   3.0722978e+00   3.0000000e+00   3.3721432e+00   3.0000000e+00   3.0045688e+00   3.0000000e+00   3.2816774e+00   3.0000000e+00   3.1393300e+00   4.0000000e+00   3.6731755e+00   3.0000000e+00   3.0154229e+00   3.0000000e+00   3.2805763e+00   3.0000000e+00   3.1888971e+00   3.0000000e+00   2.9789997e+00
   6.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2105467e+00   3.0000000e+00   3.0816099e+00   3.0000000e+00   3.4217146e+00   3.0000000e+00   3.0046362e+00   3.0000000e+00   3.3048697e+00   3.0000000e+00   3.1552128e+00   4.0000000e+00   3.7397843e+00   3.0000000e+00   3.0154230e+00   3.0000000e+00   3.3422169e+00   3.0000000e+00   3.1991721e+00   3.0000000e+00   3.0748582e+00
   6.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2156344e+00   3.0000000e+00   3.0856672e+00   3.0000000e+00   3.4479634e+00   3.0000000e+00   3.0046722e+00   3.0000000e+00   3.3547806e+00   3.0000000e+00   3.1643779e+00   4.0000000e+00   3.7586119e+00   3.0000000e+00   3.0154231e+00   3.0000000e+00   3.4226248e+00   3.0000000e+00   3.2151703e+00   3.0000000e+00   3.1060161e+00
   6.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2306528e+00   3.0000000e+00   3.0954382e+00   3.0000000e+00   3.4659214e+00   3.0000000e+00   3.0046866e+00   3.0000000e+00   3.4265206e+00   3.0000000e+00   3.1677085e+00   4.0000000e+00   3.7705652e+00   3.0000000e+00   3.0158887e+00   3.0000000e+00   3.4831297e+00   3.0000000e+00   3.2265346e+00   3.0000000e+00   3.2529738e+00
   6.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2450750e+00   3.0000000e+00   3.1083240e+00   3.0000000e+00   3.4967526e+00   3.0000000e+00   3.0046883e+00   3.0000000e+00   3.4857968e+00   3.0000000e+00   3.1742239e+00   4.0000000e+00   3.8457287e+00   3.0000000e+00   3.0176660e+00   4.0000000e+00   3.5333041e+00   3.0000000e+00   3.2372005e+00   3.0000000e+00   3.2762804e+00
   6.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.2611549e+00   3.0000000e+00   3.1134220e+00   3.0000000e+00   3.5646053e+00   3.0000000e+00   3.0046942e+00   4.0000000e+00   3.5502712e+00   3.0000000e+00   3.2016943e+00   4.0000000e+00   3.9322424e+00   3.0000000e+00   3.0187225e+00   4.0000000e+00   3.5741176e+00   3.0000000e+00   3.2563830e+00   3.0000000e+00   3.3925415e+00
   6.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3011954e+00   3.0000000e+00   3.1167109e+00   4.0000000e+00   3.5864694e+00   3.0000000e+00   3.0047006e+00   4.0000000e+00   3.5637860e+00   3.0000000e+00   3.2452834e+00   4.0000000e+00   4.0271615e+00   3.0000000e+00   3.0188361e+00   4.0000000e+00   3.5998492e+00   3.0000000e+00   3.2896361e+00   3.0000000e+00   3.4340251e+00
   6.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3164567e+00   3.0000000e+00   3.1392262e+00   4.0000000e+00   3.6101222e+00   3.0000000e+00   3.0047454e+00   4.0000000e+00   3.6148155e+00   3.0000000e+00   3.2552378e+00   4.0000000e+00   4.0644285e+00   3.0000000e+00   3.0189241e+00   4.0000000e+00   3.6069129e+00   3.0000000e+00   3.3190551e+00   4.0000000e+00   3.5449456e+00
   6.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3364827e+00   3.0000000e+00   3.1473130e+00   4.0000000e+00   3.6361753e+00   3.0000000e+00   3.0048168e+00   4.0000000e+00   3.6501732e+00   3.0000000e+00   3.2697965e+00   4.0000000e+00   4.1762876e+00   3.0000000e+00   3.0189634e+00   4.0000000e+00   3.6586521e+00   3.0000000e+00   3.3257708e+00   4.0000000e+00   3.6019849e+00
   6.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3784403e+00   3.0000000e+00   3.1498886e+00   4.0000000e+00   3.6537975e+00   3.0000000e+00   3.0049461e+00   4.0000000e+00   3.6747295e+00   3.0000000e+00   3.3138833e+00   4.0000000e+00   4.2052077e+00   3.0000000e+00   3.0189868e+00   4.0000000e+00   3.7066864e+00   3.0000000e+00   3.3426461e+00   4.0000000e+00   3.8096200e+00
   7.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.3864922e+00   3.0000000e+00   3.1547655e+00   4.0000000e+00   3.6923707e+00   3.0000000e+00   3.0049635e+00   4.0000000e+00   3.6880316e+00   3.0000000e+00   3.3258680e+00   4.0000000e+00   4.2334470e+00   3.0000000e+00   3.0189964e+00   4.0000000e+00   3.7202662e+00   3.0000000e+00   3.3985082e+00   4.0000000e+00   3.9646236e+00
   7.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4156156e+00   3.0000000e+00   3.1666224e+00   4.0000000e+00   3.7412425e+00   3.0000000e+00   3.0049722e+00   4.0000000e+00   3.7352331e+00   3.0000000e+00   3.3539262e+00   4.0000000e+00   4.3243911e+00   3.0000000e+00   3.0190080e+00   4.0000000e+00   3.7621185e+00   3.0000000e+00   3.4383832e+00   4.0000000e+00   4.0502272e+00
   7.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4232229e+00   3.0000000e+00   3.1795193e+00   4.0000000e+00   3.7629139e+00   3.0000000e+00   3.0050090e+00   4.0000000e+00   3.7644976e+00   3.0000000e+00   3.3686134e+00   4.0000000e+00   4.4071988e+00   3.0000000e+00   3.0190374e+00   4.0000000e+00   3.8122378e+00   3.0000000e+00   3.4538483e+00   4.0000000e+00   4.1440133e+00
   7.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4320048e+00   3.0000000e+00   3.1824162e+00   4.0000000e+00   3.8362738e+00   3.0000000e+00   3.0050131e+00   4.0000000e+00   3.8430836e+00   3.0000000e+00   3.3747557e+00   4.0000000e+00   4.4396386e+00   3.0000000e+00   3.0235720e+00   4.0000000e+00   3.8741026e+00   3.0000000e+00   3.4728050e+00   4.0000000e+00   4.2676001e+00
   7.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4579978e+00   3.0000000e+00   3.1921844e+00   4.0000000e+00   3.8726744e+00   3.0000000e+00   3.0050169e+00   4.0000000e+00   3.8790283e+00   3.0000000e+00   3.3844451e+00   4.0000000e+00   4.4735145e+00   3.0000000e+00   3.0240809e+00   4.0000000e+00   3.8877018e+00   3.0000000e+00   3.4881427e+00   4.0000000e+00   4.4265066e+00
   7.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4756419e+00   3.0000000e+00   3.2001174e+00   4.0000000e+00   3.9302420e+00   3.0000000e+00   3.0052258e+00   4.0000000e+00   3.8980399e+00   3.0000000e+00   3.3934695e+00   4.0000000e+00   4.4934554e+00   3.0000000e+00   3.0241187e+00   4.0000000e+00   3.9010254e+00   3.0000000e+00   3.5010008e+00   5.0000000e+00   4.5045569e+00
   7.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4832040e+00   3.0000000e+00   3.2061738e+00   4.0000000e+00   3.9513233e+00   3.0000000e+00   3.0052621e+00   4.0000000e+00   3.9123362e+00   3.0000000e+00   3.4122665e+00   4.5000000e+00   4.5811795e+00   3.0000000e+00   3.0263638e+00   4.0000000e+00   3.9305801e+00   3.0000000e+00   3.5181526e+00   5.0000000e+00   4.5988198e+00
   7.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.4956244e+00   3.0000000e+00   3.2156322e+00   4.0000000e+00   3.9648189e+00   3.0000000e+00   3.0052679e+00   4.0000000e+00   3.9489527e+00   3.0000000e+00   3.4257220e+00   5.0000000e+00   4.6228415e+00   3.0000000e+00   3.0265714e+00   4.0000000e+00   3.9905065e+00   4.0000000e+00   3.5311643e+00   5.0000000e+00   4.6662928e+00
   7.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.5083202e+00   3.0000000e+00   3.2251253e+00   4.0000000e+00   3.9897362e+00   3.0000000e+00   3.0052957e+00   4.0000000e+00   4.0216729e+00   3.0000000e+00   3.4325600e+00   5.0000000e+00   4.6717531e+00   3.0000000e+00   3.0267291e+00   4.0000000e+00   4.0476831e+00   4.0000000e+00   3.5528364e+00   5.0000000e+00   4.7488356e+00
   7.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5382472e+00   3.0000000e+00   3.2272650e+00   4.0000000e+00   4.0195233e+00   3.0000000e+00   3.0053417e+00   4.0000000e+00   4.0606961e+00   3.0000000e+00   3.4402548e+00   5.0000000e+00   4.6935054e+00   3.0000000e+00   3.0267983e+00   4.0000000e+00   4.2285734e+00   4.0000000e+00   3.5647470e+00   5.0000000e+00   4.8619933e+00
   8.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.5897152e+00   3.0000000e+00   3.2354344e+00   4.0000000e+00   4.0350739e+00   3.0000000e+00   3.0053998e+00   4.0000000e+00   4.1738099e+00   3.0000000e+00   3.4570876e+00   5.0000000e+00   4.7245430e+00   3.0000000e+00   3.0268165e+00   4.0000000e+00   4.2663188e+00   4.0000000e+00   3.6085862e+00   5.0000000e+00   4.9565543e+00
   8.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6007069e+00   3.0000000e+00   3.2484696e+00   4.0000000e+00   4.0499722e+00   3.0000000e+00   3.0056697e+00   4.0000000e+00   4.2167293e+00   3.0000000e+00   3.4741050e+00   5.0000000e+00   4.8047679e+00   3.0000000e+00   3.0268263e+00   4.0000000e+00   4.2791010e+00   4.0000000e+00   3.6751289e+00   5.0000000e+00   5.0099319e+00
   8.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6379101e+00   3.0000000e+00   3.2676423e+00   4.0000000e+00   4.0777536e+00   3.0000000e+00   3.0058091e+00   4.0000000e+00   4.2711399e+00   3.0000000e+00   3.4995027e+00   5.0000000e+00   4.8888041e+00   3.0000000e+00   3.0268380e+00   4.0000000e+00   4.3356013e+00   4.0000000e+00   3.6960967e+00   5.0000000e+00   5.1371393e+00
   8.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6452938e+00   3.0000000e+00   3.2774948e+00   4.0000000e+00   4.1114620e+00   3.0000000e+00   3.0060087e+00   4.0000000e+00   4.3043910e+00   3.0000000e+00   3.5100865e+00   5.0000000e+00   4.9042889e+00   3.0000000e+00   3.0281926e+00   4.0000000e+00   4.3436393e+00   4.0000000e+00   3.7539292e+00   5.0000000e+00   5.2366177e+00
   8.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.6816113e+00   3.0000000e+00   3.2825217e+00   4.0000000e+00   4.1375399e+00   3.0000000e+00   3.0063111e+00   4.0000000e+00   4.3453896e+00   3.5000000e+00   3.5300976e+00   5.0000000e+00   5.0009070e+00   3.0000000e+00   3.0291526e+00   4.0000000e+00   4.4556345e+00   4.0000000e+00   3.8287918e+00   5.0000000e+00   5.3571269e+00
   8.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7091402e+00   3.0000000e+00   3.2994930e+00   4.0000000e+00   4.1431681e+00   3.0000000e+00   3.0064173e+00   4.0000000e+00   4.4390049e+00   4.0000000e+00   3.5599252e+00   5.0000000e+00   5.0486836e+00   3.0000000e+00   3.0294925e+00   4.0000000e+00   4.4941081e+00   4.0000000e+00   3.8875904e+00   5.0000000e+00   5.4604688e+00
   8.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7294644e+00   3.0000000e+00   3.3034719e+00   4.0000000e+00   4.1547769e+00   3.0000000e+00   3.0064215e+00   4.0000000e+00   4.5049199e+00   4.0000000e+00   3.5662721e+00   5.0000000e+00   5.0741968e+00   3.0000000e+00   3.0295178e+00   4.5000000e+00   4.5464025e+00   4.0000000e+00   3.9324345e+00   6.0000000e+00   5.7472834e+00
   8.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7566150e+00   3.0000000e+00   3.3122845e+00   4.0000000e+00   4.1821975e+00   3.0000000e+00   3.0064346e+00   4.0000000e+00   4.5607766e+00   4.0000000e+00   3.5895106e+00   5.0000000e+00   5.0906321e+00   3.0000000e+00   3.0295259e+00   5.0000000e+00   4.5753529e+00   4.0000000e+00   3.9371581e+00   6.0000000e+00   5.8251338e+00
   8.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.7979568e+00   3.0000000e+00   3.3245670e+00   4.0000000e+00   4.2019376e+00   3.0000000e+00   3.0064465e+00   4.5000000e+00   4.5991098e+00   4.0000000e+00   3.5951270e+00   5.0000000e+00   5.0948453e+00   3.0000000e+00   3.0295507e+00   5.0000000e+00   4.6738716e+00   4.0000000e+00   3.9694008e+00   6.0000000e+00   5.9374414e+00
   8.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8137155e+00   3.0000000e+00   3.3364426e+00   4.0000000e+00   4.2261570e+00   3.0000000e+00   3.0064471e+00   5.0000000e+00   4.6890938e+00   4.0000000e+00   3.6415644e+00   5.0000000e+00   5.1081215e+00   3.0000000e+00   3.0295653e+00   5.0000000e+00   4.7234619e+00   4.0000000e+00   4.0101805e+00   6.0000000e+00   6.1494635e+00
   9.0000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.8600920e+00   3.0000000e+00   3.3436707e+00   4.0000000e+00   4.2876245e+00   3.0000000e+00   3.0064572e+00   5.0000000e+00   4.7536741e+00   4.0000000e+00   3.6523063e+00   5.0000000e+00   5.1390674e+00   3.0000000e+00   3.0295666e+00   5.0000000e+00   4.8089834e+00   4.0000000e+00   4.0226960e+00   6.0000000e+00   6.3811851e+00
   9.1000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9025742e+00   3.0000000e+00   3.3793053e+00   4.0000000e+00   4.3220346e+00   3.0000000e+00   3.0094794e+00   5.0000000e+00   4.8206246e+00   4.0000000e+00   3.6732158e+00   5.0000000e+00   5.2163653e+00   3.0000000e+00   3.0306278e+00   5.0000000e+00   4.9496329e+00   4.0000000e+00   4.1514646e+00   7.0000000e+00   6.5019580e+00
   9.2000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   3.9340678e+00   3.0000000e+00   3.4051790e+00   4.0000000e+00   4.3458712e+00   3.0000000e+00   3.0100151e+00   5.0000000e+00   5.0047233e+00   4.0000000e+00   3.7082357e+00   5.0000000e+00   5.2336170e+00   3.0000000e+00   3.0308181e+00   5.0000000e+00   5.0651112e+00   4.0000000e+00   4.2499057e+00   7.0000000e+00   6.6912860e+00
   9.3000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0230722e+00   3.0000000e+00   3.4373935e+00   4.0000000e+00   4.3849463e+00   3.0000000e+00   3.0103594e+00   5.0000000e+00   5.0958401e+00   4.0000000e+00   3.7436862e+00   5.0000000e+00   5.3064372e+00   3.0000000e+00   3.0308898e+00   5.0000000e+00   5.2654246e+00   4.0000000e+00   4.2952872e+00   7.0000000e+00   6.8273618e+00
   9.4000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.0514137e+00   3.0000000e+00   3.4560685e+00   4.0000000e+00   4.4725060e+00   3.0000000e+00   3.0105243e+00   5.0000000e+00   5.1445075e+00   4.0000000e+00   3.7522649e+00   5.0000000e+00   5.4274110e+00   3.0000000e+00   3.0310446e+00   5.0000000e+00   5.3616171e+00   4.0000000e+00   4.3312290e+00   7.0000000e+00   7.3550581e+00
   9.5000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.1381532e+00   3.0000000e+00   3.4678004e+00   4.0000000e+00   4.5752879e+00   3.0000000e+00   3.0105251e+00   5.0000000e+00   5.2779767e+00   4.0000000e+00   3.8185266e+00   5.0000000e+00   5.4528401e+00   3.0000000e+00   3.0311010e+00   5.0000000e+00   5.5278173e+00   4.0000000e+00   4.4422919e+00   8.0000000e+00   8.5103858e+00
   9.6000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.1587430e+00   3.0000000e+00   3.4986622e+00   4.5000000e+00   4.6484477e+00   3.0000000e+00   3.0105257e+00   5.0000000e+00   5.4516779e+00   4.0000000e+00   3.9427140e+00   5.0000000e+00   5.5676589e+00   3.0000000e+00   3.0312647e+00   6.0000000e+00   5.6367299e+00   4.0000000e+00   4.4520629e+00   9.0000000e+00   8.8245149e+00
   9.7000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.2792945e+00   3.0000000e+00   3.5376125e+00   5.0000000e+00   4.6921241e+00   3.0000000e+00   3.0105361e+00   5.0000000e+00   5.5804634e+00   4.0000000e+00   4.0296782e+00   6.0000000e+00   5.6840524e+00   3.0000000e+00   3.0331512e+00   6.0000000e+00   5.7228141e+00   4.0000000e+00   4.4737957e+00   9.0000000e+00   9.2587099e+00
   9.8000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.3273704e+00   4.0000000e+00   3.6209206e+00   5.0000000e+00   4.7597847e+00   3.0000000e+00   3.0105848e+00   5.0000000e+00   5.7980514e+00   4.0000000e+00   4.1147172e+00   6.0000000e+00   5.8091089e+00   3.0000000e+00   3.0405581e+00   6.0000000e+00   6.1655744e+00   4.0000000e+00   4.5937298e+00   9.5000000e+00   1.0325608e+01
   9.9000000e-01   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   4.0000000e+00   4.4694208e+00   4.0000000e+00   3.7652287e+00   5.0000000e+00   4.9523132e+00   3.0000000e+00   3.0106678e+00   6.0000000e+00   6.1707580e+00   4.0000000e+00   4.4472945e+00   6.0000000e+00   5.8729000e+00   3.0000000e+00   3.0536708e+00   6.0000000e+00   6.7110616e+00   5.0000000e+00   4.6810661e+00   1.2000000e+01   1.1588787e+01
   1.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   3.0000000e+00   5.0000000e+00   4.9235690e+00   4.0000000e+00   3.7843271e+00   5.0000000e+00   5.2268840e+00   3.0000000e+00   3.0126728e+00   6.0000000e+00   6.8601754e+00   4.0000000e+00   4.4807352e+00   6.0000000e+00   6.3927179e+00   3.0000000e+00   3.0713128e+00   7.0000000e+00   7.4044083e+00   5.0000000e+00   5.1857103e+00   1.4000000e+01   1.4150522e+01


==> Figures/Prct_SE_EqQbit.txt <==
   (0)Percentile	(1)MR-Hw-Eq-PwFx-ADC-CoI	(2)RZF-Hw-Eq-PwFx-ADC-CoI	(3)MR-Hw-Eq-PwFx-unC-CoI	(4)RZF-Hw-Eq-PwFx-unC-CoI	(5)MR-Hw-Eq-PwFx-ADC-CoD1	(6)RZF-Hw-Eq-PwFx-ADC-CoD1	(7)MR-Hw-Eq-PwFx-unC-CoD1	(8)RZF-Hw-Eq-PwFx-unC-CoD1	(9)MR-Hw-Eq-PwFx-ADC-CoDK	(10)RZF-Hw-Eq-PwFx-ADC-CoDK	(11)MR-Hw-Eq-PwFx-unC-CoDK	(12)RZF-Hw-Eq-PwFx-unC-CoDK	(13)MR-Hw-Eq-PwFx-ADC-Cfree	(14)RZF-Hw-Eq-PwFx-ADC-Cfree	(15)MR-Hw-Eq-PwFx-unC-Cfree	(16)RZF-Hw-Eq-PwFx-unC-Cfree	(17)Cl_form-Hw-Eq-PwFx--CoI	(18)Cl_form-Hw-Eq-PwFx--CoD1	(19)Cl_form-Hw-Eq-PwFx--CoDK	(20)Cl_form-Hw-Eq-PwFx--Cfree	
   0.0000000e+00   1.5274298e-04   2.1005892e-03   6.7206439e-05   1.5688982e-03   5.3540952e-04   1.2443513e-03   1.2377054e-04   3.8064157e-03   9.2946250e-04   1.0895636e-03   1.0706343e-04   2.3851960e-03   6.1082260e-01   1.7189572e+00   5.5927999e-01   1.9415361e+00   3.4083666e-05   6.2976005e-05   2.1224781e-04   5.3078566e-01
   1.0000000e-02   3.6092702e-03   1.2378224e-02   2.6355138e-03   5.2640122e-03   4.7749465e-03   3.8969181e-02   4.9232809e-03   3.0627251e-02   2.5361895e-02   1.1714660e-01   1.5373360e-02   9.7856524e-02   6.7707941e-01   2.3338757e+00   6.0612493e-01   2.7480674e+00   2.0169599e-03   3.6399107e-03   1.7946169e-02   5.9494281e-01
   2.0000000e-02   7.3972955e-03   2.3374901e-02   4.0739954e-03   1.9567464e-02   9.5698233e-03   4.7865564e-02   6.9932253e-03   4.3457506e-02   5.5847841e-02   2.4411119e-01   4.6556036e-02   2.0762876e-01   8.2611891e-01   2.6844839e+00   7.7651069e-01   3.5934102e+00   4.5131208e-03   5.3215965e-03   4.9850958e-02   7.5146222e-01
   3.0000000e-02   1.3783926e-02   6.2572077e-02   9.9758645e-03   5.2571670e-02   1.2465010e-02   7.4859735e-02   1.0142420e-02   6.4506604e-02   9.7499611e-02   4.1133434e-01   9.5584020e-02   3.8501042e-01   9.3130245e-01   2.7345849e+00   8.7181157e-01   3.6895902e+00   1.0539913e-02   7.2563975e-03   9.4297357e-02   8.2251608e-01
   4.0000000e-02   2.8053946e-02   1.6232775e-01   2.4070800e-02   1.2676099e-01   2.3210956e-02   1.5624245e-01   2.1236202e-02   1.5563088e-01   1.3543899e-01   5.7573973e-01   1.3269040e-01   6.0987255e-01   1.0106961e+00   2.7808959e+00   8.9179544e-01   3.7429808e+00   2.5225917e-02   2.5036701e-02   1.3219816e-01   8.5501068e-01
   5.0000000e-02   4.4971855e-02   2.2271184e-01   3.9858976e-02   2.0891991e-01   4.0898877e-02   2.3905944e-01   3.3493450e-02   2.2898295e-01   2.0651038e-01   7.0957247e-01   1.9839439e-01   7.0915174e-01   1.0491815e+00   2.8129639e+00   8.9964823e-01   3.7917211e+00   3.6681483e-02   3.3901945e-02   1.8381861e-01   8.8761533e-01
   6.0000000e-02   7.9601410e-02   3.0040665e-01   6.7841703e-02   2.8861408e-01   5.6916809e-02   3.9172522e-01   4.8902440e-02   3.8861829e-01   2.4506578e-01   8.7582262e-01   2.3160496e-01   8.3622327e-01   1.0824158e+00   2.8450378e+00   9.2114957e-01   3.8651598e+00   6.4640247e-02   3.9484605e-02   2.2325220e-01   8.8960634e-01
   7.0000000e-02   1.2611712e-01   4.0615648e-01   1.0258620e-01   3.6849466e-01   9.3654305e-02   5.6826916e-01   8.6877218e-02   5.8886578e-01   3.0404808e-01   1.0219707e+00   2.8041278e-01   1.0199157e+00   1.0923656e+00   2.8992035e+00   9.3872928e-01   3.9412001e+00   1.0889498e-01   7.9338893e-02   2.7823332e-01   8.9417088e-01
   8.0000000e-02   1.6658758e-01   5.3736119e-01   1.5898206e-01   5.1247719e-01   1.2645835e-01   7.7940769e-01   1.1774842e-01   8.2253594e-01   3.9824245e-01   1.2448600e+00   3.6319039e-01   1.2103866e+00   1.1009719e+00   2.9771400e+00   9.4473565e-01   3.9651463e+00   1.5675128e-01   1.1558157e-01   3.6335070e-01   8.9816863e-01
   9.0000000e-02   2.2600465e-01   6.7825452e-01   1.8336583e-01   6.3960790e-01   1.8200006e-01   9.1727441e-01   1.7456585e-01   9.3034464e-01   4.4226860e-01   1.4496079e+00   4.2928534e-01   1.4400057e+00   1.1139144e+00   3.0300901e+00   9.5286633e-01   4.0053575e+00   1.9842903e-01   1.6667178e-01   3.9298458e-01   9.0403771e-01
   1.0000000e-01   2.4296991e-01   7.6406137e-01   2.3568138e-01   7.7272429e-01   2.2138255e-01   9.7843170e-01   2.0147803e-01   1.0173727e+00   5.3549501e-01   1.6323361e+00   5.0594007e-01   1.6582143e+00   1.1318281e+00   3.0574442e+00   9.6268427e-01   4.0194820e+00   2.4109559e-01   1.9384346e-01   5.0892829e-01   9.1029296e-01
   1.1000000e-01   3.3898342e-01   8.9088550e-01   3.1032979e-01   8.5424961e-01   2.5667906e-01   1.1883963e+00   2.4870551e-01   1.2240376e+00   5.8692064e-01   1.7987661e+00   5.7746451e-01   1.8278728e+00   1.1436196e+00   3.0807622e+00   9.6624816e-01   4.0768161e+00   3.1624101e-01   2.3821088e-01   5.6929284e-01   9.1945771e-01
   1.2000000e-01   3.7999046e-01   9.7618317e-01   3.6427070e-01   9.5547533e-01   3.0474085e-01   1.3741080e+00   2.8553684e-01   1.4050794e+00   6.9978562e-01   1.9682876e+00   6.8514020e-01   1.9806023e+00   1.1560958e+00   3.1461227e+00   9.9032675e-01   4.1158897e+00   3.7822287e-01   2.7665835e-01   6.5853915e-01   9.3020311e-01
   1.3000000e-01   4.3180826e-01   1.2451341e+00   4.0613418e-01   1.2079752e+00   3.9936069e-01   1.5511620e+00   3.9830816e-01   1.6473985e+00   7.8907682e-01   2.1846185e+00   7.6609011e-01   2.1427660e+00   1.1636485e+00   3.1788903e+00   9.9500388e-01   4.1444105e+00   4.2912486e-01   3.5576521e-01   7.4253035e-01   9.4545757e-01
   1.4000000e-01   5.3531440e-01   1.4136006e+00   5.1273277e-01   1.3867373e+00   4.7244455e-01   1.8123340e+00   4.6230454e-01   1.8756884e+00   9.0608351e-01   2.3566051e+00   8.5532221e-01   2.3514025e+00   1.1803627e+00   3.2134793e+00   1.0069866e+00   4.1867119e+00   5.0573986e-01   4.5790910e-01   8.4961714e-01   9.5510160e-01
   1.5000000e-01   5.8843055e-01   1.6092264e+00   5.6849709e-01   1.5708450e+00   5.3721301e-01   1.9118060e+00   5.1329379e-01   2.0013530e+00   9.3109541e-01   2.7010149e+00   9.0173535e-01   2.6974701e+00   1.1939485e+00   3.2454197e+00   1.0138812e+00   4.2104699e+00   5.6062968e-01   5.2130321e-01   9.1035689e-01   9.6087093e-01
   1.6000000e-01   6.5555586e-01   1.6972874e+00   6.4506928e-01   1.6661077e+00   5.8091494e-01   2.0067562e+00   5.5745486e-01   2.0764709e+00   9.7656255e-01   2.7811153e+00   9.4476965e-01   2.7915774e+00   1.2001654e+00   3.2873450e+00   1.0218709e+00   4.2446738e+00   6.3385363e-01   5.4837014e-01   9.5944361e-01   9.7238714e-01
   1.7000000e-01   7.0977773e-01   1.7664826e+00   6.9999403e-01   1.7634189e+00   5.9579907e-01   2.1177254e+00   5.8504328e-01   2.2116065e+00   1.0189425e+00   2.8413713e+00   1.0038716e+00   2.8784912e+00   1.2178403e+00   3.3261370e+00   1.0249196e+00   4.2541767e+00   7.1379090e-01   5.7341371e-01   9.8817935e-01   9.7555256e-01
   1.8000000e-01   7.8305429e-01   1.9353516e+00   7.7384466e-01   1.9261478e+00   6.5298888e-01   2.2263103e+00   6.4185549e-01   2.3244562e+00   1.1181189e+00   2.9321321e+00   1.0725212e+00   2.9613549e+00   1.2333933e+00   3.3459044e+00   1.0512712e+00   4.2829611e+00   7.6796410e-01   6.4629973e-01   1.0680740e+00   9.8556367e-01
   1.9000000e-01   8.3296772e-01   2.0638902e+00   7.8813909e-01   2.0733086e+00   6.8980600e-01   2.3561347e+00   6.7969996e-01   2.4304885e+00   1.1663499e+00   2.9727568e+00   1.1372946e+00   3.0525556e+00   1.2505743e+00   3.3906303e+00   1.0593224e+00   4.3028551e+00   8.2298387e-01   6.7019521e-01   1.1468213e+00   9.9898106e-01
   2.0000000e-01   9.2089402e-01   2.1340956e+00   8.9763745e-01   2.1238910e+00   7.4659587e-01   2.4340527e+00   7.3465016e-01   2.5147232e+00   1.2579801e+00   3.1511137e+00   1.2186257e+00   3.1585784e+00   1.2704808e+00   3.4504944e+00   1.0716234e+00   4.3320807e+00   9.0567184e-01   7.0258834e-01   1.2044262e+00   1.0229693e+00
   2.1000000e-01   9.6554523e-01   2.2119910e+00   9.4639479e-01   2.2089982e+00   7.7072712e-01   2.5546486e+00   7.7169203e-01   2.6695596e+00   1.2803366e+00   3.2652239e+00   1.2609090e+00   3.2115308e+00   1.2883631e+00   3.4702774e+00   1.0817738e+00   4.3839207e+00   9.7100840e-01   7.6345329e-01   1.2582180e+00   1.0324999e+00
   2.2000000e-01   1.0664905e+00   2.3008708e+00   1.0500702e+00   2.3067515e+00   8.7114073e-01   2.7577679e+00   8.5925444e-01   2.7912904e+00   1.3577102e+00   3.3155170e+00   1.2886711e+00   3.4120843e+00   1.2973812e+00   3.4801222e+00   1.0994559e+00   4.4147211e+00   1.0298446e+00   8.3146561e-01   1.3033394e+00   1.0442922e+00
   2.3000000e-01   1.1233192e+00   2.4206155e+00   1.1081890e+00   2.4278429e+00   9.6539648e-01   2.8933704e+00   9.5045970e-01   2.9953564e+00   1.3815934e+00   3.4465576e+00   1.3444324e+00   3.4630406e+00   1.3013918e+00   3.5027941e+00   1.1196898e+00   4.4343998e+00   1.1101896e+00   9.3038080e-01   1.3454954e+00   1.0543375e+00
   2.4000000e-01   1.1649730e+00   2.5443588e+00   1.1545866e+00   2.5353255e+00   1.0038057e+00   3.0300384e+00   9.7160334e-01   3.1251396e+00   1.4540746e+00   3.4921404e+00   1.4215103e+00   3.5788604e+00   1.3158920e+00   3.5287098e+00   1.1310262e+00   4.4837338e+00   1.1470478e+00   9.6886738e-01   1.4138759e+00   1.0912544e+00
   2.5000000e-01   1.2130883e+00   2.6093269e+00   1.1885938e+00   2.6129515e+00   1.0428550e+00   3.1211685e+00   1.0438211e+00   3.1915207e+00   1.5032976e+00   3.5356553e+00   1.4525358e+00   3.6118360e+00   1.3267485e+00   3.5455712e+00   1.1441031e+00   4.5084046e+00   1.1759070e+00   1.0125638e+00   1.4656560e+00   1.1107286e+00
   2.6000000e-01   1.2422366e+00   2.7395127e+00   1.2214854e+00   2.7303710e+00   1.1082131e+00   3.2334856e+00   1.0899992e+00   3.3116035e+00   1.5588077e+00   3.6169099e+00   1.5296554e+00   3.6616315e+00   1.3499957e+00   3.5725388e+00   1.1528586e+00   4.5278911e+00   1.2099456e+00   1.0773006e+00   1.5114857e+00   1.1150425e+00
   2.7000000e-01   1.2588834e+00   2.8269344e+00   1.2357724e+00   2.8625338e+00   1.1583860e+00   3.3692946e+00   1.1363452e+00   3.4527662e+00   1.6046612e+00   3.6696005e+00   1.5674926e+00   3.7077761e+00   1.3617992e+00   3.6027336e+00   1.1726553e+00   4.5500390e+00   1.2371772e+00   1.1277566e+00   1.5374340e+00   1.1270761e+00
   2.8000000e-01   1.2979016e+00   2.9887294e+00   1.2607222e+00   2.9737978e+00   1.1852275e+00   3.4066269e+00   1.1726558e+00   3.5567949e+00   1.6525326e+00   3.7462619e+00   1.5983993e+00   3.7766173e+00   1.3673380e+00   3.6284397e+00   1.1813485e+00   4.5658252e+00   1.2635646e+00   1.1608389e+00   1.5621241e+00   1.1316352e+00
   2.9000000e-01   1.3496043e+00   3.1319416e+00   1.3168136e+00   3.1515645e+00   1.2125841e+00   3.5489970e+00   1.1990806e+00   3.7107255e+00   1.6783251e+00   3.8256568e+00   1.6440590e+00   3.8781363e+00   1.3819807e+00   3.6588471e+00   1.1914558e+00   4.5758933e+00   1.3174412e+00   1.1991660e+00   1.5980359e+00   1.1466474e+00
   3.0000000e-01   1.4024134e+00   3.2112766e+00   1.3902191e+00   3.2161875e+00   1.2558734e+00   3.6462165e+00   1.2332161e+00   3.7768826e+00   1.7189307e+00   3.9583952e+00   1.6658945e+00   4.0255269e+00   1.3946053e+00   3.6773921e+00   1.1994992e+00   4.5973414e+00   1.3808684e+00   1.2292923e+00   1.6293206e+00   1.1531714e+00
   3.1000000e-01   1.4816974e+00   3.2851223e+00   1.4299883e+00   3.2751454e+00   1.2818520e+00   3.7845427e+00   1.2785703e+00   3.8974958e+00   1.7414823e+00   4.0094088e+00   1.6953482e+00   4.0993109e+00   1.4113522e+00   3.6965112e+00   1.2047870e+00   4.6070950e+00   1.4414476e+00   1.2464662e+00   1.6745612e+00   1.1660212e+00
   3.2000000e-01   1.5186866e+00   3.3627398e+00   1.5032029e+00   3.3127865e+00   1.3479396e+00   3.8678438e+00   1.3127517e+00   3.9974278e+00   1.7889445e+00   4.0732643e+00   1.7422443e+00   4.1493838e+00   1.4390051e+00   3.7284049e+00   1.2243892e+00   4.6214637e+00   1.4942658e+00   1.2961624e+00   1.7345053e+00   1.1780190e+00
   3.3000000e-01   1.5732488e+00   3.4838761e+00   1.5346797e+00   3.4904965e+00   1.3870817e+00   3.9522320e+00   1.3517988e+00   4.1456489e+00   1.8097409e+00   4.1575974e+00   1.7806932e+00   4.2392090e+00   1.4473666e+00   3.7449224e+00   1.2457297e+00   4.6349117e+00   1.5276746e+00   1.3555088e+00   1.7639132e+00   1.1946667e+00
   3.4000000e-01   1.6535888e+00   3.6182875e+00   1.6185866e+00   3.6072354e+00   1.4478085e+00   4.0589736e+00   1.4414028e+00   4.2133097e+00   1.8381349e+00   4.2049964e+00   1.7952324e+00   4.2978282e+00   1.4589054e+00   3.7504702e+00   1.2548250e+00   4.6523958e+00   1.5692062e+00   1.4013796e+00   1.7874167e+00   1.2055751e+00
   3.5000000e-01   1.6755120e+00   3.6843811e+00   1.6393191e+00   3.6960029e+00   1.4873101e+00   4.1125208e+00   1.4736973e+00   4.2555244e+00   1.8968868e+00   4.3082459e+00   1.8729359e+00   4.3682351e+00   1.4670908e+00   3.7576601e+00   1.2749130e+00   4.6626296e+00   1.6255163e+00   1.4513962e+00   1.8398583e+00   1.2159860e+00
   3.6000000e-01   1.7196224e+00   3.7278090e+00   1.6889105e+00   3.7479773e+00   1.5280984e+00   4.1484072e+00   1.5039400e+00   4.3038071e+00   1.9436484e+00   4.3778617e+00   1.9149091e+00   4.4690547e+00   1.4843111e+00   3.7716612e+00   1.2788333e+00   4.6751800e+00   1.6961642e+00   1.4971855e+00   1.9078846e+00   1.2255438e+00
   3.7000000e-01   1.8142952e+00   3.8096066e+00   1.7780711e+00   3.8466555e+00   1.5492841e+00   4.2165110e+00   1.5251470e+00   4.3652953e+00   1.9928582e+00   4.4145268e+00   1.9559423e+00   4.5676817e+00   1.4991292e+00   3.7855170e+00   1.2971751e+00   4.6934789e+00   1.7769890e+00   1.5348528e+00   1.9412720e+00   1.2337422e+00
   3.8000000e-01   1.8679285e+00   3.8982789e+00   1.8308868e+00   3.9122038e+00   1.5668472e+00   4.2423423e+00   1.5596810e+00   4.4010607e+00   2.0228982e+00   4.5093264e+00   1.9732038e+00   4.6231959e+00   1.5090732e+00   3.7994944e+00   1.3245304e+00   4.7114951e+00   1.8398173e+00   1.5527118e+00   1.9821470e+00   1.2565981e+00
   3.9000000e-01   1.9176668e+00   3.9639167e+00   1.8813049e+00   3.9925495e+00   1.6004148e+00   4.2766041e+00   1.5823686e+00   4.4279546e+00   2.0551521e+00   4.5279386e+00   2.0039655e+00   4.6753588e+00   1.5293216e+00   3.8053588e+00   1.3317492e+00   4.7223158e+00   1.8687713e+00   1.5764165e+00   2.0155169e+00   1.2838739e+00
   4.0000000e-01   1.9389041e+00   4.0557772e+00   1.9134038e+00   4.0579272e+00   1.6776474e+00   4.3154617e+00   1.6412283e+00   4.4962066e+00   2.0696200e+00   4.5732613e+00   2.0400655e+00   4.7272634e+00   1.5557001e+00   3.8177616e+00   1.3463480e+00   4.7360718e+00   1.9077185e+00   1.6396001e+00   2.0570840e+00   1.2975027e+00
   4.1000000e-01   1.9789715e+00   4.1139201e+00   1.9684061e+00   4.1415514e+00   1.7036584e+00   4.3484471e+00   1.6902052e+00   4.5409874e+00   2.1277678e+00   4.6599237e+00   2.0845925e+00   4.7714123e+00   1.5618472e+00   3.8298885e+00   1.3613491e+00   4.7572630e+00   1.9536254e+00   1.6645204e+00   2.0847666e+00   1.3055564e+00
   4.2000000e-01   2.0041638e+00   4.1741659e+00   2.0055335e+00   4.2154080e+00   1.7255180e+00   4.3712568e+00   1.7213032e+00   4.5638358e+00   2.1519584e+00   4.6860916e+00   2.0940322e+00   4.8113285e+00   1.5704725e+00   3.8390250e+00   1.3740972e+00   4.7622244e+00   2.0159566e+00   1.7090194e+00   2.0974622e+00   1.3127591e+00
   4.3000000e-01   2.0700763e+00   4.2298718e+00   2.0318242e+00   4.2673132e+00   1.7729938e+00   4.3829507e+00   1.7485880e+00   4.5845220e+00   2.1664609e+00   4.7204533e+00   2.1169016e+00   4.8752361e+00   1.5752958e+00   3.8541774e+00   1.3840814e+00   4.7709704e+00   2.0375712e+00   1.7325306e+00   2.1064423e+00   1.3290073e+00
   4.4000000e-01   2.1068675e+00   4.3974856e+00   2.0703585e+00   4.4360158e+00   1.7937304e+00   4.4105051e+00   1.7789693e+00   4.6017955e+00   2.2134278e+00   4.7493247e+00   2.1444722e+00   4.8956588e+00   1.5873418e+00   3.8632649e+00   1.4040030e+00   4.7820490e+00   2.0663134e+00   1.7739592e+00   2.1296453e+00   1.3389193e+00
   4.5000000e-01   2.1614904e+00   4.4397560e+00   2.1141007e+00   4.4720096e+00   1.8269569e+00   4.4437779e+00   1.8214950e+00   4.6203511e+00   2.2328654e+00   4.7748852e+00   2.1601419e+00   4.9161208e+00   1.5908442e+00   3.8892969e+00   1.4091046e+00   4.7934893e+00   2.1167481e+00   1.7970297e+00   2.1607859e+00   1.3492927e+00
   4.6000000e-01   2.2017253e+00   4.4626099e+00   2.1584171e+00   4.4883200e+00   1.8540323e+00   4.4619916e+00   1.8341779e+00   4.6439841e+00   2.2592255e+00   4.7904449e+00   2.2111895e+00   4.9450045e+00   1.5945719e+00   3.9035165e+00   1.4219454e+00   4.8011289e+00   2.1650423e+00   1.8092772e+00   2.1918941e+00   1.3543319e+00
   4.7000000e-01   2.2421872e+00   4.5050221e+00   2.2076063e+00   4.5481431e+00   1.8722353e+00   4.4993036e+00   1.8435636e+00   4.6589014e+00   2.3063879e+00   4.8222377e+00   2.2522757e+00   4.9673139e+00   1.6055603e+00   3.9149012e+00   1.4334209e+00   4.8101273e+00   2.2272954e+00   1.8230253e+00   2.2330309e+00   1.3711383e+00
   4.8000000e-01   2.2705833e+00   4.5454372e+00   2.2325757e+00   4.5693392e+00   1.8838884e+00   4.5289363e+00   1.8537090e+00   4.6735885e+00   2.3295925e+00   4.8399801e+00   2.2703888e+00   4.9996276e+00   1.6195711e+00   3.9373305e+00   1.4398490e+00   4.8148710e+00   2.2447943e+00   1.8338727e+00   2.2686503e+00   1.3872690e+00
   4.9000000e-01   2.2999677e+00   4.5718424e+00   2.2639217e+00   4.6114378e+00   1.8910684e+00   4.5451882e+00   1.8767062e+00   4.7043727e+00   2.3747139e+00   4.8570223e+00   2.3331349e+00   5.0249784e+00   1.6383508e+00   3.9456470e+00   1.4490095e+00   4.8232426e+00   2.2631307e+00   1.8557128e+00   2.3121466e+00   1.3977532e+00
   5.0000000e-01   2.3334502e+00   4.6607411e+00   2.2969568e+00   4.6685795e+00   1.9042606e+00   4.5617124e+00   1.8941686e+00   4.7410969e+00   2.4022087e+00   4.8775334e+00   2.3564229e+00   5.0615719e+00   1.6571484e+00   3.9511331e+00   1.4589141e+00   4.8327178e+00   2.2869868e+00   1.8714289e+00   2.3413563e+00   1.4121035e+00
   5.1000000e-01   2.3782578e+00   4.6964410e+00   2.3262875e+00   4.7427475e+00   1.9165543e+00   4.5805988e+00   1.9108004e+00   4.7526934e+00   2.4123236e+00   4.9080787e+00   2.3657389e+00   5.0754028e+00   1.6677160e+00   3.9666840e+00   1.4720312e+00   4.8402727e+00   2.3339693e+00   1.8994081e+00   2.3575130e+00   1.4177175e+00
   5.2000000e-01   2.4013616e+00   4.7253687e+00   2.3701905e+00   4.7935388e+00   1.9535747e+00   4.6004877e+00   1.9588676e+00   4.7735573e+00   2.4270941e+00   4.9355587e+00   2.3917823e+00   5.0822673e+00   1.6911495e+00   3.9783089e+00   1.4934039e+00   4.8491024e+00   2.3544409e+00   1.9210764e+00   2.3858461e+00   1.4239878e+00
   5.3000000e-01   2.4554074e+00   4.7532537e+00   2.4189944e+00   4.8188940e+00   1.9860261e+00   4.6258555e+00   1.9804804e+00   4.8000844e+00   2.4699011e+00   4.9533922e+00   2.4103984e+00   5.1003799e+00   1.7040542e+00   3.9905550e+00   1.5059962e+00   4.8567623e+00   2.4071475e+00   1.9325509e+00   2.4104130e+00   1.4425162e+00
   5.4000000e-01   2.4805735e+00   4.7819052e+00   2.4628293e+00   4.8541019e+00   1.9981259e+00   4.6461151e+00   2.0095208e+00   4.8211740e+00   2.5068820e+00   4.9627098e+00   2.4494288e+00   5.1268478e+00   1.7236692e+00   4.0043878e+00   1.5176538e+00   4.8604045e+00   2.4679616e+00   1.9900951e+00   2.4462787e+00   1.4515925e+00
   5.5000000e-01   2.5229409e+00   4.8183940e+00   2.4854151e+00   4.8747495e+00   2.0368611e+00   4.6577362e+00   2.0247625e+00   4.8449446e+00   2.5245505e+00   4.9708648e+00   2.4754585e+00   5.1341373e+00   1.7362111e+00   4.0255196e+00   1.5262013e+00   4.8734071e+00   2.5061017e+00   2.0176798e+00   2.4810498e+00   1.4674542e+00
   5.6000000e-01   2.5505069e+00   4.8743698e+00   2.5323908e+00   4.9143064e+00   2.0555907e+00   4.6725951e+00   2.0412756e+00   4.8664642e+00   2.5470621e+00   4.9803333e+00   2.4995168e+00   5.1491695e+00   1.7462025e+00   4.0378639e+00   1.5454741e+00   4.8921492e+00   2.5409062e+00   2.0255606e+00   2.4990635e+00   1.4802007e+00
   5.7000000e-01   2.5864131e+00   4.9035380e+00   2.5468766e+00   4.9640392e+00   2.0649510e+00   4.6827798e+00   2.0547452e+00   4.8797254e+00   2.5692882e+00   4.9959282e+00   2.5205112e+00   5.1628072e+00   1.7546318e+00   4.0465315e+00   1.5604644e+00   4.9109325e+00   2.5601891e+00   2.0524239e+00   2.5285134e+00   1.4912285e+00
   5.8000000e-01   2.6140110e+00   4.9330727e+00   2.5777229e+00   4.9814275e+00   2.0930727e+00   4.6922974e+00   2.0735563e+00   4.8938895e+00   2.5978531e+00   5.0108061e+00   2.5406011e+00   5.1709818e+00   1.7666468e+00   4.0551173e+00   1.5721914e+00   4.9182569e+00   2.5858700e+00   2.0645763e+00   2.5468109e+00   1.5074055e+00
   5.9000000e-01   2.6520173e+00   4.9772709e+00   2.6087936e+00   5.0187047e+00   2.1132241e+00   4.7011971e+00   2.0969953e+00   4.9060605e+00   2.6236257e+00   5.0248654e+00   2.5721377e+00   5.1756769e+00   1.7796345e+00   4.0723564e+00   1.5876041e+00   4.9241149e+00   2.6147151e+00   2.0792783e+00   2.5642550e+00   1.5221312e+00
   6.0000000e-01   2.6651287e+00   4.9873139e+00   2.6349218e+00   5.0422967e+00   2.1243838e+00   4.7125595e+00   2.1065449e+00   4.9259529e+00   2.6499914e+00   5.0365786e+00   2.5944675e+00   5.1880501e+00   1.8030765e+00   4.0815901e+00   1.5976858e+00   4.9299446e+00   2.6362685e+00   2.0907135e+00   2.5927930e+00   1.5411361e+00
   6.1000000e-01   2.6878839e+00   5.0054034e+00   2.6463647e+00   5.0493715e+00   2.1386733e+00   4.7328098e+00   2.1199718e+00   4.9387248e+00   2.6676132e+00   5.0474646e+00   2.6159402e+00   5.2069427e+00   1.8116091e+00   4.0884418e+00   1.6132563e+00   4.9391231e+00   2.6575686e+00   2.1086319e+00   2.6158352e+00   1.5577564e+00
   6.2000000e-01   2.7258827e+00   5.0200432e+00   2.6743087e+00   5.0682173e+00   2.1491971e+00   4.7526418e+00   2.1438172e+00   4.9521278e+00   2.6932331e+00   5.0528572e+00   2.6351963e+00   5.2159944e+00   1.8206571e+00   4.1035170e+00   1.6314317e+00   4.9427518e+00   2.6881641e+00   2.1236900e+00   2.6343820e+00   1.5734092e+00
   6.3000000e-01   2.7410611e+00   5.0361963e+00   2.7132324e+00   5.0904994e+00   2.1687385e+00   4.7597841e+00   2.1585665e+00   4.9665447e+00   2.7129414e+00   5.0631172e+00   2.6581544e+00   5.2247299e+00   1.8308388e+00   4.1167665e+00   1.6486182e+00   4.9595037e+00   2.7207267e+00   2.1604118e+00   2.6436290e+00   1.5834299e+00
   6.4000000e-01   2.7681593e+00   5.0512095e+00   2.7319326e+00   5.1090843e+00   2.1997953e+00   4.7712918e+00   2.1769420e+00   4.9743092e+00   2.7236390e+00   5.0704738e+00   2.6809032e+00   5.2307419e+00   1.8546933e+00   4.1270106e+00   1.6592060e+00   4.9800545e+00   2.7306120e+00   2.1786593e+00   2.6540659e+00   1.5930282e+00
   6.5000000e-01   2.7786254e+00   5.0740913e+00   2.7488523e+00   5.1420975e+00   2.2105056e+00   4.7772018e+00   2.1984898e+00   4.9794682e+00   2.7356988e+00   5.0770352e+00   2.6872589e+00   5.2388969e+00   1.8733166e+00   4.1367675e+00   1.6845288e+00   4.9884384e+00   2.7472880e+00   2.1995595e+00   2.6760616e+00   1.6047935e+00
   6.6000000e-01   2.8216973e+00   5.0848765e+00   2.7732346e+00   5.1558018e+00   2.2236517e+00   4.7847043e+00   2.2124900e+00   4.9992567e+00   2.7507848e+00   5.0811512e+00   2.7061642e+00   5.2455780e+00   1.8840720e+00   4.1433082e+00   1.6977118e+00   4.9971738e+00   2.7797103e+00   2.2238897e+00   2.6875236e+00   1.6203803e+00
   6.7000000e-01   2.8351865e+00   5.1085205e+00   2.8023817e+00   5.1754733e+00   2.2537085e+00   4.7962474e+00   2.2288120e+00   5.0088391e+00   2.7819848e+00   5.0851518e+00   2.7222525e+00   5.2582702e+00   1.8944995e+00   4.1492186e+00   1.7061409e+00   5.0077491e+00   2.8077502e+00   2.2354478e+00   2.6999172e+00   1.6300750e+00
   6.8000000e-01   2.8581896e+00   5.1273091e+00   2.8250921e+00   5.1971135e+00   2.2816642e+00   4.8134020e+00   2.2871554e+00   5.0138410e+00   2.7963949e+00   5.0933740e+00   2.7485300e+00   5.2654605e+00   1.9053917e+00   4.1632590e+00   1.7190561e+00   5.0181472e+00   2.8275376e+00   2.2436113e+00   2.7343564e+00   1.6566342e+00
   6.9000000e-01   2.8822852e+00   5.1351071e+00   2.8408479e+00   5.2064938e+00   2.3066584e+00   4.8172751e+00   2.3022931e+00   5.0192548e+00   2.8138357e+00   5.1037681e+00   2.7670021e+00   5.2761358e+00   1.9178388e+00   4.1733195e+00   1.7281833e+00   5.0257885e+00   2.8556629e+00   2.2594430e+00   2.7765925e+00   1.6770822e+00
   7.0000000e-01   2.8921326e+00   5.1754295e+00   2.8560781e+00   5.2220811e+00   2.3267386e+00   4.8247014e+00   2.3203284e+00   5.0304600e+00   2.8433025e+00   5.1080315e+00   2.7785859e+00   5.2813386e+00   1.9305569e+00   4.1987045e+00   1.7427847e+00   5.0346055e+00   2.8769936e+00   2.2923110e+00   2.7916722e+00   1.6888448e+00
   7.1000000e-01   2.9214905e+00   5.1917435e+00   2.8852016e+00   5.2393706e+00   2.3515614e+00   4.8371428e+00   2.3325525e+00   5.0423754e+00   2.8758212e+00   5.1104798e+00   2.8176779e+00   5.2848927e+00   1.9454559e+00   4.2116253e+00   1.7592873e+00   5.0499874e+00   2.8987317e+00   2.3090315e+00   2.8178416e+00   1.6950378e+00
   7.2000000e-01   2.9621901e+00   5.1991146e+00   2.9454553e+00   5.2528535e+00   2.3761307e+00   4.8470377e+00   2.3562389e+00   5.0561271e+00   2.8998681e+00   5.1196625e+00   2.8318967e+00   5.2947785e+00   1.9716059e+00   4.2244079e+00   1.7671538e+00   5.0561356e+00   2.9309524e+00   2.3272869e+00   2.8304570e+00   1.7186951e+00
   7.3000000e-01   2.9938378e+00   5.2063176e+00   2.9762217e+00   5.2652797e+00   2.3826333e+00   4.8500034e+00   2.3692718e+00   5.0638389e+00   2.9136756e+00   5.1281934e+00   2.8428675e+00   5.3025239e+00   1.9955558e+00   4.2298358e+00   1.7909418e+00   5.0704867e+00   2.9613332e+00   2.3333793e+00   2.8427615e+00   1.7286638e+00
   7.4000000e-01   3.0250432e+00   5.2131637e+00   3.0072313e+00   5.2734800e+00   2.3972990e+00   4.8542913e+00   2.3818339e+00   5.0682452e+00   2.9272210e+00   5.1326841e+00   2.8553548e+00   5.3074722e+00   2.0138958e+00   4.2410985e+00   1.8114418e+00   5.0836356e+00   2.9883805e+00   2.3472476e+00   2.8671934e+00   1.7419375e+00
   7.5000000e-01   3.0496341e+00   5.2223336e+00   3.0254144e+00   5.2797864e+00   2.4101848e+00   4.8607415e+00   2.3999806e+00   5.0736697e+00   2.9445556e+00   5.1356540e+00   2.8733117e+00   5.3128204e+00   2.0337417e+00   4.2496163e+00   1.8255368e+00   5.0959389e+00   3.0224727e+00   2.3726323e+00   2.8901223e+00   1.7648733e+00
   7.6000000e-01   3.0757946e+00   5.2315135e+00   3.0405665e+00   5.2867820e+00   2.4346701e+00   4.8739638e+00   2.4240058e+00   5.0852985e+00   2.9522828e+00   5.1427014e+00   2.8851990e+00   5.3213323e+00   2.0481624e+00   4.2624981e+00   1.8459477e+00   5.1004522e+00   3.0457264e+00   2.3845845e+00   2.9030250e+00   1.7829944e+00
   7.7000000e-01   3.0949258e+00   5.2428880e+00   3.0650356e+00   5.2992640e+00   2.4567697e+00   4.8792411e+00   2.4497244e+00   5.0978268e+00   2.9595743e+00   5.1496040e+00   2.8902853e+00   5.3270768e+00   2.0681580e+00   4.2741965e+00   1.8695909e+00   5.1084785e+00   3.0729651e+00   2.4034493e+00   2.9095287e+00   1.8028119e+00
   7.8000000e-01   3.1108274e+00   5.2497113e+00   3.0870657e+00   5.3062585e+00   2.4657008e+00   4.8847020e+00   2.4714970e+00   5.1132717e+00   2.9670390e+00   5.1609766e+00   2.9227871e+00   5.3354590e+00   2.0916303e+00   4.2853498e+00   1.8851799e+00   5.1158672e+00   3.1007710e+00   2.4157520e+00   2.9230572e+00   1.8210452e+00
   7.9000000e-01   3.1543490e+00   5.2655420e+00   3.1054614e+00   5.3170374e+00   2.4883579e+00   4.9129100e+00   2.4779158e+00   5.1220945e+00   2.9842060e+00   5.1652847e+00   2.9361842e+00   5.3436660e+00   2.1075329e+00   4.2965448e+00   1.9106100e+00   5.1295501e+00   3.1343532e+00   2.4379027e+00   2.9304198e+00   1.8367023e+00
   8.0000000e-01   3.1812387e+00   5.2773708e+00   3.1566095e+00   5.3216098e+00   2.5006234e+00   4.9220595e+00   2.4933547e+00   5.1280971e+00   3.0085999e+00   5.1721161e+00   2.9532246e+00   5.3502906e+00   2.1223506e+00   4.3048862e+00   1.9211482e+00   5.1342629e+00   3.1814738e+00   2.4700377e+00   2.9398146e+00   1.8605715e+00
   8.1000000e-01   3.2316233e+00   5.2867195e+00   3.1936585e+00   5.3269105e+00   2.5147859e+00   4.9270006e+00   2.5104342e+00   5.1371681e+00   3.0208232e+00   5.1795403e+00   2.9625450e+00   5.3597201e+00   2.1429789e+00   4.3144736e+00   1.9361779e+00   5.1492845e+00   3.1996229e+00   2.4833664e+00   2.9539228e+00   1.8757197e+00
   8.2000000e-01   3.2575271e+00   5.2946082e+00   3.2279443e+00   5.3405596e+00   2.5334818e+00   4.9377363e+00   2.5233166e+00   5.1457895e+00   3.0288817e+00   5.1836782e+00   2.9697458e+00   5.3675745e+00   2.1647688e+00   4.3225094e+00   1.9757687e+00   5.1526859e+00   3.2291901e+00   2.4979056e+00   2.9692942e+00   1.8925945e+00
   8.3000000e-01   3.2823467e+00   5.3036385e+00   3.2480363e+00   5.3462620e+00   2.5508439e+00   4.9443001e+00   2.5391121e+00   5.1655942e+00   3.0495974e+00   5.1903274e+00   2.9783215e+00   5.3777884e+00   2.1836448e+00   4.3455123e+00   1.9976350e+00   5.1577081e+00   3.2399891e+00   2.5055067e+00   2.9781015e+00   1.9229056e+00
   8.4000000e-01   3.3035096e+00   5.3150251e+00   3.2760137e+00   5.3619639e+00   2.5620026e+00   4.9539815e+00   2.5494674e+00   5.1730483e+00   3.0634535e+00   5.2027844e+00   2.9903224e+00   5.3842009e+00   2.2017441e+00   4.3721931e+00   2.0363372e+00   5.1677139e+00   3.2608908e+00   2.5195755e+00   2.9877921e+00   1.9640764e+00
   8.5000000e-01   3.3125160e+00   5.3297321e+00   3.2901963e+00   5.3735074e+00   2.5722246e+00   4.9668243e+00   2.5670444e+00   5.1882036e+00   3.0785260e+00   5.2100530e+00   3.0270577e+00   5.3923157e+00   2.2261397e+00   4.3867954e+00   2.0503086e+00   5.1811023e+00   3.2817175e+00   2.5480229e+00   3.0098140e+00   1.9799176e+00
   8.6000000e-01   3.3223588e+00   5.3451042e+00   3.3083012e+00   5.4001289e+00   2.6124809e+00   4.9755963e+00   2.5853995e+00   5.2008729e+00   3.1088646e+00   5.2157126e+00   3.0583951e+00   5.3996032e+00   2.2438136e+00   4.4063177e+00   2.0706515e+00   5.1869453e+00   3.3094644e+00   2.5676080e+00   3.0522283e+00   2.0111238e+00
   8.7000000e-01   3.3637128e+00   5.3582182e+00   3.3364160e+00   5.4114073e+00   2.6268516e+00   4.9966970e+00   2.6134148e+00   5.2163603e+00   3.1407989e+00   5.2207413e+00   3.0874878e+00   5.4075685e+00   2.2612878e+00   4.4098283e+00   2.0889542e+00   5.1933161e+00   3.3294623e+00   2.5966940e+00   3.0701789e+00   2.0306178e+00
   8.8000000e-01   3.4341631e+00   5.3734618e+00   3.3828691e+00   5.4326869e+00   2.6516407e+00   5.0137360e+00   2.6484914e+00   5.2313136e+00   3.1591149e+00   5.2317217e+00   3.1022210e+00   5.4137715e+00   2.2984239e+00   4.4246271e+00   2.1266415e+00   5.2047024e+00   3.3889962e+00   2.6149511e+00   3.0921235e+00   2.0627093e+00
   8.9000000e-01   3.5211170e+00   5.3813050e+00   3.4772675e+00   5.4463919e+00   2.6843463e+00   5.0351704e+00   2.6754840e+00   5.2501824e+00   3.1728719e+00   5.2477383e+00   3.1197977e+00   5.4287304e+00   2.3317021e+00   4.4383084e+00   2.1555628e+00   5.2184212e+00   3.4410458e+00   2.6434069e+00   3.1030864e+00   2.0870101e+00
   9.0000000e-01   3.5490004e+00   5.3907383e+00   3.5232676e+00   5.4754818e+00   2.7138758e+00   5.0492676e+00   2.7208778e+00   5.2686930e+00   3.1873119e+00   5.2610455e+00   3.1365961e+00   5.4417192e+00   2.3577916e+00   4.4586221e+00   2.1695924e+00   5.2374408e+00   3.5448851e+00   2.6813645e+00   3.1285459e+00   2.1078833e+00
   9.1000000e-01   3.5990919e+00   5.3976881e+00   3.5881840e+00   5.4862188e+00   2.7421047e+00   5.0607160e+00   2.7372273e+00   5.2819615e+00   3.2102236e+00   5.2666254e+00   3.1587211e+00   5.4563441e+00   2.4017975e+00   4.4953834e+00   2.2025084e+00   5.2579896e+00   3.5931535e+00   2.7148594e+00   3.1438156e+00   2.1341842e+00
   9.2000000e-01   3.6428377e+00   5.4170766e+00   3.6202597e+00   5.5003281e+00   2.7626783e+00   5.0762047e+00   2.7649176e+00   5.2884939e+00   3.2542561e+00   5.2712743e+00   3.1866716e+00   5.4706025e+00   2.4320536e+00   4.5202719e+00   2.2146263e+00   5.2685330e+00   3.6519024e+00   2.7327992e+00   3.1689312e+00   2.1500263e+00
   9.3000000e-01   3.7366830e+00   5.4420066e+00   3.7170155e+00   5.5077059e+00   2.8064709e+00   5.0834609e+00   2.8089960e+00   5.3098672e+00   3.2681283e+00   5.2780453e+00   3.2128872e+00   5.4859986e+00   2.4479567e+00   4.5368047e+00   2.2549628e+00   5.2825852e+00   3.6852798e+00   2.7615808e+00   3.2048460e+00   2.1733774e+00
   9.4000000e-01   3.7841211e+00   5.4452208e+00   3.7540009e+00   5.5203809e+00   2.8558919e+00   5.0952666e+00   2.8500613e+00   5.3243969e+00   3.3006185e+00   5.2928128e+00   3.2549037e+00   5.5032545e+00   2.4760548e+00   4.5520217e+00   2.3057048e+00   5.3049231e+00   3.7385649e+00   2.8140792e+00   3.2414373e+00   2.2073894e+00
   9.5000000e-01   3.8485268e+00   5.4687408e+00   3.8411497e+00   5.5432403e+00   2.8776565e+00   5.1260660e+00   2.8703946e+00   5.3355629e+00   3.3527378e+00   5.3057506e+00   3.2972360e+00   5.5169104e+00   2.5261394e+00   4.5798495e+00   2.3635336e+00   5.3150623e+00   3.8309393e+00   2.8341796e+00   3.2700905e+00   2.2614026e+00
   9.6000000e-01   3.9057438e+00   5.4913046e+00   3.8949671e+00   5.5625030e+00   2.9336097e+00   5.1423802e+00   2.9271528e+00   5.3534524e+00   3.4036412e+00   5.3217330e+00   3.3307535e+00   5.5455380e+00   2.5744784e+00   4.5964307e+00   2.3921304e+00   5.3340553e+00   3.8647762e+00   2.9148980e+00   3.2795549e+00   2.3290708e+00
   9.7000000e-01   3.9675442e+00   5.5071805e+00   3.9526922e+00   5.5986089e+00   3.0102865e+00   5.1574957e+00   2.9791206e+00   5.3687263e+00   3.4265828e+00   5.3347727e+00   3.3816528e+00   5.5758699e+00   2.6346258e+00   4.6251482e+00   2.4378439e+00   5.3728917e+00   3.9297527e+00   2.9831824e+00   3.3120108e+00   2.3785779e+00
   9.8000000e-01   4.0421149e+00   5.5332478e+00   4.0068992e+00   5.6367065e+00   3.1066095e+00   5.2079452e+00   3.0878135e+00   5.4183778e+00   3.4859388e+00   5.3686449e+00   3.4308827e+00   5.5933760e+00   2.6995361e+00   4.6588076e+00   2.4922793e+00   5.3993072e+00   4.0435076e+00   3.0971165e+00   3.3953671e+00   2.4665684e+00
   9.9000000e-01   4.0977800e+00   5.5906891e+00   4.0778696e+00   5.6696548e+00   3.1955802e+00   5.2594249e+00   3.1986126e+00   5.4787130e+00   3.5443156e+00   5.3850485e+00   3.4979894e+00   5.6183579e+00   2.7562692e+00   4.6981235e+00   2.5750259e+00   5.4341643e+00   4.1049665e+00   3.1667409e+00   3.4292811e+00   2.4980193e+00
   1.0000000e+00   4.2019495e+00   5.6507527e+00   4.1818438e+00   5.7541330e+00   3.3080174e+00   5.2968043e+00   3.2782915e+00   5.6325942e+00   3.6640374e+00   5.4584644e+00   3.6341657e+00   5.6688934e+00   2.8806290e+00   4.7737184e+00   2.6486614e+00   5.5579170e+00   4.2059361e+00   3.2431458e+00   3.6740358e+00   2.6587438e+00


==> Figures/Prct_SE_Eq_minPilot_Qbit.txt <==
   (0)Percentile	(1)MR-Hw-Eq-PwFx-ADC-CoI	(2)RZF-Hw-Eq-PwFx-ADC-CoI	(3)MR-Hw-Eq-PwFx-unC-CoI	(4)RZF-Hw-Eq-PwFx-unC-CoI	(5)MR-Hw-Eq-PwFx-ADC-CoD1	(6)RZF-Hw-Eq-PwFx-ADC-CoD1	(7)MR-Hw-Eq-PwFx-unC-CoD1	(8)RZF-Hw-Eq-PwFx-unC-CoD1	(9)MR-Hw-Eq-PwFx-ADC-CoDK	(10)RZF-Hw-Eq-PwFx-ADC-CoDK	(11)MR-Hw-Eq-PwFx-unC-CoDK	(12)RZF-Hw-Eq-PwFx-unC-CoDK	(13)MR-Hw-Eq-PwFx-ADC-Cfree	(14)RZF-Hw-Eq-PwFx-ADC-Cfree	(15)MR-Hw-Eq-PwFx-unC-Cfree	(16)RZF-Hw-Eq-PwFx-unC-Cfree	(17)MR-Hw-mPi-PwFx-ADC-CoI	(18)RZF-Hw-mPi-PwFx-ADC-CoI	(19)MR-Hw-mPi-PwFx-unC-CoI	(20)RZF-Hw-mPi-PwFx-unC-CoI	(21)MR-Hw-mPi-PwFx-ADC-CoD1	(22)RZF-Hw-mPi-PwFx-ADC-CoD1	(23)MR-Hw-mPi-PwFx-unC-CoD1	(24)RZF-Hw-mPi-PwFx-unC-CoD1	(25)MR-Hw-mPi-PwFx-ADC-CoDK	(26)RZF-Hw-mPi-PwFx-ADC-CoDK	(27)MR-Hw-mPi-PwFx-unC-CoDK	(28)RZF-Hw-mPi-PwFx-unC-CoDK	(29)MR-Hw-mPi-PwFx-ADC-Cfree	(30)RZF-Hw-mPi-PwFx-ADC-Cfree	(31)MR-Hw-mPi-PwFx-unC-Cfree	(32)RZF-Hw-mPi-PwFx-unC-Cfree	(33)Cl_form-Hw-Eq-PwFx--CoI	(34)Cl_form-Hw-Eq-PwFx--CoD1	(35)Cl_form-Hw-Eq-PwFx--CoDK	(36)Cl_form-Hw-Eq-PwFx--Cfree	(37)Cl_form-Hw-mPi-PwFx--CoI	(38)Cl_form-Hw-mPi-PwFx--CoD1	(39)Cl_form-Hw-mPi-PwFx--CoDK	(40)Cl_form-Hw-mPi-PwFx--Cfree	
   0.0000000e+00   1.5274298e-04   2.1005892e-03   6.7206439e-05   1.5688982e-03   5.3540952e-04   1.2443513e-03   1.2377054e-04   3.8064157e-03   9.2946250e-04   1.0895636e-03   1.0706343e-04   2.3851960e-03   6.1082260e-01   1.7189572e+00   5.5927999e-01   1.9415361e+00   1.5274298e-04   2.1005892e-03   6.7206439e-05   1.5688982e-03   2.4897891e-04   2.1755463e-03   1.2377054e-04   3.8064157e-03   6.9416724e-04   1.0245508e-03   1.0706343e-04   2.3851960e-03   5.7209960e-01   2.0955049e+00   5.5927999e-01   1.9415361e+00   3.4083666e-05   6.2976005e-05   2.1224781e-04   5.3078566e-01   3.4083666e-05   8.0793127e-05   2.0902104e-04   5.6287593e-01
   1.0000000e-02   3.6092702e-03   1.2378224e-02   2.6355138e-03   5.2640122e-03   4.7749465e-03   3.8969181e-02   4.9232809e-03   3.0627251e-02   2.5361895e-02   1.1714660e-01   1.5373360e-02   9.7856524e-02   6.7707941e-01   2.3338757e+00   6.0612493e-01   2.7480674e+00   3.6092702e-03   1.2378224e-02   2.6355138e-03   5.2640122e-03   6.2851404e-03   5.1351122e-02   4.9232809e-03   3.0627251e-02   2.5934859e-02   1.1820162e-01   1.5373360e-02   9.7856524e-02   6.2537758e-01   2.8931784e+00   6.0612493e-01   2.7480674e+00   2.0169599e-03   3.6399107e-03   1.7946169e-02   5.9494281e-01   2.0169599e-03   4.6182081e-03   1.7930771e-02   6.2970574e-01
   2.0000000e-02   7.3972955e-03   2.3374901e-02   4.0739954e-03   1.9567464e-02   9.5698233e-03   4.7865564e-02   6.9932253e-03   4.3457506e-02   5.5847841e-02   2.4411119e-01   4.6556036e-02   2.0762876e-01   8.2611891e-01   2.6844839e+00   7.7651069e-01   3.5934102e+00   7.3972955e-03   2.3374901e-02   4.0739954e-03   1.9567464e-02   9.3797191e-03   7.0926180e-02   6.9932253e-03   4.3457506e-02   5.5515298e-02   2.4790071e-01   4.6556036e-02   2.0762876e-01   7.8222037e-01   3.8845969e+00   7.7651069e-01   3.5934102e+00   4.5131208e-03   5.3215965e-03   4.9850958e-02   7.5146222e-01   4.5131208e-03   6.4738165e-03   4.9861301e-02   7.9571670e-01
   3.0000000e-02   1.3783926e-02   6.2572077e-02   9.9758645e-03   5.2571670e-02   1.2465010e-02   7.4859735e-02   1.0142420e-02   6.4506604e-02   9.7499611e-02   4.1133434e-01   9.5584020e-02   3.8501042e-01   9.3130245e-01   2.7345849e+00   8.7181157e-01   3.6895902e+00   1.3783926e-02   6.2572077e-02   9.9758645e-03   5.2571670e-02   1.2512030e-02   9.1702855e-02   1.0142420e-02   6.4506604e-02   9.6861918e-02   4.1925945e-01   9.5584020e-02   3.8501042e-01   8.9475103e-01   3.9434379e+00   8.7181157e-01   3.6895902e+00   1.0539913e-02   7.2563975e-03   9.4297357e-02   8.2251608e-01   1.0539913e-02   8.5564476e-03   9.4830082e-02   8.7104596e-01
   4.0000000e-02   2.8053946e-02   1.6232775e-01   2.4070800e-02   1.2676099e-01   2.3210956e-02   1.5624245e-01   2.1236202e-02   1.5563088e-01   1.3543899e-01   5.7573973e-01   1.3269040e-01   6.0987255e-01   1.0106961e+00   2.7808959e+00   8.9179544e-01   3.7429808e+00   2.8053946e-02   1.6232775e-01   2.4070800e-02   1.2676099e-01   2.7299897e-02   1.9557170e-01   2.1236202e-02   1.5563088e-01   1.3473384e-01   5.7773901e-01   1.3269040e-01   6.0987255e-01   9.3044258e-01   3.9792205e+00   8.9179544e-01   3.7429808e+00   2.5225917e-02   2.5036701e-02   1.3219816e-01   8.5501068e-01   2.5225917e-02   2.8631539e-02   1.3240658e-01   9.0623652e-01
   5.0000000e-02   4.4971855e-02   2.2271184e-01   3.9858976e-02   2.0891991e-01   4.0898877e-02   2.3905944e-01   3.3493450e-02   2.2898295e-01   2.0651038e-01   7.0957247e-01   1.9839439e-01   7.0915174e-01   1.0491815e+00   2.8129639e+00   8.9964823e-01   3.7917211e+00   4.4971855e-02   2.2271184e-01   3.9858976e-02   2.0891991e-01   4.4307667e-02   3.0743673e-01   3.3493450e-02   2.2898295e-01   2.0613218e-01   7.0627541e-01   1.9839439e-01   7.0915174e-01   9.4981922e-01   4.0186456e+00   8.9964823e-01   3.7917211e+00   3.6681483e-02   3.3901945e-02   1.8381861e-01   8.8761533e-01   3.6681483e-02   3.7100372e-02   1.8413837e-01   9.4233823e-01
   6.0000000e-02   7.9601410e-02   3.0040665e-01   6.7841703e-02   2.8861408e-01   5.6916809e-02   3.9172522e-01   4.8902440e-02   3.8861829e-01   2.4506578e-01   8.7582262e-01   2.3160496e-01   8.3622327e-01   1.0824158e+00   2.8450378e+00   9.2114957e-01   3.8651598e+00   7.9601410e-02   3.0040665e-01   6.7841703e-02   2.8861408e-01   6.0685386e-02   4.9873190e-01   4.8902440e-02   3.8861829e-01   2.4348878e-01   8.7599642e-01   2.3160496e-01   8.3622327e-01   9.7709142e-01   4.0716555e+00   9.2114957e-01   3.8651598e+00   6.4640247e-02   3.9484605e-02   2.2325220e-01   8.8960634e-01   6.4640247e-02   4.4469411e-02   2.2533514e-01   9.4480676e-01
   7.0000000e-02   1.2611712e-01   4.0615648e-01   1.0258620e-01   3.6849466e-01   9.3654305e-02   5.6826916e-01   8.6877218e-02   5.8886578e-01   3.0404808e-01   1.0219707e+00   2.8041278e-01   1.0199157e+00   1.0923656e+00   2.8992035e+00   9.3872928e-01   3.9412001e+00   1.2611712e-01   4.0615648e-01   1.0258620e-01   3.6849466e-01   9.8892657e-02   6.7741702e-01   8.6877218e-02   5.8886578e-01   3.0311822e-01   1.0273110e+00   2.8041278e-01   1.0199157e+00   9.9351875e-01   4.1477552e+00   9.3872928e-01   3.9412001e+00   1.0889498e-01   7.9338893e-02   2.7823332e-01   8.9417088e-01   1.0889498e-01   8.8036423e-02   2.7805184e-01   9.4988841e-01
   8.0000000e-02   1.6658758e-01   5.3736119e-01   1.5898206e-01   5.1247719e-01   1.2645835e-01   7.7940769e-01   1.1774842e-01   8.2253594e-01   3.9824245e-01   1.2448600e+00   3.6319039e-01   1.2103866e+00   1.1009719e+00   2.9771400e+00   9.4473565e-01   3.9651463e+00   1.6658758e-01   5.3736119e-01   1.5898206e-01   5.1247719e-01   1.2899404e-01   9.3948152e-01   1.1774842e-01   8.2253594e-01   3.9521417e-01   1.2463919e+00   3.6319039e-01   1.2103866e+00   9.9963355e-01   4.2074940e+00   9.4473565e-01   3.9651463e+00   1.5675128e-01   1.1558157e-01   3.6335070e-01   8.9816863e-01   1.5675128e-01   1.2421219e-01   3.6478345e-01   9.5305490e-01
   9.0000000e-02   2.2600465e-01   6.7825452e-01   1.8336583e-01   6.3960790e-01   1.8200006e-01   9.1727441e-01   1.7456585e-01   9.3034464e-01   4.4226860e-01   1.4496079e+00   4.2928534e-01   1.4400057e+00   1.1139144e+00   3.0300901e+00   9.5286633e-01   4.0053575e+00   2.2600465e-01   6.7825452e-01   1.8336583e-01   6.3960790e-01   1.8698482e-01   1.0530739e+00   1.7456585e-01   9.3034464e-01   4.4173825e-01   1.4585544e+00   4.2928534e-01   1.4400057e+00   1.0082287e+00   4.2373747e+00   9.5286633e-01   4.0053575e+00   1.9842903e-01   1.6667178e-01   3.9298458e-01   9.0403771e-01   1.9842903e-01   1.8144534e-01   3.9408959e-01   9.5985210e-01
   1.0000000e-01   2.4296991e-01   7.6406137e-01   2.3568138e-01   7.7272429e-01   2.2138255e-01   9.7843170e-01   2.0147803e-01   1.0173727e+00   5.3549501e-01   1.6323361e+00   5.0594007e-01   1.6582143e+00   1.1318281e+00   3.0574442e+00   9.6268427e-01   4.0194820e+00   2.4296991e-01   7.6406137e-01   2.3568138e-01   7.7272429e-01   2.2099315e-01   1.1415082e+00   2.0147803e-01   1.0173727e+00   5.3259659e-01   1.6333099e+00   5.0594007e-01   1.6582143e+00   1.0215090e+00   4.2451816e+00   9.6268427e-01   4.0194820e+00   2.4109559e-01   1.9384346e-01   5.0892829e-01   9.1029296e-01   2.4109559e-01   2.0790634e-01   5.0945027e-01   9.6727052e-01
   1.1000000e-01   3.3898342e-01   8.9088550e-01   3.1032979e-01   8.5424961e-01   2.5667906e-01   1.1883963e+00   2.4870551e-01   1.2240376e+00   5.8692064e-01   1.7987661e+00   5.7746451e-01   1.8278728e+00   1.1436196e+00   3.0807622e+00   9.6624816e-01   4.0768161e+00   3.3898342e-01   8.9088550e-01   3.1032979e-01   8.5424961e-01   2.6150448e-01   1.3454064e+00   2.4870551e-01   1.2240376e+00   5.8706384e-01   1.8049392e+00   5.7746451e-01   1.8278728e+00   1.0251862e+00   4.2697730e+00   9.6624816e-01   4.0768161e+00   3.1624101e-01   2.3821088e-01   5.6929284e-01   9.1945771e-01   3.1624101e-01   2.5457733e-01   5.7058520e-01   9.7639364e-01
   1.2000000e-01   3.7999046e-01   9.7618317e-01   3.6427070e-01   9.5547533e-01   3.0474085e-01   1.3741080e+00   2.8553684e-01   1.4050794e+00   6.9978562e-01   1.9682876e+00   6.8514020e-01   1.9806023e+00   1.1560958e+00   3.1461227e+00   9.9032675e-01   4.1158897e+00   3.7999046e-01   9.7618317e-01   3.6427070e-01   9.5547533e-01   3.0632722e-01   1.5712725e+00   2.8553684e-01   1.4050794e+00   6.9382298e-01   1.9708397e+00   6.8514020e-01   1.9806023e+00   1.0343930e+00   4.2983379e+00   9.9032675e-01   4.1158897e+00   3.7822287e-01   2.7665835e-01   6.5853915e-01   9.3020311e-01   3.7822287e-01   2.8897009e-01   6.5881687e-01   9.8833997e-01
   1.3000000e-01   4.3180826e-01   1.2451341e+00   4.0613418e-01   1.2079752e+00   3.9936069e-01   1.5511620e+00   3.9830816e-01   1.6473985e+00   7.8907682e-01   2.1846185e+00   7.6609011e-01   2.1427660e+00   1.1636485e+00   3.1788903e+00   9.9500388e-01   4.1444105e+00   4.3180826e-01   1.2451341e+00   4.0613418e-01   1.2079752e+00   4.0553917e-01   1.7456926e+00   3.9830816e-01   1.6473985e+00   7.8774110e-01   2.1839624e+00   7.6609011e-01   2.1427660e+00   1.0434238e+00   4.3498908e+00   9.9500388e-01   4.1444105e+00   4.2912486e-01   3.5576521e-01   7.4253035e-01   9.4545757e-01   4.2912486e-01   3.7625535e-01   7.4401655e-01   1.0017785e+00
   1.4000000e-01   5.3531440e-01   1.4136006e+00   5.1273277e-01   1.3867373e+00   4.7244455e-01   1.8123340e+00   4.6230454e-01   1.8756884e+00   9.0608351e-01   2.3566051e+00   8.5532221e-01   2.3514025e+00   1.1803627e+00   3.2134793e+00   1.0069866e+00   4.1867119e+00   5.3531440e-01   1.4136006e+00   5.1273277e-01   1.3867373e+00   4.8685589e-01   1.9853771e+00   4.6230454e-01   1.8756884e+00   9.0491271e-01   2.3495653e+00   8.5532221e-01   2.3514025e+00   1.0531756e+00   4.4029848e+00   1.0069866e+00   4.1867119e+00   5.0573986e-01   4.5790910e-01   8.4961714e-01   9.5510160e-01   5.0573986e-01   4.7074826e-01   8.4978866e-01   1.0134865e+00
   1.5000000e-01   5.8843055e-01   1.6092264e+00   5.6849709e-01   1.5708450e+00   5.3721301e-01   1.9118060e+00   5.1329379e-01   2.0013530e+00   9.3109541e-01   2.7010149e+00   9.0173535e-01   2.6974701e+00   1.1939485e+00   3.2454197e+00   1.0138812e+00   4.2104699e+00   5.8843055e-01   1.6092264e+00   5.6849709e-01   1.5708450e+00   5.3567631e-01   2.0939410e+00   5.1329379e-01   2.0013530e+00   9.2784893e-01   2.7022018e+00   9.0173535e-01   2.6974701e+00   1.0623292e+00   4.4421180e+00   1.0138812e+00   4.2104699e+00   5.6062968e-01   5.2130321e-01   9.1035689e-01   9.6087093e-01   5.6062968e-01   5.3970153e-01   9.1302485e-01   1.0181074e+00
   1.6000000e-01   6.5555586e-01   1.6972874e+00   6.4506928e-01   1.6661077e+00   5.8091494e-01   2.0067562e+00   5.5745486e-01   2.0764709e+00   9.7656255e-01   2.7811153e+00   9.4476965e-01   2.7915774e+00   1.2001654e+00   3.2873450e+00   1.0218709e+00   4.2446738e+00   6.5555586e-01   1.6972874e+00   6.4506928e-01   1.6661077e+00   5.7413505e-01   2.2124642e+00   5.5745486e-01   2.0764709e+00   9.7020427e-01   2.7778343e+00   9.4476965e-01   2.7915774e+00   1.0740282e+00   4.4876007e+00   1.0218709e+00   4.2446738e+00   6.3385363e-01   5.4837014e-01   9.5944361e-01   9.7238714e-01   6.3385363e-01   5.6384348e-01   9.6037318e-01   1.0275062e+00
   1.7000000e-01   7.0977773e-01   1.7664826e+00   6.9999403e-01   1.7634189e+00   5.9579907e-01   2.1177254e+00   5.8504328e-01   2.2116065e+00   1.0189425e+00   2.8413713e+00   1.0038716e+00   2.8784912e+00   1.2178403e+00   3.3261370e+00   1.0249196e+00   4.2541767e+00   7.0977773e-01   1.7664826e+00   6.9999403e-01   1.7634189e+00   5.9250933e-01   2.2746187e+00   5.8504328e-01   2.2116065e+00   1.0172266e+00   2.8425549e+00   1.0038716e+00   2.8784912e+00   1.0917153e+00   4.5215916e+00   1.0249196e+00   4.2541767e+00   7.1379090e-01   5.7341371e-01   9.8817935e-01   9.7555256e-01   7.1379090e-01   6.0015177e-01   9.8915099e-01   1.0344100e+00
   1.8000000e-01   7.8305429e-01   1.9353516e+00   7.7384466e-01   1.9261478e+00   6.5298888e-01   2.2263103e+00   6.4185549e-01   2.3244562e+00   1.1181189e+00   2.9321321e+00   1.0725212e+00   2.9613549e+00   1.2333933e+00   3.3459044e+00   1.0512712e+00   4.2829611e+00   7.8305429e-01   1.9353516e+00   7.7384466e-01   1.9261478e+00   6.4862944e-01   2.4641754e+00   6.4185549e-01   2.3244562e+00   1.1116083e+00   2.9357798e+00   1.0725212e+00   2.9613549e+00   1.0983972e+00   4.5373855e+00   1.0512712e+00   4.2829611e+00   7.6796410e-01   6.4629973e-01   1.0680740e+00   9.8556367e-01   7.6796410e-01   6.6473590e-01   1.0702727e+00   1.0470203e+00
   1.9000000e-01   8.3296772e-01   2.0638902e+00   7.8813909e-01   2.0733086e+00   6.8980600e-01   2.3561347e+00   6.7969996e-01   2.4304885e+00   1.1663499e+00   2.9727568e+00   1.1372946e+00   3.0525556e+00   1.2505743e+00   3.3906303e+00   1.0593224e+00   4.3028551e+00   8.3296772e-01   2.0638902e+00   7.8813909e-01   2.0733086e+00   6.9792484e-01   2.5109202e+00   6.7969996e-01   2.4304885e+00   1.1641779e+00   2.9707133e+00   1.1372946e+00   3.0525556e+00   1.1063211e+00   4.5640769e+00   1.0593224e+00   4.3028551e+00   8.2298387e-01   6.7019521e-01   1.1468213e+00   9.9898106e-01   8.2298387e-01   6.9229172e-01   1.1494732e+00   1.0582132e+00
   2.0000000e-01   9.2089402e-01   2.1340956e+00   8.9763745e-01   2.1238910e+00   7.4659587e-01   2.4340527e+00   7.3465016e-01   2.5147232e+00   1.2579801e+00   3.1511137e+00   1.2186257e+00   3.1585784e+00   1.2704808e+00   3.4504944e+00   1.0716234e+00   4.3320807e+00   9.2089402e-01   2.1340956e+00   8.9763745e-01   2.1238910e+00   7.5710161e-01   2.6830424e+00   7.3465016e-01   2.5147232e+00   1.2540403e+00   3.1516280e+00   1.2186257e+00   3.1585784e+00   1.1406623e+00   4.5766477e+00   1.0716234e+00   4.3320807e+00   9.0567184e-01   7.0258834e-01   1.2044262e+00   1.0229693e+00   9.0567184e-01   7.4006019e-01   1.2068611e+00   1.0849831e+00
   2.1000000e-01   9.6554523e-01   2.2119910e+00   9.4639479e-01   2.2089982e+00   7.7072712e-01   2.5546486e+00   7.7169203e-01   2.6695596e+00   1.2803366e+00   3.2652239e+00   1.2609090e+00   3.2115308e+00   1.2883631e+00   3.4702774e+00   1.0817738e+00   4.3839207e+00   9.6554523e-01   2.2119910e+00   9.4639479e-01   2.2089982e+00   7.7683615e-01   2.7923963e+00   7.7169203e-01   2.6695596e+00   1.2781388e+00   3.2668704e+00   1.2609090e+00   3.2115308e+00   1.1560889e+00   4.6103425e+00   1.0817738e+00   4.3839207e+00   9.7100840e-01   7.6345329e-01   1.2582180e+00   1.0324999e+00   9.7100840e-01   7.8660708e-01   1.2598140e+00   1.0924350e+00
   2.2000000e-01   1.0664905e+00   2.3008708e+00   1.0500702e+00   2.3067515e+00   8.7114073e-01   2.7577679e+00   8.5925444e-01   2.7912904e+00   1.3577102e+00   3.3155170e+00   1.2886711e+00   3.4120843e+00   1.2973812e+00   3.4801222e+00   1.0994559e+00   4.4147211e+00   1.0664905e+00   2.3008708e+00   1.0500702e+00   2.3067515e+00   8.7278911e-01   2.9324142e+00   8.5925444e-01   2.7912904e+00   1.3530774e+00   3.3213538e+00   1.2886711e+00   3.4120843e+00   1.1719214e+00   4.6335127e+00   1.0994559e+00   4.4147211e+00   1.0298446e+00   8.3146561e-01   1.3033394e+00   1.0442922e+00   1.0298446e+00   8.4402665e-01   1.3064785e+00   1.1074029e+00
   2.3000000e-01   1.1233192e+00   2.4206155e+00   1.1081890e+00   2.4278429e+00   9.6539648e-01   2.8933704e+00   9.5045970e-01   2.9953564e+00   1.3815934e+00   3.4465576e+00   1.3444324e+00   3.4630406e+00   1.3013918e+00   3.5027941e+00   1.1196898e+00   4.4343998e+00   1.1233192e+00   2.4206155e+00   1.1081890e+00   2.4278429e+00   9.5973301e-01   3.0913984e+00   9.5045970e-01   2.9953564e+00   1.3818677e+00   3.4506453e+00   1.3444324e+00   3.4630406e+00   1.1833806e+00   4.6518314e+00   1.1196898e+00   4.4343998e+00   1.1101896e+00   9.3038080e-01   1.3454954e+00   1.0543375e+00   1.1101896e+00   9.4188155e-01   1.3479772e+00   1.1165421e+00
   2.4000000e-01   1.1649730e+00   2.5443588e+00   1.1545866e+00   2.5353255e+00   1.0038057e+00   3.0300384e+00   9.7160334e-01   3.1251396e+00   1.4540746e+00   3.4921404e+00   1.4215103e+00   3.5788604e+00   1.3158920e+00   3.5287098e+00   1.1310262e+00   4.4837338e+00   1.1649730e+00   2.5443588e+00   1.1545866e+00   2.5353255e+00   9.9554067e-01   3.2034578e+00   9.7160334e-01   3.1251396e+00   1.4509311e+00   3.5064263e+00   1.4215103e+00   3.5788604e+00   1.1951916e+00   4.6662534e+00   1.1310262e+00   4.4837338e+00   1.1470478e+00   9.6886738e-01   1.4138759e+00   1.0912544e+00   1.1470478e+00   9.8861923e-01   1.4159660e+00   1.1556237e+00
   2.5000000e-01   1.2130883e+00   2.6093269e+00   1.1885938e+00   2.6129515e+00   1.0428550e+00   3.1211685e+00   1.0438211e+00   3.1915207e+00   1.5032976e+00   3.5356553e+00   1.4525358e+00   3.6118360e+00   1.3267485e+00   3.5455712e+00   1.1441031e+00   4.5084046e+00   1.2130883e+00   2.6093269e+00   1.1885938e+00   2.6129515e+00   1.0492133e+00   3.3594329e+00   1.0438211e+00   3.1915207e+00   1.4984267e+00   3.5415815e+00   1.4525358e+00   3.6118360e+00   1.2107772e+00   4.6986101e+00   1.1441031e+00   4.5084046e+00   1.1759070e+00   1.0125638e+00   1.4656560e+00   1.1107286e+00   1.1759070e+00   1.0350029e+00   1.4690581e+00   1.1744812e+00
   2.6000000e-01   1.2422366e+00   2.7395127e+00   1.2214854e+00   2.7303710e+00   1.1082131e+00   3.2334856e+00   1.0899992e+00   3.3116035e+00   1.5588077e+00   3.6169099e+00   1.5296554e+00   3.6616315e+00   1.3499957e+00   3.5725388e+00   1.1528586e+00   4.5278911e+00   1.2422366e+00   2.7395127e+00   1.2214854e+00   2.7303710e+00   1.1054089e+00   3.4450804e+00   1.0899992e+00   3.3116035e+00   1.5535291e+00   3.6262197e+00   1.5296554e+00   3.6616315e+00   1.2302631e+00   4.7156233e+00   1.1528586e+00   4.5278911e+00   1.2099456e+00   1.0773006e+00   1.5114857e+00   1.1150425e+00   1.2099456e+00   1.0861486e+00   1.5137613e+00   1.1790629e+00
   2.7000000e-01   1.2588834e+00   2.8269344e+00   1.2357724e+00   2.8625338e+00   1.1583860e+00   3.3692946e+00   1.1363452e+00   3.4527662e+00   1.6046612e+00   3.6696005e+00   1.5674926e+00   3.7077761e+00   1.3617992e+00   3.6027336e+00   1.1726553e+00   4.5500390e+00   1.2588834e+00   2.8269344e+00   1.2357724e+00   2.8625338e+00   1.1551145e+00   3.5196483e+00   1.1363452e+00   3.4527662e+00   1.6037405e+00   3.6777588e+00   1.5674926e+00   3.7077761e+00   1.2369658e+00   4.7243055e+00   1.1726553e+00   4.5500390e+00   1.2371772e+00   1.1277566e+00   1.5374340e+00   1.1270761e+00   1.2371772e+00   1.1485076e+00   1.5427348e+00   1.1891931e+00
   2.8000000e-01   1.2979016e+00   2.9887294e+00   1.2607222e+00   2.9737978e+00   1.1852275e+00   3.4066269e+00   1.1726558e+00   3.5567949e+00   1.6525326e+00   3.7462619e+00   1.5983993e+00   3.7766173e+00   1.3673380e+00   3.6284397e+00   1.1813485e+00   4.5658252e+00   1.2979016e+00   2.9887294e+00   1.2607222e+00   2.9737978e+00   1.1854424e+00   3.6634103e+00   1.1726558e+00   3.5567949e+00   1.6526732e+00   3.7443137e+00   1.5983993e+00   3.7766173e+00   1.2429742e+00   4.7453593e+00   1.1813485e+00   4.5658252e+00   1.2635646e+00   1.1608389e+00   1.5621241e+00   1.1316352e+00   1.2635646e+00   1.1733619e+00   1.5672447e+00   1.1977745e+00
   2.9000000e-01   1.3496043e+00   3.1319416e+00   1.3168136e+00   3.1515645e+00   1.2125841e+00   3.5489970e+00   1.1990806e+00   3.7107255e+00   1.6783251e+00   3.8256568e+00   1.6440590e+00   3.8781363e+00   1.3819807e+00   3.6588471e+00   1.1914558e+00   4.5758933e+00   1.3496043e+00   3.1319416e+00   1.3168136e+00   3.1515645e+00   1.2019983e+00   3.7714679e+00   1.1990806e+00   3.7107255e+00   1.6776517e+00   3.8382725e+00   1.6440590e+00   3.8781363e+00   1.2482085e+00   4.7854752e+00   1.1914558e+00   4.5758933e+00   1.3174412e+00   1.1991660e+00   1.5980359e+00   1.1466474e+00   1.3174412e+00   1.2148967e+00   1.6014869e+00   1.2104263e+00
   3.0000000e-01   1.4024134e+00   3.2112766e+00   1.3902191e+00   3.2161875e+00   1.2558734e+00   3.6462165e+00   1.2332161e+00   3.7768826e+00   1.7189307e+00   3.9583952e+00   1.6658945e+00   4.0255269e+00   1.3946053e+00   3.6773921e+00   1.1994992e+00   4.5973414e+00   1.4024134e+00   3.2112766e+00   1.3902191e+00   3.2161875e+00   1.2456553e+00   3.9262635e+00   1.2332161e+00   3.7768826e+00   1.7184243e+00   3.9705640e+00   1.6658945e+00   4.0255269e+00   1.2631538e+00   4.8046354e+00   1.1994992e+00   4.5973414e+00   1.3808684e+00   1.2292923e+00   1.6293206e+00   1.1531714e+00   1.3808684e+00   1.2505819e+00   1.6318701e+00   1.2174848e+00
   3.1000000e-01   1.4816974e+00   3.2851223e+00   1.4299883e+00   3.2751454e+00   1.2818520e+00   3.7845427e+00   1.2785703e+00   3.8974958e+00   1.7414823e+00   4.0094088e+00   1.6953482e+00   4.0993109e+00   1.4113522e+00   3.6965112e+00   1.2047870e+00   4.6070950e+00   1.4816974e+00   3.2851223e+00   1.4299883e+00   3.2751454e+00   1.2753353e+00   3.9909324e+00   1.2785703e+00   3.8974958e+00   1.7387228e+00   4.0338793e+00   1.6953482e+00   4.0993109e+00   1.2874967e+00   4.8223849e+00   1.2047870e+00   4.6070950e+00   1.4414476e+00   1.2464662e+00   1.6745612e+00   1.1660212e+00   1.4414476e+00   1.2695892e+00   1.6785770e+00   1.2304788e+00
   3.2000000e-01   1.5186866e+00   3.3627398e+00   1.5032029e+00   3.3127865e+00   1.3479396e+00   3.8678438e+00   1.3127517e+00   3.9974278e+00   1.7889445e+00   4.0732643e+00   1.7422443e+00   4.1493838e+00   1.4390051e+00   3.7284049e+00   1.2243892e+00   4.6214637e+00   1.5186866e+00   3.3627398e+00   1.5032029e+00   3.3127865e+00   1.3349532e+00   4.0522260e+00   1.3127517e+00   3.9974278e+00   1.7862549e+00   4.0750212e+00   1.7422443e+00   4.1493838e+00   1.2995670e+00   4.8294337e+00   1.2243892e+00   4.6214637e+00   1.4942658e+00   1.2961624e+00   1.7345053e+00   1.1780190e+00   1.4942658e+00   1.3035476e+00   1.7365492e+00   1.2448252e+00
   3.3000000e-01   1.5732488e+00   3.4838761e+00   1.5346797e+00   3.4904965e+00   1.3870817e+00   3.9522320e+00   1.3517988e+00   4.1456489e+00   1.8097409e+00   4.1575974e+00   1.7806932e+00   4.2392090e+00   1.4473666e+00   3.7449224e+00   1.2457297e+00   4.6349117e+00   1.5732488e+00   3.4838761e+00   1.5346797e+00   3.4904965e+00   1.3795204e+00   4.2208216e+00   1.3517988e+00   4.1456489e+00   1.8096417e+00   4.1552554e+00   1.7806932e+00   4.2392090e+00   1.3100466e+00   4.8419114e+00   1.2457297e+00   4.6349117e+00   1.5276746e+00   1.3555088e+00   1.7639132e+00   1.1946667e+00   1.5276746e+00   1.3666937e+00   1.7665712e+00   1.2555890e+00
   3.4000000e-01   1.6535888e+00   3.6182875e+00   1.6185866e+00   3.6072354e+00   1.4478085e+00   4.0589736e+00   1.4414028e+00   4.2133097e+00   1.8381349e+00   4.2049964e+00   1.7952324e+00   4.2978282e+00   1.4589054e+00   3.7504702e+00   1.2548250e+00   4.6523958e+00   1.6535888e+00   3.6182875e+00   1.6185866e+00   3.6072354e+00   1.4535078e+00   4.3024315e+00   1.4414028e+00   4.2133097e+00   1.8376605e+00   4.2154350e+00   1.7952324e+00   4.2978282e+00   1.3155032e+00   4.8483677e+00   1.2548250e+00   4.6523958e+00   1.5692062e+00   1.4013796e+00   1.7874167e+00   1.2055751e+00   1.5692062e+00   1.4127872e+00   1.7901001e+00   1.2693904e+00
   3.5000000e-01   1.6755120e+00   3.6843811e+00   1.6393191e+00   3.6960029e+00   1.4873101e+00   4.1125208e+00   1.4736973e+00   4.2555244e+00   1.8968868e+00   4.3082459e+00   1.8729359e+00   4.3682351e+00   1.4670908e+00   3.7576601e+00   1.2749130e+00   4.6626296e+00   1.6755120e+00   3.6843811e+00   1.6393191e+00   3.6960029e+00   1.4884598e+00   4.3367089e+00   1.4736973e+00   4.2555244e+00   1.8949645e+00   4.3061622e+00   1.8729359e+00   4.3682351e+00   1.3329032e+00   4.8614543e+00   1.2749130e+00   4.6626296e+00   1.6255163e+00   1.4513962e+00   1.8398583e+00   1.2159860e+00   1.6255163e+00   1.4687461e+00   1.8420436e+00   1.2819423e+00
   3.6000000e-01   1.7196224e+00   3.7278090e+00   1.6889105e+00   3.7479773e+00   1.5280984e+00   4.1484072e+00   1.5039400e+00   4.3038071e+00   1.9436484e+00   4.3778617e+00   1.9149091e+00   4.4690547e+00   1.4843111e+00   3.7716612e+00   1.2788333e+00   4.6751800e+00   1.7196224e+00   3.7278090e+00   1.6889105e+00   3.7479773e+00   1.5103111e+00   4.3924583e+00   1.5039400e+00   4.3038071e+00   1.9417125e+00   4.3957231e+00   1.9149091e+00   4.4690547e+00   1.3514660e+00   4.8740269e+00   1.2788333e+00   4.6751800e+00   1.6961642e+00   1.4971855e+00   1.9078846e+00   1.2255438e+00   1.6961642e+00   1.5127519e+00   1.9090847e+00   1.2894853e+00
   3.7000000e-01   1.8142952e+00   3.8096066e+00   1.7780711e+00   3.8466555e+00   1.5492841e+00   4.2165110e+00   1.5251470e+00   4.3652953e+00   1.9928582e+00   4.4145268e+00   1.9559423e+00   4.5676817e+00   1.4991292e+00   3.7855170e+00   1.2971751e+00   4.6934789e+00   1.8142952e+00   3.8096066e+00   1.7780711e+00   3.8466555e+00   1.5433647e+00   4.4496941e+00   1.5251470e+00   4.3652953e+00   1.9861245e+00   4.4143288e+00   1.9559423e+00   4.5676817e+00   1.3587185e+00   4.8793050e+00   1.2971751e+00   4.6934789e+00   1.7769890e+00   1.5348528e+00   1.9412720e+00   1.2337422e+00   1.7769890e+00   1.5537675e+00   1.9479063e+00   1.3047285e+00
   3.8000000e-01   1.8679285e+00   3.8982789e+00   1.8308868e+00   3.9122038e+00   1.5668472e+00   4.2423423e+00   1.5596810e+00   4.4010607e+00   2.0228982e+00   4.5093264e+00   1.9732038e+00   4.6231959e+00   1.5090732e+00   3.7994944e+00   1.3245304e+00   4.7114951e+00   1.8679285e+00   3.8982789e+00   1.8308868e+00   3.9122038e+00   1.5627242e+00   4.4865806e+00   1.5596810e+00   4.4010607e+00   2.0205286e+00   4.5191146e+00   1.9732038e+00   4.6231959e+00   1.3733614e+00   4.8865897e+00   1.3245304e+00   4.7114951e+00   1.8398173e+00   1.5527118e+00   1.9821470e+00   1.2565981e+00   1.8398173e+00   1.5755077e+00   1.9859492e+00   1.3261129e+00
   3.9000000e-01   1.9176668e+00   3.9639167e+00   1.8813049e+00   3.9925495e+00   1.6004148e+00   4.2766041e+00   1.5823686e+00   4.4279546e+00   2.0551521e+00   4.5279386e+00   2.0039655e+00   4.6753588e+00   1.5293216e+00   3.8053588e+00   1.3317492e+00   4.7223158e+00   1.9176668e+00   3.9639167e+00   1.8813049e+00   3.9925495e+00   1.6023761e+00   4.5583769e+00   1.5823686e+00   4.4279546e+00   2.0499669e+00   4.5429922e+00   2.0039655e+00   4.6753588e+00   1.3911036e+00   4.8945017e+00   1.3317492e+00   4.7223158e+00   1.8687713e+00   1.5764165e+00   2.0155169e+00   1.2838739e+00   1.8687713e+00   1.6000079e+00   2.0194303e+00   1.3539817e+00
   4.0000000e-01   1.9389041e+00   4.0557772e+00   1.9134038e+00   4.0579272e+00   1.6776474e+00   4.3154617e+00   1.6412283e+00   4.4962066e+00   2.0696200e+00   4.5732613e+00   2.0400655e+00   4.7272634e+00   1.5557001e+00   3.8177616e+00   1.3463480e+00   4.7360718e+00   1.9389041e+00   4.0557772e+00   1.9134038e+00   4.0579272e+00   1.6720429e+00   4.5948255e+00   1.6412283e+00   4.4962066e+00   2.0689037e+00   4.5997840e+00   2.0400655e+00   4.7272634e+00   1.4051004e+00   4.8993035e+00   1.3463480e+00   4.7360718e+00   1.9077185e+00   1.6396001e+00   2.0570840e+00   1.2975027e+00   1.9077185e+00   1.6590012e+00   2.0625587e+00   1.3657678e+00
   4.1000000e-01   1.9789715e+00   4.1139201e+00   1.9684061e+00   4.1415514e+00   1.7036584e+00   4.3484471e+00   1.6902052e+00   4.5409874e+00   2.1277678e+00   4.6599237e+00   2.0845925e+00   4.7714123e+00   1.5618472e+00   3.8298885e+00   1.3613491e+00   4.7572630e+00   1.9789715e+00   4.1139201e+00   1.9684061e+00   4.1415514e+00   1.6870920e+00   4.6198184e+00   1.6902052e+00   4.5409874e+00   2.1214416e+00   4.6737228e+00   2.0845925e+00   4.7714123e+00   1.4231534e+00   4.9087985e+00   1.3613491e+00   4.7572630e+00   1.9536254e+00   1.6645204e+00   2.0847666e+00   1.3055564e+00   1.9536254e+00   1.7083245e+00   2.0889235e+00   1.3729655e+00
   4.2000000e-01   2.0041638e+00   4.1741659e+00   2.0055335e+00   4.2154080e+00   1.7255180e+00   4.3712568e+00   1.7213032e+00   4.5638358e+00   2.1519584e+00   4.6860916e+00   2.0940322e+00   4.8113285e+00   1.5704725e+00   3.8390250e+00   1.3740972e+00   4.7622244e+00   2.0041638e+00   4.1741659e+00   2.0055335e+00   4.2154080e+00   1.7202805e+00   4.6336246e+00   1.7213032e+00   4.5638358e+00   2.1460351e+00   4.7138045e+00   2.0940322e+00   4.8113285e+00   1.4333433e+00   4.9210799e+00   1.3740972e+00   4.7622244e+00   2.0159566e+00   1.7090194e+00   2.0974622e+00   1.3127591e+00   2.0159566e+00   1.7326458e+00   2.0998941e+00   1.3830169e+00
   4.3000000e-01   2.0700763e+00   4.2298718e+00   2.0318242e+00   4.2673132e+00   1.7729938e+00   4.3829507e+00   1.7485880e+00   4.5845220e+00   2.1664609e+00   4.7204533e+00   2.1169016e+00   4.8752361e+00   1.5752958e+00   3.8541774e+00   1.3840814e+00   4.7709704e+00   2.0700763e+00   4.2298718e+00   2.0318242e+00   4.2673132e+00   1.7602666e+00   4.6747887e+00   1.7485880e+00   4.5845220e+00   2.1631611e+00   4.7402978e+00   2.1169016e+00   4.8752361e+00   1.4472197e+00   4.9272491e+00   1.3840814e+00   4.7709704e+00   2.0375712e+00   1.7325306e+00   2.1064423e+00   1.3290073e+00   2.0375712e+00   1.7503737e+00   2.1140591e+00   1.3962398e+00
   4.4000000e-01   2.1068675e+00   4.3974856e+00   2.0703585e+00   4.4360158e+00   1.7937304e+00   4.4105051e+00   1.7789693e+00   4.6017955e+00   2.2134278e+00   4.7493247e+00   2.1444722e+00   4.8956588e+00   1.5873418e+00   3.8632649e+00   1.4040030e+00   4.7820490e+00   2.1068675e+00   4.3974856e+00   2.0703585e+00   4.4360158e+00   1.7838730e+00   4.7017097e+00   1.7789693e+00   4.6017955e+00   2.2116908e+00   4.7781018e+00   2.1444722e+00   4.8956588e+00   1.4620522e+00   4.9350930e+00   1.4040030e+00   4.7820490e+00   2.0663134e+00   1.7739592e+00   2.1296453e+00   1.3389193e+00   2.0663134e+00   1.7976758e+00   2.1366527e+00   1.4071277e+00
   4.5000000e-01   2.1614904e+00   4.4397560e+00   2.1141007e+00   4.4720096e+00   1.8269569e+00   4.4437779e+00   1.8214950e+00   4.6203511e+00   2.2328654e+00   4.7748852e+00   2.1601419e+00   4.9161208e+00   1.5908442e+00   3.8892969e+00   1.4091046e+00   4.7934893e+00   2.1614904e+00   4.4397560e+00   2.1141007e+00   4.4720096e+00   1.8214402e+00   4.7263243e+00   1.8214950e+00   4.6203511e+00   2.2240517e+00   4.7874872e+00   2.1601419e+00   4.9161208e+00   1.4706237e+00   4.9477749e+00   1.4091046e+00   4.7934893e+00   2.1167481e+00   1.7970297e+00   2.1607859e+00   1.3492927e+00   2.1167481e+00   1.8204923e+00   2.1645028e+00   1.4186734e+00
   4.6000000e-01   2.2017253e+00   4.4626099e+00   2.1584171e+00   4.4883200e+00   1.8540323e+00   4.4619916e+00   1.8341779e+00   4.6439841e+00   2.2592255e+00   4.7904449e+00   2.2111895e+00   4.9450045e+00   1.5945719e+00   3.9035165e+00   1.4219454e+00   4.8011289e+00   2.2017253e+00   4.4626099e+00   2.1584171e+00   4.4883200e+00   1.8429942e+00   4.7421845e+00   1.8341779e+00   4.6439841e+00   2.2558071e+00   4.8068034e+00   2.2111895e+00   4.9450045e+00   1.4801404e+00   4.9540527e+00   1.4219454e+00   4.8011289e+00   2.1650423e+00   1.8092772e+00   2.1918941e+00   1.3543319e+00   2.1650423e+00   1.8318336e+00   2.1978846e+00   1.4268242e+00
   4.7000000e-01   2.2421872e+00   4.5050221e+00   2.2076063e+00   4.5481431e+00   1.8722353e+00   4.4993036e+00   1.8435636e+00   4.6589014e+00   2.3063879e+00   4.8222377e+00   2.2522757e+00   4.9673139e+00   1.6055603e+00   3.9149012e+00   1.4334209e+00   4.8101273e+00   2.2421872e+00   4.5050221e+00   2.2076063e+00   4.5481431e+00   1.8494536e+00   4.7618346e+00   1.8435636e+00   4.6589014e+00   2.3009332e+00   4.8383807e+00   2.2522757e+00   4.9673139e+00   1.4898871e+00   4.9603642e+00   1.4334209e+00   4.8101273e+00   2.2272954e+00   1.8230253e+00   2.2330309e+00   1.3711383e+00   2.2272954e+00   1.8482092e+00   2.2388487e+00   1.4406920e+00
   4.8000000e-01   2.2705833e+00   4.5454372e+00   2.2325757e+00   4.5693392e+00   1.8838884e+00   4.5289363e+00   1.8537090e+00   4.6735885e+00   2.3295925e+00   4.8399801e+00   2.2703888e+00   4.9996276e+00   1.6195711e+00   3.9373305e+00   1.4398490e+00   4.8148710e+00   2.2705833e+00   4.5454372e+00   2.2325757e+00   4.5693392e+00   1.8638767e+00   4.7795209e+00   1.8537090e+00   4.6735885e+00   2.3293516e+00   4.8550104e+00   2.2703888e+00   4.9996276e+00   1.5028962e+00   4.9712370e+00   1.4398490e+00   4.8148710e+00   2.2447943e+00   1.8338727e+00   2.2686503e+00   1.3872690e+00   2.2447943e+00   1.8593443e+00   2.2753286e+00   1.4576049e+00
   4.9000000e-01   2.2999677e+00   4.5718424e+00   2.2639217e+00   4.6114378e+00   1.8910684e+00   4.5451882e+00   1.8767062e+00   4.7043727e+00   2.3747139e+00   4.8570223e+00   2.3331349e+00   5.0249784e+00   1.6383508e+00   3.9456470e+00   1.4490095e+00   4.8232426e+00   2.2999677e+00   4.5718424e+00   2.2639217e+00   4.6114378e+00   1.8809690e+00   4.8116893e+00   1.8767062e+00   4.7043727e+00   2.3710151e+00   4.8783809e+00   2.3331349e+00   5.0249784e+00   1.5132226e+00   4.9821804e+00   1.4490095e+00   4.8232426e+00   2.2631307e+00   1.8557128e+00   2.3121466e+00   1.3977532e+00   2.2631307e+00   1.8815739e+00   2.3185352e+00   1.4655911e+00
   5.0000000e-01   2.3334502e+00   4.6607411e+00   2.2969568e+00   4.6685795e+00   1.9042606e+00   4.5617124e+00   1.8941686e+00   4.7410969e+00   2.4022087e+00   4.8775334e+00   2.3564229e+00   5.0615719e+00   1.6571484e+00   3.9511331e+00   1.4589141e+00   4.8327178e+00   2.3334502e+00   4.6607411e+00   2.2969568e+00   4.6685795e+00   1.8916093e+00   4.8272679e+00   1.8941686e+00   4.7410969e+00   2.3959105e+00   4.8970131e+00   2.3564229e+00   5.0615719e+00   1.5207727e+00   4.9912326e+00   1.4589141e+00   4.8327178e+00   2.2869868e+00   1.8714289e+00   2.3413563e+00   1.4121035e+00   2.2869868e+00   1.8994900e+00   2.3477171e+00   1.4799984e+00
   5.1000000e-01   2.3782578e+00   4.6964410e+00   2.3262875e+00   4.7427475e+00   1.9165543e+00   4.5805988e+00   1.9108004e+00   4.7526934e+00   2.4123236e+00   4.9080787e+00   2.3657389e+00   5.0754028e+00   1.6677160e+00   3.9666840e+00   1.4720312e+00   4.8402727e+00   2.3782578e+00   4.6964410e+00   2.3262875e+00   4.7427475e+00   1.9086727e+00   4.8527737e+00   1.9108004e+00   4.7526934e+00   2.4095171e+00   4.9414861e+00   2.3657389e+00   5.0754028e+00   1.5382408e+00   4.9973482e+00   1.4720312e+00   4.8402727e+00   2.3339693e+00   1.8994081e+00   2.3575130e+00   1.4177175e+00   2.3339693e+00   1.9255016e+00   2.3674857e+00   1.4895517e+00
   5.2000000e-01   2.4013616e+00   4.7253687e+00   2.3701905e+00   4.7935388e+00   1.9535747e+00   4.6004877e+00   1.9588676e+00   4.7735573e+00   2.4270941e+00   4.9355587e+00   2.3917823e+00   5.0822673e+00   1.6911495e+00   3.9783089e+00   1.4934039e+00   4.8491024e+00   2.4013616e+00   4.7253687e+00   2.3701905e+00   4.7935388e+00   1.9439113e+00   4.8661099e+00   1.9588676e+00   4.7735573e+00   2.4220818e+00   4.9511067e+00   2.3917823e+00   5.0822673e+00   1.5521546e+00   5.0025186e+00   1.4934039e+00   4.8491024e+00   2.3544409e+00   1.9210764e+00   2.3858461e+00   1.4239878e+00   2.3544409e+00   1.9450463e+00   2.3927143e+00   1.4958652e+00
   5.3000000e-01   2.4554074e+00   4.7532537e+00   2.4189944e+00   4.8188940e+00   1.9860261e+00   4.6258555e+00   1.9804804e+00   4.8000844e+00   2.4699011e+00   4.9533922e+00   2.4103984e+00   5.1003799e+00   1.7040542e+00   3.9905550e+00   1.5059962e+00   4.8567623e+00   2.4554074e+00   4.7532537e+00   2.4189944e+00   4.8188940e+00   1.9704707e+00   4.8771829e+00   1.9804804e+00   4.8000844e+00   2.4677390e+00   4.9629561e+00   2.4103984e+00   5.1003799e+00   1.5723588e+00   5.0124017e+00   1.5059962e+00   4.8567623e+00   2.4071475e+00   1.9325509e+00   2.4104130e+00   1.4425162e+00   2.4071475e+00   1.9600049e+00   2.4178301e+00   1.5142848e+00
   5.4000000e-01   2.4805735e+00   4.7819052e+00   2.4628293e+00   4.8541019e+00   1.9981259e+00   4.6461151e+00   2.0095208e+00   4.8211740e+00   2.5068820e+00   4.9627098e+00   2.4494288e+00   5.1268478e+00   1.7236692e+00   4.0043878e+00   1.5176538e+00   4.8604045e+00   2.4805735e+00   4.7819052e+00   2.4628293e+00   4.8541019e+00   1.9969892e+00   4.8993938e+00   2.0095208e+00   4.8211740e+00   2.5060856e+00   4.9740516e+00   2.4494288e+00   5.1268478e+00   1.5937882e+00   5.0170669e+00   1.5176538e+00   4.8604045e+00   2.4679616e+00   1.9900951e+00   2.4462787e+00   1.4515925e+00   2.4679616e+00   2.0160895e+00   2.4521491e+00   1.5235923e+00
   5.5000000e-01   2.5229409e+00   4.8183940e+00   2.4854151e+00   4.8747495e+00   2.0368611e+00   4.6577362e+00   2.0247625e+00   4.8449446e+00   2.5245505e+00   4.9708648e+00   2.4754585e+00   5.1341373e+00   1.7362111e+00   4.0255196e+00   1.5262013e+00   4.8734071e+00   2.5229409e+00   4.8183940e+00   2.4854151e+00   4.8747495e+00   2.0186214e+00   4.9178592e+00   2.0247625e+00   4.8449446e+00   2.5229936e+00   4.9875142e+00   2.4754585e+00   5.1341373e+00   1.6218670e+00   5.0271517e+00   1.5262013e+00   4.8734071e+00   2.5061017e+00   2.0176798e+00   2.4810498e+00   1.4674542e+00   2.5061017e+00   2.0436042e+00   2.4881176e+00   1.5407538e+00
   5.6000000e-01   2.5505069e+00   4.8743698e+00   2.5323908e+00   4.9143064e+00   2.0555907e+00   4.6725951e+00   2.0412756e+00   4.8664642e+00   2.5470621e+00   4.9803333e+00   2.4995168e+00   5.1491695e+00   1.7462025e+00   4.0378639e+00   1.5454741e+00   4.8921492e+00   2.5505069e+00   4.8743698e+00   2.5323908e+00   4.9143064e+00   2.0429516e+00   4.9366282e+00   2.0412756e+00   4.8664642e+00   2.5458354e+00   5.0018500e+00   2.4995168e+00   5.1491695e+00   1.6277286e+00   5.0331872e+00   1.5454741e+00   4.8921492e+00   2.5409062e+00   2.0255606e+00   2.4990635e+00   1.4802007e+00   2.5409062e+00   2.0597505e+00   2.5084469e+00   1.5548752e+00
   5.7000000e-01   2.5864131e+00   4.9035380e+00   2.5468766e+00   4.9640392e+00   2.0649510e+00   4.6827798e+00   2.0547452e+00   4.8797254e+00   2.5692882e+00   4.9959282e+00   2.5205112e+00   5.1628072e+00   1.7546318e+00   4.0465315e+00   1.5604644e+00   4.9109325e+00   2.5864131e+00   4.9035380e+00   2.5468766e+00   4.9640392e+00   2.0541685e+00   4.9524899e+00   2.0547452e+00   4.8797254e+00   2.5686250e+00   5.0158120e+00   2.5205112e+00   5.1628072e+00   1.6418414e+00   5.0392288e+00   1.5604644e+00   4.9109325e+00   2.5601891e+00   2.0524239e+00   2.5285134e+00   1.4912285e+00   2.5601891e+00   2.0764561e+00   2.5354367e+00   1.5671773e+00
   5.8000000e-01   2.6140110e+00   4.9330727e+00   2.5777229e+00   4.9814275e+00   2.0930727e+00   4.6922974e+00   2.0735563e+00   4.8938895e+00   2.5978531e+00   5.0108061e+00   2.5406011e+00   5.1709818e+00   1.7666468e+00   4.0551173e+00   1.5721914e+00   4.9182569e+00   2.6140110e+00   4.9330727e+00   2.5777229e+00   4.9814275e+00   2.0648018e+00   4.9638008e+00   2.0735563e+00   4.8938895e+00   2.5963659e+00   5.0265409e+00   2.5406011e+00   5.1709818e+00   1.6540780e+00   5.0488366e+00   1.5721914e+00   4.9182569e+00   2.5858700e+00   2.0645763e+00   2.5468109e+00   1.5074055e+00   2.5858700e+00   2.0997727e+00   2.5521989e+00   1.5803454e+00
   5.9000000e-01   2.6520173e+00   4.9772709e+00   2.6087936e+00   5.0187047e+00   2.1132241e+00   4.7011971e+00   2.0969953e+00   4.9060605e+00   2.6236257e+00   5.0248654e+00   2.5721377e+00   5.1756769e+00   1.7796345e+00   4.0723564e+00   1.5876041e+00   4.9241149e+00   2.6520173e+00   4.9772709e+00   2.6087936e+00   5.0187047e+00   2.1002598e+00   4.9786003e+00   2.0969953e+00   4.9060605e+00   2.6198931e+00   5.0478964e+00   2.5721377e+00   5.1756769e+00   1.6599040e+00   5.0555586e+00   1.5876041e+00   4.9241149e+00   2.6147151e+00   2.0792783e+00   2.5642550e+00   1.5221312e+00   2.6147151e+00   2.1075409e+00   2.5718869e+00   1.5954676e+00
   6.0000000e-01   2.6651287e+00   4.9873139e+00   2.6349218e+00   5.0422967e+00   2.1243838e+00   4.7125595e+00   2.1065449e+00   4.9259529e+00   2.6499914e+00   5.0365786e+00   2.5944675e+00   5.1880501e+00   1.8030765e+00   4.0815901e+00   1.5976858e+00   4.9299446e+00   2.6651287e+00   4.9873139e+00   2.6349218e+00   5.0422967e+00   2.1169266e+00   4.9882445e+00   2.1065449e+00   4.9259529e+00   2.6433325e+00   5.0541047e+00   2.5944675e+00   5.1880501e+00   1.6714605e+00   5.0601305e+00   1.5976858e+00   4.9299446e+00   2.6362685e+00   2.0907135e+00   2.5927930e+00   1.5411361e+00   2.6362685e+00   2.1161657e+00   2.6005084e+00   1.6107364e+00
   6.1000000e-01   2.6878839e+00   5.0054034e+00   2.6463647e+00   5.0493715e+00   2.1386733e+00   4.7328098e+00   2.1199718e+00   4.9387248e+00   2.6676132e+00   5.0474646e+00   2.6159402e+00   5.2069427e+00   1.8116091e+00   4.0884418e+00   1.6132563e+00   4.9391231e+00   2.6878839e+00   5.0054034e+00   2.6463647e+00   5.0493715e+00   2.1324019e+00   5.0053030e+00   2.1199718e+00   4.9387248e+00   2.6584887e+00   5.0652236e+00   2.6159402e+00   5.2069427e+00   1.6879650e+00   5.0702420e+00   1.6132563e+00   4.9391231e+00   2.6575686e+00   2.1086319e+00   2.6158352e+00   1.5577564e+00   2.6575686e+00   2.1355277e+00   2.6253506e+00   1.6272338e+00
   6.2000000e-01   2.7258827e+00   5.0200432e+00   2.6743087e+00   5.0682173e+00   2.1491971e+00   4.7526418e+00   2.1438172e+00   4.9521278e+00   2.6932331e+00   5.0528572e+00   2.6351963e+00   5.2159944e+00   1.8206571e+00   4.1035170e+00   1.6314317e+00   4.9427518e+00   2.7258827e+00   5.0200432e+00   2.6743087e+00   5.0682173e+00   2.1397339e+00   5.0193029e+00   2.1438172e+00   4.9521278e+00   2.6934204e+00   5.0769760e+00   2.6351963e+00   5.2159944e+00   1.7074413e+00   5.0756604e+00   1.6314317e+00   4.9427518e+00   2.6881641e+00   2.1236900e+00   2.6343820e+00   1.5734092e+00   2.6881641e+00   2.1658805e+00   2.6427422e+00   1.6515926e+00
   6.3000000e-01   2.7410611e+00   5.0361963e+00   2.7132324e+00   5.0904994e+00   2.1687385e+00   4.7597841e+00   2.1585665e+00   4.9665447e+00   2.7129414e+00   5.0631172e+00   2.6581544e+00   5.2247299e+00   1.8308388e+00   4.1167665e+00   1.6486182e+00   4.9595037e+00   2.7410611e+00   5.0361963e+00   2.7132324e+00   5.0904994e+00   2.1623215e+00   5.0304292e+00   2.1585665e+00   4.9665447e+00   2.7122264e+00   5.0825773e+00   2.6581544e+00   5.2247299e+00   1.7165114e+00   5.0853762e+00   1.6486182e+00   4.9595037e+00   2.7207267e+00   2.1604118e+00   2.6436290e+00   1.5834299e+00   2.7207267e+00   2.1917885e+00   2.6527216e+00   1.6586508e+00
   6.4000000e-01   2.7681593e+00   5.0512095e+00   2.7319326e+00   5.1090843e+00   2.1997953e+00   4.7712918e+00   2.1769420e+00   4.9743092e+00   2.7236390e+00   5.0704738e+00   2.6809032e+00   5.2307419e+00   1.8546933e+00   4.1270106e+00   1.6592060e+00   4.9800545e+00   2.7681593e+00   5.0512095e+00   2.7319326e+00   5.1090843e+00   2.1771532e+00   5.0386068e+00   2.1769420e+00   4.9743092e+00   2.7206266e+00   5.0909796e+00   2.6809032e+00   5.2307419e+00   1.7366588e+00   5.0921092e+00   1.6592060e+00   4.9800545e+00   2.7306120e+00   2.1786593e+00   2.6540659e+00   1.5930282e+00   2.7306120e+00   2.2111060e+00   2.6616831e+00   1.6687654e+00
   6.5000000e-01   2.7786254e+00   5.0740913e+00   2.7488523e+00   5.1420975e+00   2.2105056e+00   4.7772018e+00   2.1984898e+00   4.9794682e+00   2.7356988e+00   5.0770352e+00   2.6872589e+00   5.2388969e+00   1.8733166e+00   4.1367675e+00   1.6845288e+00   4.9884384e+00   2.7786254e+00   5.0740913e+00   2.7488523e+00   5.1420975e+00   2.1981603e+00   5.0470118e+00   2.1984898e+00   4.9794682e+00   2.7317756e+00   5.0993097e+00   2.6872589e+00   5.2388969e+00   1.7566006e+00   5.0954751e+00   1.6845288e+00   4.9884384e+00   2.7472880e+00   2.1995595e+00   2.6760616e+00   1.6047935e+00   2.7472880e+00   2.2349269e+00   2.6852581e+00   1.6802623e+00
   6.6000000e-01   2.8216973e+00   5.0848765e+00   2.7732346e+00   5.1558018e+00   2.2236517e+00   4.7847043e+00   2.2124900e+00   4.9992567e+00   2.7507848e+00   5.0811512e+00   2.7061642e+00   5.2455780e+00   1.8840720e+00   4.1433082e+00   1.6977118e+00   4.9971738e+00   2.8216973e+00   5.0848765e+00   2.7732346e+00   5.1558018e+00   2.2206052e+00   5.0525828e+00   2.2124900e+00   4.9992567e+00   2.7455409e+00   5.1083301e+00   2.7061642e+00   5.2455780e+00   1.7707293e+00   5.1002222e+00   1.6977118e+00   4.9971738e+00   2.7797103e+00   2.2238897e+00   2.6875236e+00   1.6203803e+00   2.7797103e+00   2.2624228e+00   2.6961591e+00   1.6973944e+00
   6.7000000e-01   2.8351865e+00   5.1085205e+00   2.8023817e+00   5.1754733e+00   2.2537085e+00   4.7962474e+00   2.2288120e+00   5.0088391e+00   2.7819848e+00   5.0851518e+00   2.7222525e+00   5.2582702e+00   1.8944995e+00   4.1492186e+00   1.7061409e+00   5.0077491e+00   2.8351865e+00   5.1085205e+00   2.8023817e+00   5.1754733e+00   2.2357715e+00   5.0628701e+00   2.2288120e+00   5.0088391e+00   2.7756811e+00   5.1146940e+00   2.7222525e+00   5.2582702e+00   1.7900649e+00   5.1046408e+00   1.7061409e+00   5.0077491e+00   2.8077502e+00   2.2354478e+00   2.6999172e+00   1.6300750e+00   2.8077502e+00   2.2694836e+00   2.7080971e+00   1.7071545e+00
   6.8000000e-01   2.8581896e+00   5.1273091e+00   2.8250921e+00   5.1971135e+00   2.2816642e+00   4.8134020e+00   2.2871554e+00   5.0138410e+00   2.7963949e+00   5.0933740e+00   2.7485300e+00   5.2654605e+00   1.9053917e+00   4.1632590e+00   1.7190561e+00   5.0181472e+00   2.8581896e+00   5.1273091e+00   2.8250921e+00   5.1971135e+00   2.2652833e+00   5.0655139e+00   2.2871554e+00   5.0138410e+00   2.7962237e+00   5.1198796e+00   2.7485300e+00   5.2654605e+00   1.7954301e+00   5.1223094e+00   1.7190561e+00   5.0181472e+00   2.8275376e+00   2.2436113e+00   2.7343564e+00   1.6566342e+00   2.8275376e+00   2.2818519e+00   2.7399391e+00   1.7313409e+00
   6.9000000e-01   2.8822852e+00   5.1351071e+00   2.8408479e+00   5.2064938e+00   2.3066584e+00   4.8172751e+00   2.3022931e+00   5.0192548e+00   2.8138357e+00   5.1037681e+00   2.7670021e+00   5.2761358e+00   1.9178388e+00   4.1733195e+00   1.7281833e+00   5.0257885e+00   2.8822852e+00   5.1351071e+00   2.8408479e+00   5.2064938e+00   2.3048661e+00   5.0793813e+00   2.3022931e+00   5.0192548e+00   2.8118858e+00   5.1291009e+00   2.7670021e+00   5.2761358e+00   1.8054317e+00   5.1312645e+00   1.7281833e+00   5.0257885e+00   2.8556629e+00   2.2594430e+00   2.7765925e+00   1.6770822e+00   2.8556629e+00   2.2947382e+00   2.7852567e+00   1.7507185e+00
   7.0000000e-01   2.8921326e+00   5.1754295e+00   2.8560781e+00   5.2220811e+00   2.3267386e+00   4.8247014e+00   2.3203284e+00   5.0304600e+00   2.8433025e+00   5.1080315e+00   2.7785859e+00   5.2813386e+00   1.9305569e+00   4.1987045e+00   1.7427847e+00   5.0346055e+00   2.8921326e+00   5.1754295e+00   2.8560781e+00   5.2220811e+00   2.3133630e+00   5.0924350e+00   2.3203284e+00   5.0304600e+00   2.8387642e+00   5.1327319e+00   2.7785859e+00   5.2813386e+00   1.8163361e+00   5.1378533e+00   1.7427847e+00   5.0346055e+00   2.8769936e+00   2.2923110e+00   2.7916722e+00   1.6888448e+00   2.8769936e+00   2.3254221e+00   2.8029342e+00   1.7619903e+00
   7.1000000e-01   2.9214905e+00   5.1917435e+00   2.8852016e+00   5.2393706e+00   2.3515614e+00   4.8371428e+00   2.3325525e+00   5.0423754e+00   2.8758212e+00   5.1104798e+00   2.8176779e+00   5.2848927e+00   1.9454559e+00   4.2116253e+00   1.7592873e+00   5.0499874e+00   2.9214905e+00   5.1917435e+00   2.8852016e+00   5.2393706e+00   2.3365763e+00   5.1049183e+00   2.3325525e+00   5.0423754e+00   2.8716681e+00   5.1382634e+00   2.8176779e+00   5.2848927e+00   1.8262299e+00   5.1416935e+00   1.7592873e+00   5.0499874e+00   2.8987317e+00   2.3090315e+00   2.8178416e+00   1.6950378e+00   2.8987317e+00   2.3441715e+00   2.8237510e+00   1.7691140e+00
   7.2000000e-01   2.9621901e+00   5.1991146e+00   2.9454553e+00   5.2528535e+00   2.3761307e+00   4.8470377e+00   2.3562389e+00   5.0561271e+00   2.8998681e+00   5.1196625e+00   2.8318967e+00   5.2947785e+00   1.9716059e+00   4.2244079e+00   1.7671538e+00   5.0561356e+00   2.9621901e+00   5.1991146e+00   2.9454553e+00   5.2528535e+00   2.3537774e+00   5.1177658e+00   2.3562389e+00   5.0561271e+00   2.8909301e+00   5.1415981e+00   2.8318967e+00   5.2947785e+00   1.8472376e+00   5.1490359e+00   1.7671538e+00   5.0561356e+00   2.9309524e+00   2.3272869e+00   2.8304570e+00   1.7186951e+00   2.9309524e+00   2.3573089e+00   2.8398087e+00   1.7854206e+00
   7.3000000e-01   2.9938378e+00   5.2063176e+00   2.9762217e+00   5.2652797e+00   2.3826333e+00   4.8500034e+00   2.3692718e+00   5.0638389e+00   2.9136756e+00   5.1281934e+00   2.8428675e+00   5.3025239e+00   1.9955558e+00   4.2298358e+00   1.7909418e+00   5.0704867e+00   2.9938378e+00   5.2063176e+00   2.9762217e+00   5.2652797e+00   2.3710678e+00   5.1234760e+00   2.3692718e+00   5.0638389e+00   2.9081610e+00   5.1488091e+00   2.8428675e+00   5.3025239e+00   1.8746378e+00   5.1530368e+00   1.7909418e+00   5.0704867e+00   2.9613332e+00   2.3333793e+00   2.8427615e+00   1.7286638e+00   2.9613332e+00   2.3681538e+00   2.8519836e+00   1.8077346e+00
   7.4000000e-01   3.0250432e+00   5.2131637e+00   3.0072313e+00   5.2734800e+00   2.3972990e+00   4.8542913e+00   2.3818339e+00   5.0682452e+00   2.9272210e+00   5.1326841e+00   2.8553548e+00   5.3074722e+00   2.0138958e+00   4.2410985e+00   1.8114418e+00   5.0836356e+00   3.0250432e+00   5.2131637e+00   3.0072313e+00   5.2734800e+00   2.3825474e+00   5.1279984e+00   2.3818339e+00   5.0682452e+00   2.9246360e+00   5.1571948e+00   2.8553548e+00   5.3074722e+00   1.8909898e+00   5.1596208e+00   1.8114418e+00   5.0836356e+00   2.9883805e+00   2.3472476e+00   2.8671934e+00   1.7419375e+00   2.9883805e+00   2.3848513e+00   2.8773504e+00   1.8203718e+00
   7.5000000e-01   3.0496341e+00   5.2223336e+00   3.0254144e+00   5.2797864e+00   2.4101848e+00   4.8607415e+00   2.3999806e+00   5.0736697e+00   2.9445556e+00   5.1356540e+00   2.8733117e+00   5.3128204e+00   2.0337417e+00   4.2496163e+00   1.8255368e+00   5.0959389e+00   3.0496341e+00   5.2223336e+00   3.0254144e+00   5.2797864e+00   2.3952870e+00   5.1408358e+00   2.3999806e+00   5.0736697e+00   2.9342650e+00   5.1634102e+00   2.8733117e+00   5.3128204e+00   1.9088921e+00   5.1644082e+00   1.8255368e+00   5.0959389e+00   3.0224727e+00   2.3726323e+00   2.8901223e+00   1.7648733e+00   3.0224727e+00   2.4040628e+00   2.9041788e+00   1.8442684e+00
   7.6000000e-01   3.0757946e+00   5.2315135e+00   3.0405665e+00   5.2867820e+00   2.4346701e+00   4.8739638e+00   2.4240058e+00   5.0852985e+00   2.9522828e+00   5.1427014e+00   2.8851990e+00   5.3213323e+00   2.0481624e+00   4.2624981e+00   1.8459477e+00   5.1004522e+00   3.0757946e+00   5.2315135e+00   3.0405665e+00   5.2867820e+00   2.4314895e+00   5.1489050e+00   2.4240058e+00   5.0852985e+00   2.9383585e+00   5.1699733e+00   2.8851990e+00   5.3213323e+00   1.9287206e+00   5.1793043e+00   1.8459477e+00   5.1004522e+00   3.0457264e+00   2.3845845e+00   2.9030250e+00   1.7829944e+00   3.0457264e+00   2.4177644e+00   2.9137772e+00   1.8572962e+00
   7.7000000e-01   3.0949258e+00   5.2428880e+00   3.0650356e+00   5.2992640e+00   2.4567697e+00   4.8792411e+00   2.4497244e+00   5.0978268e+00   2.9595743e+00   5.1496040e+00   2.8902853e+00   5.3270768e+00   2.0681580e+00   4.2741965e+00   1.8695909e+00   5.1084785e+00   3.0949258e+00   5.2428880e+00   3.0650356e+00   5.2992640e+00   2.4487002e+00   5.1536232e+00   2.4497244e+00   5.0978268e+00   2.9503518e+00   5.1725587e+00   2.8902853e+00   5.3270768e+00   1.9563037e+00   5.1862997e+00   1.8695909e+00   5.1084785e+00   3.0729651e+00   2.4034493e+00   2.9095287e+00   1.8028119e+00   3.0729651e+00   2.4409801e+00   2.9198779e+00   1.8814061e+00
   7.8000000e-01   3.1108274e+00   5.2497113e+00   3.0870657e+00   5.3062585e+00   2.4657008e+00   4.8847020e+00   2.4714970e+00   5.1132717e+00   2.9670390e+00   5.1609766e+00   2.9227871e+00   5.3354590e+00   2.0916303e+00   4.2853498e+00   1.8851799e+00   5.1158672e+00   3.1108274e+00   5.2497113e+00   3.0870657e+00   5.3062585e+00   2.4596826e+00   5.1611819e+00   2.4714970e+00   5.1132717e+00   2.9603692e+00   5.1758624e+00   2.9227871e+00   5.3354590e+00   1.9713463e+00   5.1952465e+00   1.8851799e+00   5.1158672e+00   3.1007710e+00   2.4157520e+00   2.9230572e+00   1.8210452e+00   3.1007710e+00   2.4541284e+00   2.9333134e+00   1.8960362e+00
   7.9000000e-01   3.1543490e+00   5.2655420e+00   3.1054614e+00   5.3170374e+00   2.4883579e+00   4.9129100e+00   2.4779158e+00   5.1220945e+00   2.9842060e+00   5.1652847e+00   2.9361842e+00   5.3436660e+00   2.1075329e+00   4.2965448e+00   1.9106100e+00   5.1295501e+00   3.1543490e+00   5.2655420e+00   3.1054614e+00   5.3170374e+00   2.4755569e+00   5.1739774e+00   2.4779158e+00   5.1220945e+00   2.9778673e+00   5.1828943e+00   2.9361842e+00   5.3436660e+00   1.9837898e+00   5.1986420e+00   1.9106100e+00   5.1295501e+00   3.1343532e+00   2.4379027e+00   2.9304198e+00   1.8367023e+00   3.1343532e+00   2.4743321e+00   2.9400846e+00   1.9154860e+00
   8.0000000e-01   3.1812387e+00   5.2773708e+00   3.1566095e+00   5.3216098e+00   2.5006234e+00   4.9220595e+00   2.4933547e+00   5.1280971e+00   3.0085999e+00   5.1721161e+00   2.9532246e+00   5.3502906e+00   2.1223506e+00   4.3048862e+00   1.9211482e+00   5.1342629e+00   3.1812387e+00   5.2773708e+00   3.1566095e+00   5.3216098e+00   2.4887819e+00   5.1899537e+00   2.4933547e+00   5.1280971e+00   3.0012762e+00   5.1893640e+00   2.9532246e+00   5.3502906e+00   2.0055708e+00   5.2069354e+00   1.9211482e+00   5.1342629e+00   3.1814738e+00   2.4700377e+00   2.9398146e+00   1.8605715e+00   3.1814738e+00   2.5008403e+00   2.9497014e+00   1.9400572e+00
   8.1000000e-01   3.2316233e+00   5.2867195e+00   3.1936585e+00   5.3269105e+00   2.5147859e+00   4.9270006e+00   2.5104342e+00   5.1371681e+00   3.0208232e+00   5.1795403e+00   2.9625450e+00   5.3597201e+00   2.1429789e+00   4.3144736e+00   1.9361779e+00   5.1492845e+00   3.2316233e+00   5.2867195e+00   3.1936585e+00   5.3269105e+00   2.5061500e+00   5.1937869e+00   2.5104342e+00   5.1371681e+00   3.0159365e+00   5.2009910e+00   2.9625450e+00   5.3597201e+00   2.0354799e+00   5.2151981e+00   1.9361779e+00   5.1492845e+00   3.1996229e+00   2.4833664e+00   2.9539228e+00   1.8757197e+00   3.1996229e+00   2.5199767e+00   2.9619881e+00   1.9536262e+00
   8.2000000e-01   3.2575271e+00   5.2946082e+00   3.2279443e+00   5.3405596e+00   2.5334818e+00   4.9377363e+00   2.5233166e+00   5.1457895e+00   3.0288817e+00   5.1836782e+00   2.9697458e+00   5.3675745e+00   2.1647688e+00   4.3225094e+00   1.9757687e+00   5.1526859e+00   3.2575271e+00   5.2946082e+00   3.2279443e+00   5.3405596e+00   2.5227295e+00   5.2086184e+00   2.5233166e+00   5.1457895e+00   3.0227657e+00   5.2093092e+00   2.9697458e+00   5.3675745e+00   2.0641769e+00   5.2257884e+00   1.9757687e+00   5.1526859e+00   3.2291901e+00   2.4979056e+00   2.9692942e+00   1.8925945e+00   3.2291901e+00   2.5374889e+00   2.9786753e+00   1.9707797e+00
   8.3000000e-01   3.2823467e+00   5.3036385e+00   3.2480363e+00   5.3462620e+00   2.5508439e+00   4.9443001e+00   2.5391121e+00   5.1655942e+00   3.0495974e+00   5.1903274e+00   2.9783215e+00   5.3777884e+00   2.1836448e+00   4.3455123e+00   1.9976350e+00   5.1577081e+00   3.2823467e+00   5.3036385e+00   3.2480363e+00   5.3462620e+00   2.5322035e+00   5.2186280e+00   2.5391121e+00   5.1655942e+00   3.0362582e+00   5.2165885e+00   2.9783215e+00   5.3777884e+00   2.0796274e+00   5.2330373e+00   1.9976350e+00   5.1577081e+00   3.2399891e+00   2.5055067e+00   2.9781015e+00   1.9229056e+00   3.2399891e+00   2.5447714e+00   2.9918991e+00   1.9969022e+00
   8.4000000e-01   3.3035096e+00   5.3150251e+00   3.2760137e+00   5.3619639e+00   2.5620026e+00   4.9539815e+00   2.5494674e+00   5.1730483e+00   3.0634535e+00   5.2027844e+00   2.9903224e+00   5.3842009e+00   2.2017441e+00   4.3721931e+00   2.0363372e+00   5.1677139e+00   3.3035096e+00   5.3150251e+00   3.2760137e+00   5.3619639e+00   2.5464564e+00   5.2267298e+00   2.5494674e+00   5.1730483e+00   3.0584438e+00   5.2259149e+00   2.9903224e+00   5.3842009e+00   2.0992727e+00   5.2405078e+00   2.0363372e+00   5.1677139e+00   3.2608908e+00   2.5195755e+00   2.9877921e+00   1.9640764e+00   3.2608908e+00   2.5590388e+00   3.0049579e+00   2.0387884e+00
   8.5000000e-01   3.3125160e+00   5.3297321e+00   3.2901963e+00   5.3735074e+00   2.5722246e+00   4.9668243e+00   2.5670444e+00   5.1882036e+00   3.0785260e+00   5.2100530e+00   3.0270577e+00   5.3923157e+00   2.2261397e+00   4.3867954e+00   2.0503086e+00   5.1811023e+00   3.3125160e+00   5.3297321e+00   3.2901963e+00   5.3735074e+00   2.5586332e+00   5.2346963e+00   2.5670444e+00   5.1882036e+00   3.0688239e+00   5.2287809e+00   3.0270577e+00   5.3923157e+00   2.1194612e+00   5.2477484e+00   2.0503086e+00   5.1811023e+00   3.2817175e+00   2.5480229e+00   3.0098140e+00   1.9799176e+00   3.2817175e+00   2.5843567e+00   3.0269161e+00   2.0544969e+00
   8.6000000e-01   3.3223588e+00   5.3451042e+00   3.3083012e+00   5.4001289e+00   2.6124809e+00   4.9755963e+00   2.5853995e+00   5.2008729e+00   3.1088646e+00   5.2157126e+00   3.0583951e+00   5.3996032e+00   2.2438136e+00   4.4063177e+00   2.0706515e+00   5.1869453e+00   3.3223588e+00   5.3451042e+00   3.3083012e+00   5.4001289e+00   2.5952646e+00   5.2534562e+00   2.5853995e+00   5.2008729e+00   3.0961916e+00   5.2511824e+00   3.0583951e+00   5.3996032e+00   2.1300403e+00   5.2601385e+00   2.0706515e+00   5.1869453e+00   3.3094644e+00   2.5676080e+00   3.0522283e+00   2.0111238e+00   3.3094644e+00   2.6050437e+00   3.0622786e+00   2.0847848e+00
   8.7000000e-01   3.3637128e+00   5.3582182e+00   3.3364160e+00   5.4114073e+00   2.6268516e+00   4.9966970e+00   2.6134148e+00   5.2163603e+00   3.1407989e+00   5.2207413e+00   3.0874878e+00   5.4075685e+00   2.2612878e+00   4.4098283e+00   2.0889542e+00   5.1933161e+00   3.3637128e+00   5.3582182e+00   3.3364160e+00   5.4114073e+00   2.6099252e+00   5.2684642e+00   2.6134148e+00   5.2163603e+00   3.1318516e+00   5.2604422e+00   3.0874878e+00   5.4075685e+00   2.1731106e+00   5.2657371e+00   2.0889542e+00   5.1933161e+00   3.3294623e+00   2.5966940e+00   3.0701789e+00   2.0306178e+00   3.3294623e+00   2.6347794e+00   3.0831928e+00   2.1110269e+00
   8.8000000e-01   3.4341631e+00   5.3734618e+00   3.3828691e+00   5.4326869e+00   2.6516407e+00   5.0137360e+00   2.6484914e+00   5.2313136e+00   3.1591149e+00   5.2317217e+00   3.1022210e+00   5.4137715e+00   2.2984239e+00   4.4246271e+00   2.1266415e+00   5.2047024e+00   3.4341631e+00   5.3734618e+00   3.3828691e+00   5.4326869e+00   2.6519121e+00   5.2770480e+00   2.6484914e+00   5.2313136e+00   3.1568559e+00   5.2646871e+00   3.1022210e+00   5.4137715e+00   2.1895691e+00   5.2738983e+00   2.1266415e+00   5.2047024e+00   3.3889962e+00   2.6149511e+00   3.0921235e+00   2.0627093e+00   3.3889962e+00   2.6497970e+00   3.1015053e+00   2.1402107e+00
   8.9000000e-01   3.5211170e+00   5.3813050e+00   3.4772675e+00   5.4463919e+00   2.6843463e+00   5.0351704e+00   2.6754840e+00   5.2501824e+00   3.1728719e+00   5.2477383e+00   3.1197977e+00   5.4287304e+00   2.3317021e+00   4.4383084e+00   2.1555628e+00   5.2184212e+00   3.5211170e+00   5.3813050e+00   3.4772675e+00   5.4463919e+00   2.6802968e+00   5.2896887e+00   2.6754840e+00   5.2501824e+00   3.1691387e+00   5.2724632e+00   3.1197977e+00   5.4287304e+00   2.2289203e+00   5.2782919e+00   2.1555628e+00   5.2184212e+00   3.4410458e+00   2.6434069e+00   3.1030864e+00   2.0870101e+00   3.4410458e+00   2.6771352e+00   3.1158729e+00   2.1674685e+00
   9.0000000e-01   3.5490004e+00   5.3907383e+00   3.5232676e+00   5.4754818e+00   2.7138758e+00   5.0492676e+00   2.7208778e+00   5.2686930e+00   3.1873119e+00   5.2610455e+00   3.1365961e+00   5.4417192e+00   2.3577916e+00   4.4586221e+00   2.1695924e+00   5.2374408e+00   3.5490004e+00   5.3907383e+00   3.5232676e+00   5.4754818e+00   2.7056877e+00   5.3038278e+00   2.7208778e+00   5.2686930e+00   3.1871787e+00   5.2790035e+00   3.1365961e+00   5.4417192e+00   2.2456791e+00   5.2901344e+00   2.1695924e+00   5.2374408e+00   3.5448851e+00   2.6813645e+00   3.1285459e+00   2.1078833e+00   3.5448851e+00   2.7204210e+00   3.1396764e+00   2.1869310e+00
   9.1000000e-01   3.5990919e+00   5.3976881e+00   3.5881840e+00   5.4862188e+00   2.7421047e+00   5.0607160e+00   2.7372273e+00   5.2819615e+00   3.2102236e+00   5.2666254e+00   3.1587211e+00   5.4563441e+00   2.4017975e+00   4.4953834e+00   2.2025084e+00   5.2579896e+00   3.5990919e+00   5.3976881e+00   3.5881840e+00   5.4862188e+00   2.7303187e+00   5.3110939e+00   2.7372273e+00   5.2819615e+00   3.2128513e+00   5.2826383e+00   3.1587211e+00   5.4563441e+00   2.2714125e+00   5.2992723e+00   2.2025084e+00   5.2579896e+00   3.5931535e+00   2.7148594e+00   3.1438156e+00   2.1341842e+00   3.5931535e+00   2.7608460e+00   3.1582417e+00   2.2078652e+00
   9.2000000e-01   3.6428377e+00   5.4170766e+00   3.6202597e+00   5.5003281e+00   2.7626783e+00   5.0762047e+00   2.7649176e+00   5.2884939e+00   3.2542561e+00   5.2712743e+00   3.1866716e+00   5.4706025e+00   2.4320536e+00   4.5202719e+00   2.2146263e+00   5.2685330e+00   3.6428377e+00   5.4170766e+00   3.6202597e+00   5.5003281e+00   2.7559756e+00   5.3170817e+00   2.7649176e+00   5.2884939e+00   3.2425972e+00   5.2967160e+00   3.1866716e+00   5.4706025e+00   2.3119979e+00   5.3139779e+00   2.2146263e+00   5.2685330e+00   3.6519024e+00   2.7327992e+00   3.1689312e+00   2.1500263e+00   3.6519024e+00   2.7708684e+00   3.1795878e+00   2.2292847e+00
   9.3000000e-01   3.7366830e+00   5.4420066e+00   3.7170155e+00   5.5077059e+00   2.8064709e+00   5.0834609e+00   2.8089960e+00   5.3098672e+00   3.2681283e+00   5.2780453e+00   3.2128872e+00   5.4859986e+00   2.4479567e+00   4.5368047e+00   2.2549628e+00   5.2825852e+00   3.7366830e+00   5.4420066e+00   3.7170155e+00   5.5077059e+00   2.7970313e+00   5.3236927e+00   2.8089960e+00   5.3098672e+00   3.2650004e+00   5.2999206e+00   3.2128872e+00   5.4859986e+00   2.3401245e+00   5.3174153e+00   2.2549628e+00   5.2825852e+00   3.6852798e+00   2.7615808e+00   3.2048460e+00   2.1733774e+00   3.6852798e+00   2.8013118e+00   3.2138239e+00   2.2498693e+00
   9.4000000e-01   3.7841211e+00   5.4452208e+00   3.7540009e+00   5.5203809e+00   2.8558919e+00   5.0952666e+00   2.8500613e+00   5.3243969e+00   3.3006185e+00   5.2928128e+00   3.2549037e+00   5.5032545e+00   2.4760548e+00   4.5520217e+00   2.3057048e+00   5.3049231e+00   3.7841211e+00   5.4452208e+00   3.7540009e+00   5.5203809e+00   2.8492229e+00   5.3316087e+00   2.8500613e+00   5.3243969e+00   3.2980708e+00   5.3066815e+00   3.2549037e+00   5.5032545e+00   2.3598898e+00   5.3267547e+00   2.3057048e+00   5.3049231e+00   3.7385649e+00   2.8140792e+00   3.2414373e+00   2.2073894e+00   3.7385649e+00   2.8531140e+00   3.2548173e+00   2.2855780e+00
   9.5000000e-01   3.8485268e+00   5.4687408e+00   3.8411497e+00   5.5432403e+00   2.8776565e+00   5.1260660e+00   2.8703946e+00   5.3355629e+00   3.3527378e+00   5.3057506e+00   3.2972360e+00   5.5169104e+00   2.5261394e+00   4.5798495e+00   2.3635336e+00   5.3150623e+00   3.8485268e+00   5.4687408e+00   3.8411497e+00   5.5432403e+00   2.8607294e+00   5.3523040e+00   2.8703946e+00   5.3355629e+00   3.3530017e+00   5.3299820e+00   3.2972360e+00   5.5169104e+00   2.4153522e+00   5.3367636e+00   2.3635336e+00   5.3150623e+00   3.8309393e+00   2.8341796e+00   3.2700905e+00   2.2614026e+00   3.8309393e+00   2.8720374e+00   3.2789995e+00   2.3390137e+00
   9.6000000e-01   3.9057438e+00   5.4913046e+00   3.8949671e+00   5.5625030e+00   2.9336097e+00   5.1423802e+00   2.9271528e+00   5.3534524e+00   3.4036412e+00   5.3217330e+00   3.3307535e+00   5.5455380e+00   2.5744784e+00   4.5964307e+00   2.3921304e+00   5.3340553e+00   3.9057438e+00   5.4913046e+00   3.8949671e+00   5.5625030e+00   2.9177401e+00   5.3685074e+00   2.9271528e+00   5.3534524e+00   3.3991780e+00   5.3401764e+00   3.3307535e+00   5.5455380e+00   2.4720357e+00   5.3452837e+00   2.3921304e+00   5.3340553e+00   3.8647762e+00   2.9148980e+00   3.2795549e+00   2.3290708e+00   3.8647762e+00   2.9570899e+00   3.2962545e+00   2.4073057e+00
   9.7000000e-01   3.9675442e+00   5.5071805e+00   3.9526922e+00   5.5986089e+00   3.0102865e+00   5.1574957e+00   2.9791206e+00   5.3687263e+00   3.4265828e+00   5.3347727e+00   3.3816528e+00   5.5758699e+00   2.6346258e+00   4.6251482e+00   2.4378439e+00   5.3728917e+00   3.9675442e+00   5.5071805e+00   3.9526922e+00   5.5986089e+00   2.9927794e+00   5.3972858e+00   2.9791206e+00   5.3687263e+00   3.4209338e+00   5.3545899e+00   3.3816528e+00   5.5758699e+00   2.5417667e+00   5.3773115e+00   2.4378439e+00   5.3728917e+00   3.9297527e+00   2.9831824e+00   3.3120108e+00   2.3785779e+00   3.9297527e+00   3.0214845e+00   3.3281056e+00   2.4566061e+00
   9.8000000e-01   4.0421149e+00   5.5332478e+00   4.0068992e+00   5.6367065e+00   3.1066095e+00   5.2079452e+00   3.0878135e+00   5.4183778e+00   3.4859388e+00   5.3686449e+00   3.4308827e+00   5.5933760e+00   2.6995361e+00   4.6588076e+00   2.4922793e+00   5.3993072e+00   4.0421149e+00   5.5332478e+00   4.0068992e+00   5.6367065e+00   3.0973502e+00   5.4282020e+00   3.0878135e+00   5.4183778e+00   3.4804845e+00   5.3840338e+00   3.4308827e+00   5.5933760e+00   2.5697208e+00   5.3891596e+00   2.4922793e+00   5.3993072e+00   4.0435076e+00   3.0971165e+00   3.3953671e+00   2.4665684e+00   4.0435076e+00   3.1348473e+00   3.4060119e+00   2.5397776e+00
   9.9000000e-01   4.0977800e+00   5.5906891e+00   4.0778696e+00   5.6696548e+00   3.1955802e+00   5.2594249e+00   3.1986126e+00   5.4787130e+00   3.5443156e+00   5.3850485e+00   3.4979894e+00   5.6183579e+00   2.7562692e+00   4.6981235e+00   2.5750259e+00   5.4341643e+00   4.0977800e+00   5.5906891e+00   4.0778696e+00   5.6696548e+00   3.1873157e+00   5.4786985e+00   3.1986126e+00   5.4787130e+00   3.5345659e+00   5.4115454e+00   3.4979894e+00   5.6183579e+00   2.6463079e+00   5.4173137e+00   2.5750259e+00   5.4341643e+00   4.1049665e+00   3.1667409e+00   3.4292811e+00   2.4980193e+00   4.1049665e+00   3.2041798e+00   3.4422749e+00   2.5688060e+00
   1.0000000e+00   4.2019495e+00   5.6507527e+00   4.1818438e+00   5.7541330e+00   3.3080174e+00   5.2968043e+00   3.2782915e+00   5.6325942e+00   3.6640374e+00   5.4584644e+00   3.6341657e+00   5.6688934e+00   2.8806290e+00   4.7737184e+00   2.6486614e+00   5.5579170e+00   4.2019495e+00   5.6507527e+00   4.1818438e+00   5.7541330e+00   3.2955192e+00   5.5549740e+00   3.2782915e+00   5.6325942e+00   3.6518111e+00   5.4741589e+00   3.6341657e+00   5.6688934e+00   2.7756501e+00   5.5605459e+00   2.6486614e+00   5.5579170e+00   4.2059361e+00   3.2431458e+00   3.6740358e+00   2.6587438e+00   4.2059361e+00   3.2717643e+00   3.6894411e+00   2.7349897e+00


==> Figures/Prct_SE_QbitPw_GP.txt <==
   (0)Percentile	(1)MR-Hw-mPi-PwFx-ADC-CoI	(2)RZF-Hw-mPi-PwFx-ADC-CoI	(3)MR-Hw-mPi-PwFx-unC-CoI	(4)RZF-Hw-mPi-PwFx-unC-CoI	(5)MR-Hw-mPi-PwFx-ADC-CoD1	(6)RZF-Hw-mPi-PwFx-ADC-CoD1	(7)MR-Hw-mPi-PwFx-unC-CoD1	(8)RZF-Hw-mPi-PwFx-unC-CoD1	(9)MR-Hw-mPi-PwFx-ADC-CoDK	(10)RZF-Hw-mPi-PwFx-ADC-CoDK	(11)MR-Hw-mPi-PwFx-unC-CoDK	(12)RZF-Hw-mPi-PwFx-unC-CoDK	(13)MR-Hw-mPi-PwFx-ADC-Cfree	(14)RZF-Hw-mPi-PwFx-ADC-Cfree	(15)MR-Hw-mPi-PwFx-unC-Cfree	(16)RZF-Hw-mPi-PwFx-unC-Cfree	(17)MR-Hw-Pw-mxpd-ADC-CoI	(18)RZF-Hw-Pw-mxpd-ADC-CoI	(19)MR-Hw-Pw-mxpd-unC-CoI	(20)RZF-Hw-Pw-mxpd-unC-CoI	(21)MR-Hw-Pw-mxpd-ADC-CoD1	(22)RZF-Hw-Pw-mxpd-ADC-CoD1	(23)MR-Hw-Pw-mxpd-unC-CoD1	(24)RZF-Hw-Pw-mxpd-unC-CoD1	(25)MR-Hw-Pw-mxpd-ADC-CoDK	(26)RZF-Hw-Pw-mxpd-ADC-CoDK	(27)MR-Hw-Pw-mxpd-unC-CoDK	(28)RZF-Hw-Pw-mxpd-unC-CoDK	(29)MR-Hw-Pw-mxpd-ADC-Cfree	(30)RZF-Hw-Pw-mxpd-ADC-Cfree	(31)MR-Hw-Pw-mxpd-unC-Cfree	(32)RZF-Hw-Pw-mxpd-unC-Cfree	(33)MR-Hw-Pw-mxmin-ADC-CoI	(34)RZF-Hw-Pw-mxmin-ADC-CoI	(35)MR-Hw-Pw-mxmin-unC-CoI	(36)RZF-Hw-Pw-mxmin-unC-CoI	(37)MR-Hw-Pw-mxmin-ADC-CoD1	(38)RZF-Hw-Pw-mxmin-ADC-CoD1	(39)MR-Hw-Pw-mxmin-unC-CoD1	(40)RZF-Hw-Pw-mxmin-unC-CoD1	(41)MR-Hw-Pw-mxmin-ADC-CoDK	(42)RZF-Hw-Pw-mxmin-ADC-CoDK	(43)MR-Hw-Pw-mxmin-unC-CoDK	(44)RZF-Hw-Pw-mxmin-unC-CoDK	(45)MR-Hw-Pw-mxmin-ADC-Cfree	(46)RZF-Hw-Pw-mxmin-ADC-Cfree	(47)MR-Hw-Pw-mxmin-unC-Cfree	(48)RZF-Hw-Pw-mxmin-unC-Cfree	(49)Cl_form-Hw-mPi-PwFx--CoI	(50)Cl_form-Hw-mPi-PwFx--CoD1	(51)Cl_form-Hw-mPi-PwFx--CoDK	(52)Cl_form-Hw-mPi-PwFx--Cfree	(53)Cl_form-Hw-Pw-mxpd--CoI	(54)Cl_form-Hw-Pw-mxpd--CoD1	(55)Cl_form-Hw-Pw-mxpd--CoDK	(56)Cl_form-Hw-Pw-mxpd--Cfree	(57)Cl_form-Hw-Pw-mxmin--CoI	(58)Cl_form-Hw-Pw-mxmin--CoD1	(59)Cl_form-Hw-Pw-mxmin--CoDK	(60)Cl_form-Hw-Pw-mxmin--Cfree	
   0.0000000e+00   1.5274298e-04   2.1005892e-03   6.7206439e-05   1.5688982e-03   2.4897891e-04   2.1755463e-03   1.2377054e-04   3.8064157e-03   6.9416724e-04   1.0245508e-03   1.0706343e-04   2.3851960e-03   5.7209960e-01   2.0955049e+00   5.5927999e-01   1.9415361e+00   3.6135601e-04   2.1212181e-03   6.4023861e-04   1.1615129e-03   5.3584514e-04   2.3607958e-03   5.0331225e-04   4.7285466e-03   2.0546409e-03   1.5030805e-03   7.6943174e-04   2.4524586e-03   5.2909776e-01   2.3471085e+00   5.3427271e-01   2.1544564e+00   3.4878283e-05   3.4914292e-05   1.2066521e-04   1.2081319e-04   6.5605997e-04   6.5616854e-04   2.7737012e-04   2.7668167e-04   6.2679345e-06   6.2613829e-06   1.2306074e-05   1.2289726e-05   5.4985828e-01   1.0711124e+00   5.6672060e-01   9.4680454e-01   3.4083666e-05   8.0793127e-05   2.0902104e-04   5.6287593e-01   1.0271939e-04   4.2994057e-04   4.7637003e-04   5.3296005e-01   4.6059653e-04   2.2072232e-03   1.3667508e-03   5.9074171e-01
   1.0000000e-02   3.6092702e-03   1.2378224e-02   2.6355138e-03   5.2640122e-03   6.2851404e-03   5.1351122e-02   4.9232809e-03   3.0627251e-02   2.5934859e-02   1.1820162e-01   1.5373360e-02   9.7856524e-02   6.2537758e-01   2.8931784e+00   6.0612493e-01   2.7480674e+00   6.1719872e-03   1.2479189e-02   4.1811409e-03   6.4918585e-03   2.0364986e-02   6.9088828e-02   1.6336624e-02   3.5373306e-02   5.7546428e-02   1.3390457e-01   3.9057755e-02   1.0219068e-01   5.9920138e-01   3.0051880e+00   5.9516751e-01   3.2134690e+00   4.5998777e-04   4.6053570e-04   3.3388149e-04   3.3375114e-04   3.8992090e-03   3.8977335e-03   2.9261128e-03   2.9231177e-03   1.7950888e-03   1.7959702e-03   1.5055204e-03   1.5054205e-03   6.0003403e-01   1.2554772e+00   6.1558417e-01   1.1600451e+00   2.0169599e-03   4.6182081e-03   1.7930771e-02   6.2970574e-01   3.4496333e-03   2.2001247e-02   4.2393150e-02   5.9870674e-01   4.6300059e-04   2.2121327e-03   1.3887363e-03   6.2243877e-01
   2.0000000e-02   7.3972955e-03   2.3374901e-02   4.0739954e-03   1.9567464e-02   9.3797191e-03   7.0926180e-02   6.9932253e-03   4.3457506e-02   5.5515298e-02   2.4790071e-01   4.6556036e-02   2.0762876e-01   7.8222037e-01   3.8845969e+00   7.7651069e-01   3.5934102e+00   1.7347032e-02   2.7251792e-02   8.5726042e-03   2.2714599e-02   3.5768001e-02   1.0710432e-01   2.1495229e-02   5.3689085e-02   1.1723351e-01   2.8802687e-01   1.0025843e-01   2.3273411e-01   7.0915098e-01   3.7843236e+00   7.1466537e-01   3.6862465e+00   8.3152029e-04   8.3131117e-04   8.2328552e-04   8.2330329e-04   6.3655426e-03   6.3637366e-03   7.1410998e-03   7.1449280e-03   5.8975664e-03   5.8954034e-03   6.2984360e-03   6.2945308e-03   6.6742303e-01   1.4570320e+00   6.8668722e-01   1.3445613e+00   4.5131208e-03   6.4738165e-03   4.9861301e-02   7.9571670e-01   1.1618390e-02   2.6804875e-02   1.1551960e-01   7.1077803e-01   6.5729670e-04   2.2161962e-03   1.3955804e-03   6.5720887e-01
   3.0000000e-02   1.3783926e-02   6.2572077e-02   9.9758645e-03   5.2571670e-02   1.2512030e-02   9.1702855e-02   1.0142420e-02   6.4506604e-02   9.6861918e-02   4.1925945e-01   9.5584020e-02   3.8501042e-01   8.9475103e-01   3.9434379e+00   8.7181157e-01   3.6895902e+00   4.2607766e-02   7.9292396e-02   2.9361792e-02   6.0570796e-02   5.1429555e-02   1.3489464e-01   3.2469319e-02   7.8410699e-02   2.2298569e-01   5.1596273e-01   2.2164903e-01   4.3146059e-01   7.9221738e-01   4.4153683e+00   7.9388038e-01   3.9545494e+00   1.9528367e-03   1.9534931e-03   1.3663538e-03   1.3657834e-03   2.0714372e-02   2.0783869e-02   1.4450234e-02   1.4481817e-02   9.3297417e-03   9.3109731e-03   7.2293769e-03   7.2304217e-03   6.9668329e-01   1.6277317e+00   7.2980944e-01   1.5685386e+00   1.0539913e-02   8.5564476e-03   9.4830082e-02   8.7104596e-01   3.3747944e-02   4.0788395e-02   2.2338850e-01   7.7209769e-01   7.8355641e-04   2.3308445e-02   1.0202695e-02   6.8262647e-01
   4.0000000e-02   2.8053946e-02   1.6232775e-01   2.4070800e-02   1.2676099e-01   2.7299897e-02   1.9557170e-01   2.1236202e-02   1.5563088e-01   1.3473384e-01   5.7773901e-01   1.3269040e-01   6.0987255e-01   9.3044258e-01   3.9792205e+00   8.9179544e-01   3.7429808e+00   8.5106250e-02   2.2404773e-01   7.9250346e-02   1.5722825e-01   9.3980812e-02   2.1155043e-01   7.4763577e-02   1.6531286e-01   3.3735128e-01   6.6233802e-01   2.9718582e-01   6.4880633e-01   8.5105075e-01   4.5234639e+00   8.5526554e-01   4.0849851e+00   3.0428357e-03   3.0457391e-03   2.2852671e-03   2.2856206e-03   2.5216757e-02   2.5308418e-02   1.8973798e-02   1.8915482e-02   3.0312893e-02   3.0317103e-02   1.3131707e-02   1.3160697e-02   7.1250501e-01   1.6561548e+00   7.5599957e-01   1.7091198e+00   2.5225917e-02   2.8631539e-02   1.3240658e-01   9.0623652e-01   7.6873879e-02   9.1344697e-02   2.9877145e-01   8.6549320e-01   3.6652632e-03   2.3321631e-02   1.0245094e-02   7.4431654e-01
   5.0000000e-02   4.4971855e-02   2.2271184e-01   3.9858976e-02   2.0891991e-01   4.4307667e-02   3.0743673e-01   3.3493450e-02   2.2898295e-01   2.0613218e-01   7.0627541e-01   1.9839439e-01   7.0915174e-01   9.4981922e-01   4.0186456e+00   8.9964823e-01   3.7917211e+00   1.2773485e-01   2.7984597e-01   1.0357702e-01   2.5398901e-01   1.4815743e-01   4.4697723e-01   1.1621655e-01   2.9105905e-01   4.0762961e-01   8.4323674e-01   3.8881992e-01   7.9607629e-01   8.9624333e-01   4.7599005e+00   8.8720837e-01   4.2308823e+00   5.4566810e-03   5.4623469e-03   3.6747750e-03   3.6750394e-03   3.7565872e-02   3.7563821e-02   3.1922745e-02   3.1889501e-02   4.9584212e-02   4.9449076e-02   4.0152098e-02   3.9941962e-02   7.5783452e-01   1.7163586e+00   7.7300795e-01   1.7440943e+00   3.6681483e-02   3.7100372e-02   1.8413837e-01   9.4233823e-01   1.1837137e-01   1.2686585e-01   3.9649348e-01   9.1127865e-01   6.5303742e-03   4.0100027e-02   5.7817528e-02   7.8949193e-01
   6.0000000e-02   7.9601410e-02   3.0040665e-01   6.7841703e-02   2.8861408e-01   6.0685386e-02   4.9873190e-01   4.8902440e-02   3.8861829e-01   2.4348878e-01   8.7599642e-01   2.3160496e-01   8.3622327e-01   9.7709142e-01   4.0716555e+00   9.2114957e-01   3.8651598e+00   2.0556235e-01   3.6007374e-01   1.7963387e-01   3.0685793e-01   2.1115758e-01   6.7823029e-01   1.6934298e-01   4.8521722e-01   4.8592075e-01   1.0030787e+00   4.5398021e-01   8.9613666e-01   9.1178424e-01   4.8360520e+00   8.9415109e-01   4.3257666e+00   5.9018019e-03   5.9060645e-03   5.1626417e-03   5.1661979e-03   4.4780181e-02   4.4921330e-02   3.4762981e-02   3.5312597e-02   6.1240070e-02   6.1237928e-02   4.8239184e-02   4.8034285e-02   7.7987112e-01   1.8152848e+00   8.0909132e-01   1.8484012e+00   6.4640247e-02   4.4469411e-02   2.2533514e-01   9.4480676e-01   1.8939203e-01   1.9843786e-01   4.6165402e-01   9.4323311e-01   6.5715304e-03   4.0251206e-02   5.8457484e-02   7.9263947e-01
   7.0000000e-02   1.2611712e-01   4.0615648e-01   1.0258620e-01   3.6849466e-01   9.8892657e-02   6.7741702e-01   8.6877218e-02   5.8886578e-01   3.0311822e-01   1.0273110e+00   2.8041278e-01   1.0199157e+00   9.9351875e-01   4.1477552e+00   9.3872928e-01   3.9412001e+00   2.6368816e-01   4.8840036e-01   2.2853078e-01   4.1547942e-01   2.7861174e-01   8.7858112e-01   2.6764414e-01   7.0173949e-01   5.6168634e-01   1.1704930e+00   5.3095615e-01   1.1007173e+00   9.2153329e-01   5.0308435e+00   9.0476525e-01   4.4487235e+00   7.0392884e-03   7.0314971e-03   5.7515936e-03   5.7501320e-03   6.4397685e-02   6.4353225e-02   4.4904687e-02   4.4627850e-02   6.4218963e-02   6.4111411e-02   5.5235122e-02   5.5087797e-02   8.0861037e-01   1.8640918e+00   8.3940140e-01   1.9404527e+00   1.0889498e-01   8.8036423e-02   2.7805184e-01   9.4988841e-01   2.3338786e-01   2.8769822e-01   5.4041719e-01   9.4607718e-01   6.6251595e-03   6.0140006e-02   6.1204267e-02   7.9998823e-01
   8.0000000e-02   1.6658758e-01   5.3736119e-01   1.5898206e-01   5.1247719e-01   1.2899404e-01   9.3948152e-01   1.1774842e-01   8.2253594e-01   3.9521417e-01   1.2463919e+00   3.6319039e-01   1.2103866e+00   9.9963355e-01   4.2074940e+00   9.4473565e-01   3.9651463e+00   3.6042104e-01   6.1226600e-01   3.0192344e-01   5.5466887e-01   4.2043788e-01   1.1494918e+00   3.8730834e-01   9.4711490e-01   6.2268732e-01   1.4221341e+00   5.9439388e-01   1.3070476e+00   9.5981901e-01   5.1493297e+00   9.4024619e-01   4.5680673e+00   8.0597159e-03   8.0633970e-03   6.2738376e-03   6.2732018e-03   7.0738106e-02   7.1049615e-02   5.1649498e-02   5.1732451e-02   9.6701296e-02   9.6505935e-02   6.2712727e-02   6.2517437e-02   8.4854415e-01   1.8969532e+00   8.7568329e-01   2.0391616e+00   1.5675128e-01   1.2421219e-01   3.6478345e-01   9.5305490e-01   3.1380215e-01   4.3148420e-01   5.8187429e-01   9.5061845e-01   7.5069503e-03   6.0370028e-02   6.1688379e-02   8.5925913e-01
   9.0000000e-02   2.2600465e-01   6.7825452e-01   1.8336583e-01   6.3960790e-01   1.8698482e-01   1.0530739e+00   1.7456585e-01   9.3034464e-01   4.4173825e-01   1.4585544e+00   4.2928534e-01   1.4400057e+00   1.0082287e+00   4.2373747e+00   9.5286633e-01   4.0053575e+00   4.3397312e-01   7.6695451e-01   4.3295495e-01   6.8878424e-01   4.9215461e-01   1.2803028e+00   4.5171667e-01   1.0816155e+00   6.7127507e-01   1.6559974e+00   6.4358509e-01   1.5074891e+00   9.6714892e-01   5.2024179e+00   9.5015179e-01   4.6790666e+00   8.8590124e-03   8.8577881e-03   6.9248907e-03   6.9263637e-03   8.3767601e-02   8.3199185e-02   6.2669879e-02   6.2697095e-02   1.1546932e-01   1.1588846e-01   1.0374204e-01   1.0356220e-01   8.7544178e-01   1.9487134e+00   8.9780094e-01   2.1158175e+00   1.9842903e-01   1.8144534e-01   3.9408959e-01   9.5985210e-01   4.2234849e-01   5.0125380e-01   6.3160317e-01   9.5605106e-01   8.4573295e-03   8.3393431e-02   1.3077578e-01   9.3620224e-01
   1.0000000e-01   2.4296991e-01   7.6406137e-01   2.3568138e-01   7.7272429e-01   2.2099315e-01   1.1415082e+00   2.0147803e-01   1.0173727e+00   5.3259659e-01   1.6333099e+00   5.0594007e-01   1.6582143e+00   1.0215090e+00   4.2451816e+00   9.6268427e-01   4.0194820e+00   5.3024956e-01   9.1289129e-01   4.8450141e-01   8.5059775e-01   5.4841510e-01   1.3539830e+00   5.2399718e-01   1.1451805e+00   7.3667412e-01   1.7839535e+00   7.0839634e-01   1.7278277e+00   9.7750548e-01   5.2637206e+00   9.5753712e-01   4.7432804e+00   9.7369172e-03   9.7516438e-03   7.5975660e-03   7.5994318e-03   8.9339076e-02   8.9408854e-02   6.9333914e-02   6.9258243e-02   1.4475922e-01   1.4511587e-01   1.1272984e-01   1.1319233e-01   8.8533438e-01   1.9715275e+00   9.1965848e-01   2.1625790e+00   2.4109559e-01   2.0790634e-01   5.0945027e-01   9.6727052e-01   5.1658452e-01   5.3685818e-01   7.2264308e-01   9.5943333e-01   8.5104265e-03   8.3617821e-02   1.3087376e-01   9.4606609e-01
   1.1000000e-01   3.3898342e-01   8.9088550e-01   3.1032979e-01   8.5424961e-01   2.6150448e-01   1.3454064e+00   2.4870551e-01   1.2240376e+00   5.8706384e-01   1.8049392e+00   5.7746451e-01   1.8278728e+00   1.0251862e+00   4.2697730e+00   9.6624816e-01   4.0768161e+00   6.2954375e-01   9.9565284e-01   6.0993650e-01   8.9556904e-01   6.1207574e-01   1.4583132e+00   5.5760699e-01   1.3360795e+00   8.1939532e-01   1.9250260e+00   7.9844514e-01   1.8375948e+00   9.8623627e-01   5.3130719e+00   9.6870599e-01   4.8398268e+00   1.0601180e-02   1.0594600e-02   8.3702904e-03   8.3954597e-03   9.4666102e-02   9.5014489e-02   7.2203496e-02   7.2549139e-02   1.4927330e-01   1.5009624e-01   1.2183760e-01   1.2224352e-01   8.9459221e-01   2.0430213e+00   9.3439414e-01   2.1990361e+00   3.1624101e-01   2.5457733e-01   5.7058520e-01   9.7639364e-01   6.1324167e-01   5.8522026e-01   7.9420527e-01   9.7030916e-01   8.5808940e-03   1.0000265e-01   1.4685159e-01   9.5394582e-01
   1.2000000e-01   3.7999046e-01   9.7618317e-01   3.6427070e-01   9.5547533e-01   3.0632722e-01   1.5712725e+00   2.8553684e-01   1.4050794e+00   6.9382298e-01   1.9708397e+00   6.8514020e-01   1.9806023e+00   1.0343930e+00   4.2983379e+00   9.9032675e-01   4.1158897e+00   6.7507977e-01   1.1175197e+00   6.4454449e-01   1.0361948e+00   6.4546946e-01   1.5744692e+00   6.2168733e-01   1.3863502e+00   8.8151314e-01   2.0161778e+00   8.3626260e-01   1.9636229e+00   9.9115866e-01   5.3755210e+00   9.7895265e-01   4.9420495e+00   1.1706451e-02   1.1718107e-02   9.4243865e-03   9.4265036e-03   9.8592065e-02   9.9349407e-02   7.5163512e-02   7.5331841e-02   1.5920688e-01   1.5955963e-01   1.2910573e-01   1.2950157e-01   9.0234521e-01   2.0932654e+00   9.4163680e-01   2.2423962e+00   3.7822287e-01   2.8897009e-01   6.5881687e-01   9.8833997e-01   6.9544315e-01   6.4689080e-01   8.7225261e-01   9.8208209e-01   9.4348793e-03   1.0002601e-01   1.4693321e-01   9.5621115e-01
   1.3000000e-01   4.3180826e-01   1.2451341e+00   4.0613418e-01   1.2079752e+00   4.0553917e-01   1.7456926e+00   3.9830816e-01   1.6473985e+00   7.8774110e-01   2.1839624e+00   7.6609011e-01   2.1427660e+00   1.0434238e+00   4.3498908e+00   9.9500388e-01   4.1444105e+00   7.6887532e-01   1.4163520e+00   7.1684651e-01   1.3384885e+00   7.1964477e-01   1.6451430e+00   6.7708357e-01   1.4768821e+00   9.3352695e-01   2.1626810e+00   9.0070323e-01   2.0569549e+00   1.0093977e+00   5.4161057e+00   9.9697313e-01   5.0507006e+00   1.2775066e-02   1.2781911e-02   9.9060443e-03   9.9108949e-03   1.0144970e-01   1.0157447e-01   7.8109470e-02   7.8281014e-02   1.6980369e-01   1.7092021e-01   1.4639290e-01   1.4620491e-01   9.0912378e-01   2.1837042e+00   9.4648989e-01   2.2651633e+00   4.2912486e-01   3.7625535e-01   7.4401655e-01   1.0017785e+00   7.7105171e-01   7.0664457e-01   9.1032370e-01   9.9574273e-01   1.0208799e-02   1.0827518e-01   1.8380542e-01   9.5760008e-01
   1.4000000e-01   5.3531440e-01   1.4136006e+00   5.1273277e-01   1.3867373e+00   4.8685589e-01   1.9853771e+00   4.6230454e-01   1.8756884e+00   9.0491271e-01   2.3495653e+00   8.5532221e-01   2.3514025e+00   1.0531756e+00   4.4029848e+00   1.0069866e+00   4.1867119e+00   8.6249744e-01   1.5224369e+00   8.2986444e-01   1.4448724e+00   7.9592757e-01   1.8363867e+00   7.5163988e-01   1.6562515e+00   1.0176048e+00   2.1975820e+00   9.7922339e-01   2.1125047e+00   1.0178690e+00   5.4799291e+00   1.0077319e+00   5.0975429e+00   1.4727856e-02   1.4745946e-02   1.0917045e-02   1.0921703e-02   1.0382724e-01   1.0484273e-01   8.4622483e-02   8.4278384e-02   1.8544384e-01   1.8484790e-01   1.5876495e-01   1.5882716e-01   9.2261638e-01   2.1995655e+00   9.5002141e-01   2.2861468e+00   5.0573986e-01   4.7074826e-01   8.4978866e-01   1.0134865e+00   8.2766185e-01   7.7848382e-01   9.8557623e-01   1.0067871e+00   1.0619331e-02   1.0830123e-01   1.8386409e-01   9.5889490e-01
   1.5000000e-01   5.8843055e-01   1.6092264e+00   5.6849709e-01   1.5708450e+00   5.3567631e-01   2.0939410e+00   5.1329379e-01   2.0013530e+00   9.2784893e-01   2.7022018e+00   9.0173535e-01   2.6974701e+00   1.0623292e+00   4.4421180e+00   1.0138812e+00   4.2104699e+00   9.1706756e-01   1.6491121e+00   8.7448302e-01   1.5940208e+00   8.2991600e-01   2.0532215e+00   8.2594701e-01   1.8269773e+00   1.1018330e+00   2.2715169e+00   1.0736312e+00   2.1808494e+00   1.0340177e+00   5.5612428e+00   1.0148651e+00   5.1226978e+00   1.6044926e-02   1.6051845e-02   1.1682467e-02   1.1674801e-02   1.1094787e-01   1.1065386e-01   8.5956958e-02   8.6218104e-02   2.0261473e-01   2.0367397e-01   1.6525848e-01   1.6969688e-01   9.3096522e-01   2.2365144e+00   9.5140972e-01   2.2990439e+00   5.6062968e-01   5.3970153e-01   9.1302485e-01   1.0181074e+00   9.0537441e-01   8.3469380e-01   1.0750847e+00   1.0126718e+00   1.0984298e-02   1.1423003e-01   2.0918823e-01   9.6073070e-01
   1.6000000e-01   6.5555586e-01   1.6972874e+00   6.4506928e-01   1.6661077e+00   5.7413505e-01   2.2124642e+00   5.5745486e-01   2.0764709e+00   9.7020427e-01   2.7778343e+00   9.4476965e-01   2.7915774e+00   1.0740282e+00   4.4876007e+00   1.0218709e+00   4.2446738e+00   9.6393790e-01   1.7887508e+00   9.2906495e-01   1.7230860e+00   8.7722029e-01   2.1773415e+00   8.6583432e-01   1.9904187e+00   1.1587988e+00   2.3648253e+00   1.1288621e+00   2.2634155e+00   1.0422370e+00   5.6072132e+00   1.0218005e+00   5.1318815e+00   2.5503978e-02   2.5483961e-02   2.1118934e-02   2.1091755e-02   1.1343599e-01   1.1378507e-01   8.9934275e-02   9.0489453e-02   2.0834286e-01   2.1340281e-01   1.7258001e-01   1.7281588e-01   9.3367787e-01   2.2626775e+00   9.5578094e-01   2.3191759e+00   6.3385363e-01   5.6384348e-01   9.6037318e-01   1.0275062e+00   9.3754855e-01   8.8232238e-01   1.1651672e+00   1.0260057e+00   2.1974376e-02   1.1425836e-01   2.0918969e-01   9.6178539e-01
   1.7000000e-01   7.0977773e-01   1.7664826e+00   6.9999403e-01   1.7634189e+00   5.9250933e-01   2.2746187e+00   5.8504328e-01   2.2116065e+00   1.0172266e+00   2.8425549e+00   1.0038716e+00   2.8784912e+00   1.0917153e+00   4.5215916e+00   1.0249196e+00   4.2541767e+00   1.0276526e+00   1.8603533e+00   9.8566038e-01   1.7822185e+00   9.4175653e-01   2.2493927e+00   9.2152740e-01   2.0885756e+00   1.2729033e+00   2.4728492e+00   1.2278698e+00   2.3841781e+00   1.0582744e+00   5.6732579e+00   1.0336232e+00   5.1742465e+00   3.4873735e-02   3.4796188e-02   2.6340532e-02   2.6335793e-02   1.1894321e-01   1.1876797e-01   9.6885440e-02   9.6427066e-02   2.1359235e-01   2.1580639e-01   1.8234288e-01   1.8431274e-01   9.4309609e-01   2.2859601e+00   9.5784825e-01   2.3522923e+00   7.1379090e-01   6.0015177e-01   9.8915099e-01   1.0344100e+00   9.7594017e-01   9.2700319e-01   1.2736860e+00   1.0394198e+00   3.3003029e-02   1.1498188e-01   2.1988455e-01   9.6237273e-01
   1.8000000e-01   7.8305429e-01   1.9353516e+00   7.7384466e-01   1.9261478e+00   6.4862944e-01   2.4641754e+00   6.4185549e-01   2.3244562e+00   1.1116083e+00   2.9357798e+00   1.0725212e+00   2.9613549e+00   1.0983972e+00   4.5373855e+00   1.0512712e+00   4.2829611e+00   1.0880028e+00   1.9240219e+00   1.0580219e+00   1.8470942e+00   1.0070008e+00   2.3319615e+00   9.8325125e-01   2.1439788e+00   1.3036726e+00   2.6509578e+00   1.2765615e+00   2.5680846e+00   1.0679475e+00   5.7020201e+00   1.0442071e+00   5.2186030e+00   3.8179111e-02   3.8094155e-02   2.9676867e-02   2.9653966e-02   1.2036977e-01   1.2179699e-01   1.0039206e-01   9.9781719e-02   2.4119702e-01   2.4098501e-01   2.0034860e-01   2.0126714e-01   9.4794442e-01   2.3092658e+00   9.6258662e-01   2.3742926e+00   7.6796410e-01   6.6473590e-01   1.0702727e+00   1.0470203e+00   1.0515839e+00   1.0108208e+00   1.3054402e+00   1.0493910e+00   3.8655295e-02   1.1498352e-01   2.1994525e-01   9.6515608e-01
   1.9000000e-01   8.3296772e-01   2.0638902e+00   7.8813909e-01   2.0733086e+00   6.9792484e-01   2.5109202e+00   6.7969996e-01   2.4304885e+00   1.1641779e+00   2.9707133e+00   1.1372946e+00   3.0525556e+00   1.1063211e+00   4.5640769e+00   1.0593224e+00   4.3028551e+00   1.1057474e+00   1.9613783e+00   1.0864018e+00   1.9094784e+00   1.0328839e+00   2.3987822e+00   1.0159677e+00   2.1976796e+00   1.3533841e+00   2.8773528e+00   1.3335661e+00   2.7729465e+00   1.0812606e+00   5.7200242e+00   1.0653168e+00   5.2622540e+00   4.3119233e-02   4.3083714e-02   3.3343572e-02   3.3417030e-02   1.2533863e-01   1.2677074e-01   1.0155102e-01   1.0175847e-01   3.0665240e-01   3.0957273e-01   2.4309117e-01   2.4455773e-01   9.5518750e-01   2.3566052e+00   9.6665701e-01   2.4162964e+00   8.2298387e-01   6.9229172e-01   1.1494732e+00   1.0582132e+00   1.1098370e+00   1.0382603e+00   1.3422931e+00   1.0680095e+00   4.4190511e-02   1.1982347e-01   3.2603256e-01   9.6685836e-01
   2.0000000e-01   9.2089402e-01   2.1340956e+00   8.9763745e-01   2.1238910e+00   7.5710161e-01   2.6830424e+00   7.3465016e-01   2.5147232e+00   1.2540403e+00   3.1516280e+00   1.2186257e+00   3.1585784e+00   1.1406623e+00   4.5766477e+00   1.0716234e+00   4.3320807e+00   1.1522944e+00   2.0973521e+00   1.1116443e+00   2.0141063e+00   1.0689675e+00   2.4558020e+00   1.0381574e+00   2.2460597e+00   1.4199915e+00   2.9333860e+00   1.3821498e+00   2.8664108e+00   1.0936740e+00   5.7614888e+00   1.0836833e+00   5.3088983e+00   4.7546364e-02   4.7520823e-02   3.6635082e-02   3.6674808e-02   1.2846149e-01   1.2926060e-01   1.0303705e-01   1.0315225e-01   3.1939065e-01   3.2188368e-01   2.6216257e-01   2.6401922e-01   9.5703384e-01   2.3880821e+00   9.7353764e-01   2.4595295e+00   9.0567184e-01   7.4006019e-01   1.2068611e+00   1.0849831e+00   1.1524356e+00   1.0772430e+00   1.3955722e+00   1.0852416e+00   4.4981739e-02   1.1983437e-01   3.2613625e-01   9.6973913e-01
   2.1000000e-01   9.6554523e-01   2.2119910e+00   9.4639479e-01   2.2089982e+00   7.7683615e-01   2.7923963e+00   7.7169203e-01   2.6695596e+00   1.2781388e+00   3.2668704e+00   1.2609090e+00   3.2115308e+00   1.1560889e+00   4.6103425e+00   1.0817738e+00   4.3839207e+00   1.2148712e+00   2.2253229e+00   1.1741652e+00   2.1315808e+00   1.0946486e+00   2.4913933e+00   1.0795808e+00   2.2821007e+00   1.4641195e+00   3.0178517e+00   1.4257937e+00   2.9365919e+00   1.1028924e+00   5.7964333e+00   1.0883466e+00   5.3435826e+00   5.2940037e-02   5.2960188e-02   4.3036419e-02   4.3248538e-02   1.3395597e-01   1.3384159e-01   1.0594593e-01   1.0681136e-01   3.4532187e-01   3.4660452e-01   2.8133200e-01   2.8484949e-01   9.5983348e-01   2.4065523e+00   9.7935490e-01   2.4955483e+00   9.7100840e-01   7.8660708e-01   1.2598140e+00   1.0924350e+00   1.1904300e+00   1.0981503e+00   1.4629154e+00   1.0920427e+00   4.5775437e-02   1.3081647e-01   3.5418389e-01   9.7182621e-01
   2.2000000e-01   1.0664905e+00   2.3008708e+00   1.0500702e+00   2.3067515e+00   8.7278911e-01   2.9324142e+00   8.5925444e-01   2.7912904e+00   1.3530774e+00   3.3213538e+00   1.2886711e+00   3.4120843e+00   1.1719214e+00   4.6335127e+00   1.0994559e+00   4.4147211e+00   1.2534423e+00   2.2710198e+00   1.2159527e+00   2.1634086e+00   1.1539097e+00   2.5147317e+00   1.1220326e+00   2.3120815e+00   1.5080032e+00   3.0573230e+00   1.4857348e+00   2.9775355e+00   1.1194777e+00   5.8315148e+00   1.1010057e+00   5.3954911e+00   5.6802874e-02   5.6944699e-02   4.5530963e-02   4.5673371e-02   1.3816832e-01   1.3845137e-01   1.1200216e-01   1.1247752e-01   3.5772167e-01   3.6384535e-01   3.0308922e-01   3.0804268e-01   9.6146449e-01   2.4345827e+00   9.8351285e-01   2.5351824e+00   1.0298446e+00   8.4402665e-01   1.3064785e+00   1.1074029e+00   1.2491232e+00   1.1622740e+00   1.4954577e+00   1.1057816e+00   5.5768807e-02   1.3086889e-01   3.5419217e-01   9.7292681e-01
   2.3000000e-01   1.1233192e+00   2.4206155e+00   1.1081890e+00   2.4278429e+00   9.5973301e-01   3.0913984e+00   9.5045970e-01   2.9953564e+00   1.3818677e+00   3.4506453e+00   1.3444324e+00   3.4630406e+00   1.1833806e+00   4.6518314e+00   1.1196898e+00   4.4343998e+00   1.2668299e+00   2.3131263e+00   1.2404065e+00   2.2124514e+00   1.1843176e+00   2.5687128e+00   1.1559466e+00   2.3740740e+00   1.5675076e+00   3.1254888e+00   1.5299773e+00   3.0402469e+00   1.1285780e+00   5.8695797e+00   1.1073713e+00   5.4370565e+00   6.0999688e-02   6.1072234e-02   5.0482938e-02   5.0264790e-02   1.4646285e-01   1.4754261e-01   1.1858555e-01   1.1862683e-01   3.6897882e-01   3.7400987e-01   3.2138837e-01   3.2270419e-01   9.6299670e-01   2.4591646e+00   9.8814209e-01   2.5606485e+00   1.1101896e+00   9.4188155e-01   1.3479772e+00   1.1165421e+00   1.2818130e+00   1.1902188e+00   1.5444098e+00   1.1217004e+00   6.5806579e-02   1.4026410e-01   3.9177646e-01   9.7501778e-01
   2.4000000e-01   1.1649730e+00   2.5443588e+00   1.1545866e+00   2.5353255e+00   9.9554067e-01   3.2034578e+00   9.7160334e-01   3.1251396e+00   1.4509311e+00   3.5064263e+00   1.4215103e+00   3.5788604e+00   1.1951916e+00   4.6662534e+00   1.1310262e+00   4.4837338e+00   1.3468658e+00   2.3658118e+00   1.2781326e+00   2.2734163e+00   1.2209938e+00   2.6502086e+00   1.2041619e+00   2.4423272e+00   1.6277937e+00   3.1552546e+00   1.5988802e+00   3.0697986e+00   1.1409888e+00   5.9198142e+00   1.1255421e+00   5.4619823e+00   7.0887495e-02   7.0728494e-02   5.8907642e-02   5.8995131e-02   1.5432660e-01   1.5520167e-01   1.2534756e-01   1.2542920e-01   4.0809339e-01   4.1520091e-01   3.5134143e-01   3.5079074e-01   9.6525706e-01   2.4994798e+00   9.9133699e-01   2.5952591e+00   1.1470478e+00   9.8861923e-01   1.4159660e+00   1.1556237e+00   1.3297680e+00   1.2179520e+00   1.5960963e+00   1.1437016e+00   6.5951814e-02   1.4026732e-01   3.9179186e-01   9.7883578e-01
   2.5000000e-01   1.2130883e+00   2.6093269e+00   1.1885938e+00   2.6129515e+00   1.0492133e+00   3.3594329e+00   1.0438211e+00   3.1915207e+00   1.4984267e+00   3.5415815e+00   1.4525358e+00   3.6118360e+00   1.2107772e+00   4.6986101e+00   1.1441031e+00   4.5084046e+00   1.4285189e+00   2.4334713e+00   1.3954427e+00   2.3447835e+00   1.2368881e+00   2.7020541e+00   1.2220385e+00   2.4821930e+00   1.6499469e+00   3.2116617e+00   1.6141319e+00   3.1512907e+00   1.1578946e+00   5.9283886e+00   1.1328938e+00   5.4814651e+00   7.3755896e-02   7.3878380e-02   6.9709216e-02   6.9737455e-02   1.6331703e-01   1.6502317e-01   1.2985380e-01   1.2997285e-01   4.4144756e-01   4.4925101e-01   3.8213039e-01   3.8719767e-01   9.6754012e-01   2.5529511e+00   9.9442960e-01   2.6181117e+00   1.1759070e+00   1.0350029e+00   1.4690581e+00   1.1744812e+00   1.3970613e+00   1.2491879e+00   1.6349920e+00   1.1544637e+00   6.6078090e-02   1.5909212e-01   4.4691851e-01   9.8095517e-01
   2.6000000e-01   1.2422366e+00   2.7395127e+00   1.2214854e+00   2.7303710e+00   1.1054089e+00   3.4450804e+00   1.0899992e+00   3.3116035e+00   1.5535291e+00   3.6262197e+00   1.5296554e+00   3.6616315e+00   1.2302631e+00   4.7156233e+00   1.1528586e+00   4.5278911e+00   1.4951491e+00   2.5044376e+00   1.4608518e+00   2.4388219e+00   1.3012939e+00   2.7415896e+00   1.2623282e+00   2.5277948e+00   1.6905376e+00   3.2939019e+00   1.6552303e+00   3.2210984e+00   1.1673637e+00   5.9568328e+00   1.1531089e+00   5.5103540e+00   9.7394414e-02   9.7487944e-02   8.1408771e-02   8.1680864e-02   1.6724244e-01   1.6960036e-01   1.3681773e-01   1.3748078e-01   4.6078778e-01   4.7163992e-01   4.1078649e-01   4.1473047e-01   9.7207988e-01   2.5900886e+00   1.0003737e+00   2.6448119e+00   1.2099456e+00   1.0861486e+00   1.5137613e+00   1.1790629e+00   1.4907809e+00   1.2917529e+00   1.6624041e+00   1.1697301e+00   9.2338998e-02   1.5910018e-01   4.4705613e-01   9.8232667e-01
   2.7000000e-01   1.2588834e+00   2.8269344e+00   1.2357724e+00   2.8625338e+00   1.1551145e+00   3.5196483e+00   1.1363452e+00   3.4527662e+00   1.6037405e+00   3.6777588e+00   1.5674926e+00   3.7077761e+00   1.2369658e+00   4.7243055e+00   1.1726553e+00   4.5500390e+00   1.5444174e+00   2.5873719e+00   1.5028643e+00   2.5183118e+00   1.3205598e+00   2.7990378e+00   1.3032944e+00   2.5585250e+00   1.7410429e+00   3.3383116e+00   1.6977400e+00   3.2616206e+00   1.1743460e+00   5.9759266e+00   1.1626291e+00   5.5390658e+00   1.1743594e-01   1.1782044e-01   9.7352917e-02   9.7285197e-02   1.7104012e-01   1.7347528e-01   1.4254836e-01   1.4365595e-01   4.8922152e-01   4.9671538e-01   4.3530248e-01   4.4345518e-01   9.7448004e-01   2.6250974e+00   1.0032073e+00   2.6786044e+00   1.2371772e+00   1.1485076e+00   1.5427348e+00   1.1891931e+00   1.5113207e+00   1.3171804e+00   1.7138848e+00   1.1865029e+00   1.1856494e-01   1.6958084e-01   5.0785881e-01   9.8427386e-01
   2.8000000e-01   1.2979016e+00   2.9887294e+00   1.2607222e+00   2.9737978e+00   1.1854424e+00   3.6634103e+00   1.1726558e+00   3.5567949e+00   1.6526732e+00   3.7443137e+00   1.5983993e+00   3.7766173e+00   1.2429742e+00   4.7453593e+00   1.1813485e+00   4.5658252e+00   1.5690488e+00   2.6195727e+00   1.5474835e+00   2.5561806e+00   1.3406161e+00   2.8251989e+00   1.3250507e+00   2.6220165e+00   1.8109002e+00   3.3822696e+00   1.7623688e+00   3.2916038e+00   1.1868891e+00   6.0027419e+00   1.1743410e+00   5.5866824e+00   1.2349908e-01   1.2394559e-01   1.0107510e-01   1.0097789e-01   1.7575353e-01   1.7630268e-01   1.4946635e-01   1.4808530e-01   5.5402196e-01   5.6872937e-01   4.8380822e-01   4.8958234e-01   9.7766486e-01   2.6537385e+00   1.0057950e+00   2.7007580e+00   1.2635646e+00   1.1733619e+00   1.5672447e+00   1.1977745e+00   1.5642853e+00   1.3557936e+00   1.7733729e+00   1.1949266e+00   1.2834695e-01   1.6962104e-01   5.0788179e-01   9.8750933e-01
   2.9000000e-01   1.3496043e+00   3.1319416e+00   1.3168136e+00   3.1515645e+00   1.2019983e+00   3.7714679e+00   1.1990806e+00   3.7107255e+00   1.6776517e+00   3.8382725e+00   1.6440590e+00   3.8781363e+00   1.2482085e+00   4.7854752e+00   1.1914558e+00   4.5758933e+00   1.6226389e+00   2.7020301e+00   1.5937326e+00   2.6254591e+00   1.3634637e+00   2.8536939e+00   1.3429418e+00   2.6748080e+00   1.8289007e+00   3.4243538e+00   1.7967905e+00   3.3347979e+00   1.1997037e+00   6.0276941e+00   1.1843136e+00   5.6076185e+00   1.3771511e-01   1.3862071e-01   1.0826270e-01   1.0826225e-01   1.8990597e-01   1.9099746e-01   1.5330168e-01   1.5672568e-01   5.8718630e-01   6.0057923e-01   5.0420385e-01   5.1041972e-01   9.7921177e-01   2.6898670e+00   1.0093011e+00   2.7387007e+00   1.3174412e+00   1.2148967e+00   1.6014869e+00   1.2104263e+00   1.6210652e+00   1.3773574e+00   1.8165007e+00   1.2063351e+00   1.3786074e-01   1.9150187e-01   6.3158155e-01   9.9056215e-01
   3.0000000e-01   1.4024134e+00   3.2112766e+00   1.3902191e+00   3.2161875e+00   1.2456553e+00   3.9262635e+00   1.2332161e+00   3.7768826e+00   1.7184243e+00   3.9705640e+00   1.6658945e+00   4.0255269e+00   1.2631538e+00   4.8046354e+00   1.1994992e+00   4.5973414e+00   1.6581088e+00   2.7510574e+00   1.6155591e+00   2.6734851e+00   1.3837316e+00   2.8738510e+00   1.3569354e+00   2.7104791e+00   1.8623421e+00   3.4736576e+00   1.8293903e+00   3.3604314e+00   1.2087362e+00   6.0630330e+00   1.1979860e+00   5.6232951e+00   1.5808991e-01   1.5881478e-01   1.2923230e-01   1.2955807e-01   1.9756630e-01   2.0008255e-01   1.6335954e-01   1.6448125e-01   6.0132001e-01   6.2226149e-01   5.2624440e-01   5.3643862e-01   9.8311680e-01   2.7152254e+00   1.0118512e+00   2.7620480e+00   1.3808684e+00   1.2505819e+00   1.6318701e+00   1.2174848e+00   1.6583790e+00   1.4180709e+00   1.8612879e+00   1.2165368e+00   1.5958619e-01   1.9150274e-01   6.3160241e-01   9.9492235e-01
   3.1000000e-01   1.4816974e+00   3.2851223e+00   1.4299883e+00   3.2751454e+00   1.2753353e+00   3.9909324e+00   1.2785703e+00   3.8974958e+00   1.7387228e+00   4.0338793e+00   1.6953482e+00   4.0993109e+00   1.2874967e+00   4.8223849e+00   1.2047870e+00   4.6070950e+00   1.6904009e+00   2.8506010e+00   1.6498384e+00   2.7484362e+00   1.4048378e+00   2.9326927e+00   1.4082320e+00   2.7424885e+00   1.9065558e+00   3.5152477e+00   1.8628021e+00   3.4168324e+00   1.2323294e+00   6.0895018e+00   1.2178868e+00   5.6764994e+00   1.7881683e-01   1.7952589e-01   1.4972704e-01   1.4981245e-01   2.4223871e-01   2.4713873e-01   1.8869886e-01   1.8885964e-01   6.2131687e-01   6.3705178e-01   5.4229216e-01   5.5483560e-01   9.8542802e-01   2.7533887e+00   1.0178001e+00   2.7783666e+00   1.4414476e+00   1.2695892e+00   1.6785770e+00   1.2304788e+00   1.6931382e+00   1.4387709e+00   1.8740566e+00   1.2333282e+00   1.8112916e-01   2.6563386e-01   6.4394029e-01   9.9715946e-01
   3.2000000e-01   1.5186866e+00   3.3627398e+00   1.5032029e+00   3.3127865e+00   1.3349532e+00   4.0522260e+00   1.3127517e+00   3.9974278e+00   1.7862549e+00   4.0750212e+00   1.7422443e+00   4.1493838e+00   1.2995670e+00   4.8294337e+00   1.2243892e+00   4.6214637e+00   1.7376990e+00   2.9543495e+00   1.7048788e+00   2.8755321e+00   1.4326513e+00   2.9741023e+00   1.4230792e+00   2.7730907e+00   1.9301936e+00   3.5483334e+00   1.8868049e+00   3.4570695e+00   1.2562364e+00   6.1052059e+00   1.2325586e+00   5.7010854e+00   2.2484410e-01   2.2562610e-01   1.7432399e-01   1.7620473e-01   2.5289659e-01   2.6510259e-01   2.1014203e-01   2.1412370e-01   6.3168022e-01   6.5662668e-01   5.5406608e-01   5.7466483e-01   9.8711376e-01   2.7684567e+00   1.0204758e+00   2.8040935e+00   1.4942658e+00   1.3035476e+00   1.7365492e+00   1.2448252e+00   1.7373518e+00   1.4503902e+00   1.8973192e+00   1.2499746e+00   2.2360095e-01   2.6563704e-01   6.4395115e-01   9.9863519e-01
   3.3000000e-01   1.5732488e+00   3.4838761e+00   1.5346797e+00   3.4904965e+00   1.3795204e+00   4.2208216e+00   1.3517988e+00   4.1456489e+00   1.8096417e+00   4.1552554e+00   1.7806932e+00   4.2392090e+00   1.3100466e+00   4.8419114e+00   1.2457297e+00   4.6349117e+00   1.7859251e+00   2.9815915e+00   1.7448283e+00   2.9138645e+00   1.4515081e+00   3.0168180e+00   1.4320226e+00   2.8071502e+00   1.9616817e+00   3.5735607e+00   1.9215770e+00   3.4820308e+00   1.2660752e+00   6.1304002e+00   1.2472669e+00   5.7349010e+00   2.5952025e-01   2.6248214e-01   2.0784176e-01   2.0833518e-01   2.7841253e-01   2.8728989e-01   2.2906438e-01   2.2846680e-01   6.5461682e-01   6.7098856e-01   5.6907792e-01   5.8665191e-01   9.9206454e-01   2.8098878e+00   1.0289147e+00   2.8337706e+00   1.5276746e+00   1.3666937e+00   1.7665712e+00   1.2555890e+00   1.7540178e+00   1.4648125e+00   1.9258984e+00   1.2653631e+00   2.6590585e-01   2.8786911e-01   6.5656865e-01   1.0003590e+00
   3.4000000e-01   1.6535888e+00   3.6182875e+00   1.6185866e+00   3.6072354e+00   1.4535078e+00   4.3024315e+00   1.4414028e+00   4.2133097e+00   1.8376605e+00   4.2154350e+00   1.7952324e+00   4.2978282e+00   1.3155032e+00   4.8483677e+00   1.2548250e+00   4.6523958e+00   1.8288132e+00   3.0537122e+00   1.7781710e+00   2.9658137e+00   1.4636576e+00   3.0397235e+00   1.4597044e+00   2.8463593e+00   1.9798774e+00   3.5979456e+00   1.9411751e+00   3.5084821e+00   1.2770900e+00   6.1422193e+00   1.2637225e+00   5.7423350e+00   2.6401472e-01   2.6785546e-01   2.1788306e-01   2.1923599e-01   2.9976841e-01   3.0104149e-01   2.4664314e-01   2.4913980e-01   6.6007545e-01   7.0164633e-01   5.8450340e-01   6.0097077e-01   9.9800369e-01   2.8573768e+00   1.0327999e+00   2.8708808e+00   1.5692062e+00   1.4127872e+00   1.7901001e+00   1.2693904e+00   1.7998704e+00   1.4978618e+00   1.9391629e+00   1.2747138e+00   2.7317422e-01   2.8789311e-01   6.5657834e-01   1.0014512e+00
   3.5000000e-01   1.6755120e+00   3.6843811e+00   1.6393191e+00   3.6960029e+00   1.4884598e+00   4.3367089e+00   1.4736973e+00   4.2555244e+00   1.8949645e+00   4.3061622e+00   1.8729359e+00   4.3682351e+00   1.3329032e+00   4.8614543e+00   1.2749130e+00   4.6626296e+00   1.8674190e+00   3.0772676e+00   1.8254291e+00   3.0039736e+00   1.4933086e+00   3.0526939e+00   1.4795452e+00   2.8761752e+00   2.0133974e+00   3.6286067e+00   1.9792641e+00   3.5392451e+00   1.2916497e+00   6.1493529e+00   1.2811364e+00   5.7619912e+00   2.7217918e-01   2.7557022e-01   2.2993882e-01   2.3224712e-01   3.6314005e-01   3.7964030e-01   3.0559222e-01   3.1015814e-01   6.8471070e-01   7.1411845e-01   6.0480859e-01   6.2127584e-01   1.0005529e+00   2.8955320e+00   1.0403638e+00   2.9039192e+00   1.6255163e+00   1.4687461e+00   1.8420436e+00   1.2819423e+00   1.8504213e+00   1.5266454e+00   1.9897971e+00   1.2858039e+00   2.8054941e-01   3.7956553e-01   7.1968147e-01   1.0023247e+00
   3.6000000e-01   1.7196224e+00   3.7278090e+00   1.6889105e+00   3.7479773e+00   1.5103111e+00   4.3924583e+00   1.5039400e+00   4.3038071e+00   1.9417125e+00   4.3957231e+00   1.9149091e+00   4.4690547e+00   1.3514660e+00   4.8740269e+00   1.2788333e+00   4.6751800e+00   1.8913548e+00   3.1459821e+00   1.8523007e+00   3.0527896e+00   1.5230137e+00   3.0689473e+00   1.5070143e+00   2.9098966e+00   2.0355336e+00   3.6526722e+00   2.0017496e+00   3.5616281e+00   1.3115043e+00   6.1654144e+00   1.3042084e+00   5.7743851e+00   2.8035121e-01   2.8185388e-01   2.3882485e-01   2.4259964e-01   3.9944834e-01   4.1496114e-01   3.3494051e-01   3.4623725e-01   7.0148500e-01   7.3222235e-01   6.1024639e-01   6.4023307e-01   1.0042986e+00   2.9244132e+00   1.0450389e+00   2.9511022e+00   1.6961642e+00   1.5127519e+00   1.9090847e+00   1.2894853e+00   1.8775290e+00   1.5687195e+00   2.0169339e+00   1.3007021e+00   2.8493678e-01   3.7956643e-01   7.1972987e-01   1.0033111e+00
   3.7000000e-01   1.8142952e+00   3.8096066e+00   1.7780711e+00   3.8466555e+00   1.5433647e+00   4.4496941e+00   1.5251470e+00   4.3652953e+00   1.9861245e+00   4.4143288e+00   1.9559423e+00   4.5676817e+00   1.3587185e+00   4.8793050e+00   1.2971751e+00   4.6934789e+00   1.9382649e+00   3.1807705e+00   1.8921804e+00   3.1147946e+00   1.5505022e+00   3.1104614e+00   1.5322394e+00   2.9269403e+00   2.0760875e+00   3.6718057e+00   2.0194345e+00   3.5796202e+00   1.3212145e+00   6.1787586e+00   1.3145258e+00   5.8074263e+00   2.8981838e-01   2.9147287e-01   2.4461842e-01   2.4736984e-01   4.6671687e-01   4.9797330e-01   3.7841841e-01   3.9911627e-01   7.0934810e-01   7.5613164e-01   6.3323051e-01   6.5956191e-01   1.0095834e+00   2.9980312e+00   1.0520629e+00   2.9995348e+00   1.7769890e+00   1.5537675e+00   1.9479063e+00   1.3047285e+00   1.9218345e+00   1.5783618e+00   2.0432542e+00   1.3112151e+00   2.8936874e-01   5.0868798e-01   7.3291147e-01   1.0045958e+00
   3.8000000e-01   1.8679285e+00   3.8982789e+00   1.8308868e+00   3.9122038e+00   1.5627242e+00   4.4865806e+00   1.5596810e+00   4.4010607e+00   2.0205286e+00   4.5191146e+00   1.9732038e+00   4.6231959e+00   1.3733614e+00   4.8865897e+00   1.3245304e+00   4.7114951e+00   1.9519557e+00   3.2164355e+00   1.9173201e+00   3.1532135e+00   1.5755501e+00   3.1492249e+00   1.5560561e+00   2.9520653e+00   2.1000779e+00   3.7052480e+00   2.0465406e+00   3.6090421e+00   1.3332827e+00   6.2033118e+00   1.3247742e+00   5.8506902e+00   2.9812046e-01   3.0023035e-01   2.5168002e-01   2.5441304e-01   4.8694636e-01   5.3769211e-01   4.1328294e-01   4.3335140e-01   7.2064459e-01   7.7304969e-01   6.4762707e-01   6.8755319e-01   1.0115337e+00   3.0667429e+00   1.0554267e+00   3.0222317e+00   1.8398173e+00   1.5755077e+00   1.9859492e+00   1.3261129e+00   1.9441018e+00   1.5935067e+00   2.0684585e+00   1.3285598e+00   2.9806206e-01   5.0869921e-01   7.3292166e-01   1.0063040e+00
   3.9000000e-01   1.9176668e+00   3.9639167e+00   1.8813049e+00   3.9925495e+00   1.6023761e+00   4.5583769e+00   1.5823686e+00   4.4279546e+00   2.0499669e+00   4.5429922e+00   2.0039655e+00   4.6753588e+00   1.3911036e+00   4.8945017e+00   1.3317492e+00   4.7223158e+00   1.9896175e+00   3.2742975e+00   1.9364209e+00   3.1960792e+00   1.5892577e+00   3.1982692e+00   1.5843470e+00   2.9714192e+00   2.1180704e+00   3.7265718e+00   2.0698944e+00   3.6429290e+00   1.3450004e+00   6.2435188e+00   1.3488407e+00   5.8869513e+00   3.0381518e-01   3.0605214e-01   2.5878910e-01   2.6147158e-01   5.0847503e-01   5.7376803e-01   4.3026082e-01   4.5692492e-01   7.3038635e-01   7.8610747e-01   6.6257753e-01   6.9826188e-01   1.0148437e+00   3.0964654e+00   1.0607482e+00   3.0542625e+00   1.8687713e+00   1.6000079e+00   2.0194303e+00   1.3539817e+00   1.9755634e+00   1.6199859e+00   2.0897593e+00   1.3517586e+00   3.0673308e-01   5.1590677e-01   7.3970218e-01   1.0076174e+00
   4.0000000e-01   1.9389041e+00   4.0557772e+00   1.9134038e+00   4.0579272e+00   1.6720429e+00   4.5948255e+00   1.6412283e+00   4.4962066e+00   2.0689037e+00   4.5997840e+00   2.0400655e+00   4.7272634e+00   1.4051004e+00   4.8993035e+00   1.3463480e+00   4.7360718e+00   2.0276655e+00   3.3318712e+00   2.0010245e+00   3.2258107e+00   1.6183130e+00   3.2204928e+00   1.6041405e+00   2.9972974e+00   2.1453623e+00   3.7421315e+00   2.0903562e+00   3.6716046e+00   1.3658596e+00   6.2506200e+00   1.3580774e+00   5.9215519e+00   3.0998325e-01   3.1492262e-01   2.6474935e-01   2.6761082e-01   5.3111591e-01   5.8340692e-01   4.4768430e-01   4.9348992e-01   7.3472201e-01   7.9835026e-01   6.6965640e-01   7.1158030e-01   1.0179293e+00   3.1243430e+00   1.0643785e+00   3.1023651e+00   1.9077185e+00   1.6590012e+00   2.0625587e+00   1.3657678e+00   1.9936969e+00   1.6323500e+00   2.1013726e+00   1.3684772e+00   3.1127878e-01   5.1590958e-01   7.3970549e-01   1.0108332e+00
   4.1000000e-01   1.9789715e+00   4.1139201e+00   1.9684061e+00   4.1415514e+00   1.6870920e+00   4.6198184e+00   1.6902052e+00   4.5409874e+00   2.1214416e+00   4.6737228e+00   2.0845925e+00   4.7714123e+00   1.4231534e+00   4.9087985e+00   1.3613491e+00   4.7572630e+00   2.0499092e+00   3.3547316e+00   2.0196622e+00   3.2538157e+00   1.6386451e+00   3.2557409e+00   1.6231781e+00   3.0470630e+00   2.1601203e+00   3.7845707e+00   2.1103491e+00   3.7061556e+00   1.3804286e+00   6.2753548e+00   1.3712115e+00   5.9333564e+00   3.1388752e-01   3.1872908e-01   2.7352891e-01   2.7534608e-01   5.5052727e-01   6.0201570e-01   4.8302617e-01   5.1530429e-01   7.3946737e-01   8.2800273e-01   6.7670155e-01   7.2326802e-01   1.0236913e+00   3.1798305e+00   1.0692111e+00   3.1466716e+00   1.9536254e+00   1.7083245e+00   2.0889235e+00   1.3729655e+00   2.0341824e+00   1.6750930e+00   2.1247397e+00   1.3784581e+00   3.1564723e-01   5.7312206e-01   7.6744582e-01   1.0164305e+00
   4.2000000e-01   2.0041638e+00   4.1741659e+00   2.0055335e+00   4.2154080e+00   1.7202805e+00   4.6336246e+00   1.7213032e+00   4.5638358e+00   2.1460351e+00   4.7138045e+00   2.0940322e+00   4.8113285e+00   1.4333433e+00   4.9210799e+00   1.3740972e+00   4.7622244e+00   2.0903153e+00   3.4072522e+00   2.0286006e+00   3.3107006e+00   1.6602975e+00   3.2861805e+00   1.6612176e+00   3.0654584e+00   2.1853738e+00   3.8109205e+00   2.1268487e+00   3.7304340e+00   1.3917036e+00   6.2970506e+00   1.3843973e+00   5.9611986e+00   3.1785287e-01   3.2579891e-01   2.7857974e-01   2.8228328e-01   5.6372839e-01   6.2346952e-01   5.0478010e-01   5.3687056e-01   7.5731685e-01   8.4285224e-01   6.9068158e-01   7.5704135e-01   1.0270855e+00   3.2648414e+00   1.0773004e+00   3.1840451e+00   2.0159566e+00   1.7326458e+00   2.0998941e+00   1.3830169e+00   2.0811836e+00   1.6940796e+00   2.1717320e+00   1.3902598e+00   3.2435240e-01   5.7312526e-01   7.6791227e-01   1.0225719e+00
   4.3000000e-01   2.0700763e+00   4.2298718e+00   2.0318242e+00   4.2673132e+00   1.7602666e+00   4.6747887e+00   1.7485880e+00   4.5845220e+00   2.1631611e+00   4.7402978e+00   2.1169016e+00   4.8752361e+00   1.4472197e+00   4.9272491e+00   1.3840814e+00   4.7709704e+00   2.1172017e+00   3.4511936e+00   2.0781220e+00   3.3434125e+00   1.6795247e+00   3.3151679e+00   1.6780968e+00   3.0988820e+00   2.2311121e+00   3.8511310e+00   2.1770223e+00   3.7434337e+00   1.4059084e+00   6.3149877e+00   1.3957399e+00   5.9817933e+00   3.2600968e-01   3.2938639e-01   2.8531387e-01   2.8700003e-01   5.8632052e-01   6.3909865e-01   5.1863207e-01   5.5996316e-01   7.6383233e-01   9.0804952e-01   7.0981551e-01   8.2676061e-01   1.0319783e+00   3.2898029e+00   1.0842443e+00   3.2159134e+00   2.0375712e+00   1.7503737e+00   2.1140591e+00   1.3962398e+00   2.1068040e+00   1.7153084e+00   2.2073072e+00   1.4080285e+00   3.3314255e-01   6.3648442e-01   7.8884243e-01   1.0260063e+00
   4.4000000e-01   2.1068675e+00   4.3974856e+00   2.0703585e+00   4.4360158e+00   1.7838730e+00   4.7017097e+00   1.7789693e+00   4.6017955e+00   2.2116908e+00   4.7781018e+00   2.1444722e+00   4.8956588e+00   1.4620522e+00   4.9350930e+00   1.4040030e+00   4.7820490e+00   2.1591450e+00   3.5004843e+00   2.1055699e+00   3.3753497e+00   1.6975943e+00   3.3498101e+00   1.6895927e+00   3.1299533e+00   2.2557129e+00   3.8747095e+00   2.2015167e+00   3.7619301e+00   1.4237289e+00   6.3331352e+00   1.4114096e+00   5.9977412e+00   3.3508680e-01   3.4101386e-01   2.9175267e-01   2.9795785e-01   5.9787318e-01   6.8093582e-01   5.2508630e-01   5.6942172e-01   7.7011917e-01   9.4876227e-01   7.2740274e-01   8.5879591e-01   1.0372399e+00   3.3456748e+00   1.0895826e+00   3.2622505e+00   2.0663134e+00   1.7976758e+00   2.1366527e+00   1.4071277e+00   2.1181314e+00   1.7289293e+00   2.2270525e+00   1.4177020e+00   3.3614850e-01   6.3648653e-01   7.8907203e-01   1.0284330e+00
   4.5000000e-01   2.1614904e+00   4.4397560e+00   2.1141007e+00   4.4720096e+00   1.8214402e+00   4.7263243e+00   1.8214950e+00   4.6203511e+00   2.2240517e+00   4.7874872e+00   2.1601419e+00   4.9161208e+00   1.4706237e+00   4.9477749e+00   1.4091046e+00   4.7934893e+00   2.1826794e+00   3.5135641e+00   2.1448127e+00   3.4026250e+00   1.7286977e+00   3.3766287e+00   1.7109752e+00   3.1578130e+00   2.2729383e+00   3.8997095e+00   2.2307875e+00   3.7819828e+00   1.4344605e+00   6.3458321e+00   1.4291110e+00   6.0207254e+00   3.5011803e-01   3.5371529e-01   3.0151338e-01   3.0859210e-01   6.2084324e-01   7.0494212e-01   5.3708405e-01   5.8283663e-01   7.8995711e-01   9.7123843e-01   7.5119507e-01   8.7447481e-01   1.0423766e+00   3.3776721e+00   1.0926382e+00   3.3177153e+00   2.1167481e+00   1.8204923e+00   2.1645028e+00   1.4186734e+00   2.1474329e+00   1.7461500e+00   2.2431609e+00   1.4345453e+00   3.3912834e-01   6.5338448e-01   8.0551419e-01   1.0314086e+00
   4.6000000e-01   2.2017253e+00   4.4626099e+00   2.1584171e+00   4.4883200e+00   1.8429942e+00   4.7421845e+00   1.8341779e+00   4.6439841e+00   2.2558071e+00   4.8068034e+00   2.2111895e+00   4.9450045e+00   1.4801404e+00   4.9540527e+00   1.4219454e+00   4.8011289e+00   2.1984156e+00   3.5476283e+00   2.1533003e+00   3.4451416e+00   1.7481430e+00   3.3986467e+00   1.7417414e+00   3.2062850e+00   2.2943369e+00   3.9055952e+00   2.2616712e+00   3.8309197e+00   1.4425998e+00   6.3528532e+00   1.4356147e+00   6.0361402e+00   3.6022092e-01   3.6666863e-01   3.1734397e-01   3.2026622e-01   6.2774217e-01   7.2292876e-01   5.5112837e-01   5.9762079e-01   7.9821589e-01   1.0069845e+00   7.6093238e-01   8.9304208e-01   1.0454945e+00   3.4168811e+00   1.0981315e+00   3.3566270e+00   2.1650423e+00   1.8318336e+00   2.1978846e+00   1.4268242e+00   2.1679387e+00   1.7778205e+00   2.2598704e+00   1.4504808e+00   3.5593337e-01   6.5338792e-01   8.0553991e-01   1.0322649e+00
   4.7000000e-01   2.2421872e+00   4.5050221e+00   2.2076063e+00   4.5481431e+00   1.8494536e+00   4.7618346e+00   1.8435636e+00   4.6589014e+00   2.3009332e+00   4.8383807e+00   2.2522757e+00   4.9673139e+00   1.4898871e+00   4.9603642e+00   1.4334209e+00   4.8101273e+00   2.2157145e+00   3.5901214e+00   2.1698153e+00   3.4691936e+00   1.7607891e+00   3.4193586e+00   1.7655405e+00   3.2238268e+00   2.3154318e+00   3.9184006e+00   2.2744753e+00   3.8429262e+00   1.4591192e+00   6.3835261e+00   1.4523835e+00   6.0394466e+00   3.8375539e-01   3.8846882e-01   3.2622198e-01   3.2928290e-01   6.4604608e-01   7.2726988e-01   5.6352277e-01   6.1397572e-01   8.0842687e-01   1.0159149e+00   7.7863495e-01   9.0887697e-01   1.0487472e+00   3.4528145e+00   1.1023144e+00   3.3793154e+00   2.2272954e+00   1.8482092e+00   2.2388487e+00   1.4406920e+00   2.1958879e+00   1.8030723e+00   2.2724495e+00   1.4615353e+00   3.7273494e-01   6.5682000e-01   8.2821071e-01   1.0398195e+00
   4.8000000e-01   2.2705833e+00   4.5454372e+00   2.2325757e+00   4.5693392e+00   1.8638767e+00   4.7795209e+00   1.8537090e+00   4.6735885e+00   2.3293516e+00   4.8550104e+00   2.2703888e+00   4.9996276e+00   1.5028962e+00   4.9712370e+00   1.4398490e+00   4.8148710e+00   2.2364410e+00   3.6214220e+00   2.1778862e+00   3.5048918e+00   1.7979066e+00   3.4500632e+00   1.7903479e+00   3.2464360e+00   2.3420842e+00   3.9495697e+00   2.3013061e+00   3.8693430e+00   1.4711403e+00   6.4114760e+00   1.4644982e+00   6.0565104e+00   3.9022984e-01   4.0235017e-01   3.2964861e-01   3.3475695e-01   6.5496415e-01   7.4498458e-01   5.7871987e-01   6.3857389e-01   8.1659192e-01   1.0267600e+00   7.8626569e-01   9.2679341e-01   1.0546925e+00   3.5228253e+00   1.1048654e+00   3.4542873e+00   2.2447943e+00   1.8593443e+00   2.2753286e+00   1.4576049e+00   2.2281054e+00   1.8317356e+00   2.3070403e+00   1.4737573e+00   3.9487027e-01   6.5716155e-01   8.2824530e-01   1.0454981e+00
   4.9000000e-01   2.2999677e+00   4.5718424e+00   2.2639217e+00   4.6114378e+00   1.8809690e+00   4.8116893e+00   1.8767062e+00   4.7043727e+00   2.3710151e+00   4.8783809e+00   2.3331349e+00   5.0249784e+00   1.5132226e+00   4.9821804e+00   1.4490095e+00   4.8232426e+00   2.2612146e+00   3.6987189e+00   2.2081182e+00   3.6039116e+00   1.8122848e+00   3.4811679e+00   1.8118593e+00   3.2610700e+00   2.3526143e+00   3.9636261e+00   2.3108374e+00   3.8923147e+00   1.4853536e+00   6.4247646e+00   1.4770599e+00   6.0709718e+00   4.0170696e-01   4.1203304e-01   3.3765564e-01   3.4269031e-01   6.6607426e-01   7.6263884e-01   5.9794167e-01   6.5330073e-01   8.3560860e-01   1.0521891e+00   7.9487861e-01   9.3914491e-01   1.0586081e+00   3.5576006e+00   1.1133276e+00   3.4896286e+00   2.2631307e+00   1.8815739e+00   2.3185352e+00   1.4655911e+00   2.2517865e+00   1.8531237e+00   2.3152990e+00   1.4859572e+00   4.1696808e-01   6.7257554e-01   8.4409688e-01   1.0504076e+00
   5.0000000e-01   2.3334502e+00   4.6607411e+00   2.2969568e+00   4.6685795e+00   1.8916093e+00   4.8272679e+00   1.8941686e+00   4.7410969e+00   2.3959105e+00   4.8970131e+00   2.3564229e+00   5.0615719e+00   1.5207727e+00   4.9912326e+00   1.4589141e+00   4.8327178e+00   2.2660004e+00   3.7341641e+00   2.2343119e+00   3.6387873e+00   1.8339945e+00   3.5028251e+00   1.8291985e+00   3.2912107e+00   2.3643774e+00   3.9919704e+00   2.3164297e+00   3.9083154e+00   1.4930322e+00   6.4527946e+00   1.4927409e+00   6.0853642e+00   4.1987219e-01   4.2699127e-01   3.4518870e-01   3.5054448e-01   6.7382343e-01   7.9010717e-01   6.0364888e-01   6.7533998e-01   8.5165677e-01   1.0620268e+00   8.1245952e-01   9.5606721e-01   1.0633871e+00   3.6152376e+00   1.1242647e+00   3.5493443e+00   2.2869868e+00   1.8994900e+00   2.3477171e+00   1.4799984e+00   2.2697276e+00   1.8751016e+00   2.3357863e+00   1.5013981e+00   4.2931587e-01   6.7258548e-01   8.4423462e-01   1.0546739e+00
   5.1000000e-01   2.3782578e+00   4.6964410e+00   2.3262875e+00   4.7427475e+00   1.9086727e+00   4.8527737e+00   1.9108004e+00   4.7526934e+00   2.4095171e+00   4.9414861e+00   2.3657389e+00   5.0754028e+00   1.5382408e+00   4.9973482e+00   1.4720312e+00   4.8402727e+00   2.3017860e+00   3.7977380e+00   2.2506346e+00   3.6819676e+00   1.8599327e+00   3.5406680e+00   1.8484990e+00   3.3276123e+00   2.3746473e+00   4.0104230e+00   2.3322381e+00   3.9381733e+00   1.5132509e+00   6.4678663e+00   1.5069903e+00   6.1038870e+00   4.4404102e-01   4.4829533e-01   3.6201734e-01   3.6808136e-01   6.7800193e-01   8.1753632e-01   6.2347197e-01   7.1359514e-01   8.6614208e-01   1.0820517e+00   8.2695814e-01   9.6836641e-01   1.0664931e+00   3.6455938e+00   1.1271770e+00   3.5728267e+00   2.3339693e+00   1.9255016e+00   2.3674857e+00   1.4895517e+00   2.2961439e+00   1.8877845e+00   2.3562774e+00   1.5073132e+00   4.4155824e-01   6.7260516e-01   8.4437294e-01   1.0627093e+00
   5.2000000e-01   2.4013616e+00   4.7253687e+00   2.3701905e+00   4.7935388e+00   1.9439113e+00   4.8661099e+00   1.9588676e+00   4.7735573e+00   2.4220818e+00   4.9511067e+00   2.3917823e+00   5.0822673e+00   1.5521546e+00   5.0025186e+00   1.4934039e+00   4.8491024e+00   2.3319195e+00   3.8245221e+00   2.2665748e+00   3.7028525e+00   1.8802911e+00   3.5741441e+00   1.8626382e+00   3.3500869e+00   2.3932833e+00   4.0250774e+00   2.3517684e+00   3.9596068e+00   1.5246565e+00   6.4751000e+00   1.5174982e+00   6.1121546e+00   4.6048650e-01   4.6679181e-01   3.7993614e-01   3.8367740e-01   6.8216754e-01   8.3029568e-01   6.3905740e-01   7.4616328e-01   8.8010365e-01   1.1096113e+00   8.3391241e-01   9.7858842e-01   1.0704481e+00   3.7265607e+00   1.1375438e+00   3.6420669e+00   2.3544409e+00   1.9450463e+00   2.3927143e+00   1.4958652e+00   2.3127802e+00   1.9055607e+00   2.3720548e+00   1.5147375e+00   4.6505583e-01   6.9677632e-01   9.1060654e-01   1.0674091e+00
   5.3000000e-01   2.4554074e+00   4.7532537e+00   2.4189944e+00   4.8188940e+00   1.9704707e+00   4.8771829e+00   1.9804804e+00   4.8000844e+00   2.4677390e+00   4.9629561e+00   2.4103984e+00   5.1003799e+00   1.5723588e+00   5.0124017e+00   1.5059962e+00   4.8567623e+00   2.3532754e+00   3.8320234e+00   2.2924076e+00   3.7395855e+00   1.8973847e+00   3.5889856e+00   1.8820619e+00   3.3831238e+00   2.4056235e+00   4.0560730e+00   2.3682374e+00   3.9942386e+00   1.5482273e+00   6.4898439e+00   1.5352396e+00   6.1266559e+00   4.7684996e-01   4.8361895e-01   4.0462884e-01   4.0881248e-01   6.9116948e-01   8.8076652e-01   6.4494254e-01   7.7792442e-01   8.9781041e-01   1.1333660e+00   8.4569575e-01   1.0142764e+00   1.0759141e+00   3.7744565e+00   1.1469534e+00   3.6833335e+00   2.4071475e+00   1.9600049e+00   2.4178301e+00   1.5142848e+00   2.3271051e+00   1.9217432e+00   2.3856812e+00   1.5305611e+00   4.8838852e-01   6.9684480e-01   9.1124747e-01   1.0711407e+00
   5.4000000e-01   2.4805735e+00   4.7819052e+00   2.4628293e+00   4.8541019e+00   1.9969892e+00   4.8993938e+00   2.0095208e+00   4.8211740e+00   2.5060856e+00   4.9740516e+00   2.4494288e+00   5.1268478e+00   1.5937882e+00   5.0170669e+00   1.5176538e+00   4.8604045e+00   2.3622880e+00   3.8650853e+00   2.3087042e+00   3.7664365e+00   1.9197124e+00   3.6171219e+00   1.9045396e+00   3.4102968e+00   2.4338845e+00   4.0626498e+00   2.3809759e+00   4.0226166e+00   1.5583682e+00   6.5047678e+00   1.5402220e+00   6.1351519e+00   4.9067117e-01   5.1006001e-01   4.3334341e-01   4.4395850e-01   7.1844741e-01   9.0481619e-01   6.5138209e-01   8.0172010e-01   9.1365313e-01   1.1583960e+00   8.5896310e-01   1.0309613e+00   1.0858486e+00   3.8203873e+00   1.1506183e+00   3.7192231e+00   2.4679616e+00   2.0160895e+00   2.4521491e+00   1.5235923e+00   2.3579189e+00   1.9407817e+00   2.4281680e+00   1.5467965e+00   5.1178711e-01   7.1654776e-01   9.3680744e-01   1.0787337e+00
   5.5000000e-01   2.5229409e+00   4.8183940e+00   2.4854151e+00   4.8747495e+00   2.0186214e+00   4.9178592e+00   2.0247625e+00   4.8449446e+00   2.5229936e+00   4.9875142e+00   2.4754585e+00   5.1341373e+00   1.6218670e+00   5.0271517e+00   1.5262013e+00   4.8734071e+00   2.3938712e+00   3.8909768e+00   2.3299233e+00   3.7895543e+00   1.9323324e+00   3.6379437e+00   1.9258655e+00   3.4396412e+00   2.4386601e+00   4.0942291e+00   2.4057199e+00   4.0553753e+00   1.5648286e+00   6.5147903e+00   1.5453069e+00   6.1572379e+00   5.3038471e-01   5.5582543e-01   4.4511622e-01   4.5428563e-01   7.3536560e-01   9.6157822e-01   6.6402756e-01   8.3011177e-01   9.3399063e-01   1.1726064e+00   8.6339001e-01   1.0457594e+00   1.0923196e+00   3.8783693e+00   1.1554390e+00   3.8027797e+00   2.5061017e+00   2.0436042e+00   2.4881176e+00   1.5407538e+00   2.3731025e+00   1.9727357e+00   2.4401498e+00   1.5560442e+00   5.3482083e-01   7.1667473e-01   9.3694548e-01   1.0867351e+00
   5.6000000e-01   2.5505069e+00   4.8743698e+00   2.5323908e+00   4.9143064e+00   2.0429516e+00   4.9366282e+00   2.0412756e+00   4.8664642e+00   2.5458354e+00   5.0018500e+00   2.4995168e+00   5.1491695e+00   1.6277286e+00   5.0331872e+00   1.5454741e+00   4.8921492e+00   2.4219068e+00   3.9021082e+00   2.3799581e+00   3.7988842e+00   1.9482020e+00   3.6675039e+00   1.9516949e+00   3.4479988e+00   2.4541633e+00   4.1176789e+00   2.4258618e+00   4.0877011e+00   1.5735104e+00   6.5252656e+00   1.5659627e+00   6.1722792e+00   5.7642654e-01   5.9794488e-01   4.6998668e-01   4.8278630e-01   7.5893691e-01   9.7519389e-01   6.9092211e-01   8.8197587e-01   9.4437182e-01   1.1808250e+00   8.7297876e-01   1.0677881e+00   1.1053426e+00   3.9708781e+00   1.1608444e+00   3.8418632e+00   2.5409062e+00   2.0597505e+00   2.5084469e+00   1.5548752e+00   2.4012065e+00   1.9968889e+00   2.4611317e+00   1.5731617e+00   5.7207764e-01   7.2409325e-01   9.3978866e-01   1.0983565e+00
   5.7000000e-01   2.5864131e+00   4.9035380e+00   2.5468766e+00   4.9640392e+00   2.0541685e+00   4.9524899e+00   2.0547452e+00   4.8797254e+00   2.5686250e+00   5.0158120e+00   2.5205112e+00   5.1628072e+00   1.6418414e+00   5.0392288e+00   1.5604644e+00   4.9109325e+00   2.4510890e+00   3.9140660e+00   2.3958236e+00   3.8090731e+00   1.9715226e+00   3.6853044e+00   1.9711107e+00   3.4731214e+00   2.4812298e+00   4.1672240e+00   2.4356761e+00   4.1003435e+00   1.5793966e+00   6.5416365e+00   1.5747309e+00   6.1836351e+00   5.9736496e-01   6.0794818e-01   4.8411349e-01   5.0144477e-01   7.9927593e-01   1.0184528e+00   7.1991335e-01   9.0426459e-01   9.5236125e-01   1.2172016e+00   8.8250291e-01   1.0929317e+00   1.1145682e+00   4.0432196e+00   1.1733282e+00   3.9276225e+00   2.5601891e+00   2.0764561e+00   2.5354367e+00   1.5671773e+00   2.4156738e+00   2.0172901e+00   2.4788429e+00   1.5830338e+00   6.0909881e-01   7.2414142e-01   9.3979659e-01   1.1070966e+00
   5.8000000e-01   2.6140110e+00   4.9330727e+00   2.5777229e+00   4.9814275e+00   2.0648018e+00   4.9638008e+00   2.0735563e+00   4.8938895e+00   2.5963659e+00   5.0265409e+00   2.5406011e+00   5.1709818e+00   1.6540780e+00   5.0488366e+00   1.5721914e+00   4.9182569e+00   2.4788869e+00   3.9306338e+00   2.4210668e+00   3.8357558e+00   1.9993217e+00   3.7278294e+00   1.9879696e+00   3.5443605e+00   2.5030841e+00   4.1841070e+00   2.4602805e+00   4.1092657e+00   1.5949331e+00   6.5700622e+00   1.5929834e+00   6.2053944e+00   6.1822854e-01   6.3039878e-01   4.9905925e-01   5.1265477e-01   8.2764228e-01   1.0641922e+00   7.4639015e-01   9.6826449e-01   9.7231038e-01   1.2488344e+00   8.8794354e-01   1.1219125e+00   1.1191957e+00   4.0790275e+00   1.1775603e+00   4.0036495e+00   2.5858700e+00   2.0997727e+00   2.5521989e+00   1.5803454e+00   2.4307245e+00   2.0304735e+00   2.4995777e+00   1.5978872e+00   6.2414925e-01   8.5790563e-01   1.0010531e+00   1.1161593e+00
   5.9000000e-01   2.6520173e+00   4.9772709e+00   2.6087936e+00   5.0187047e+00   2.1002598e+00   4.9786003e+00   2.0969953e+00   4.9060605e+00   2.6198931e+00   5.0478964e+00   2.5721377e+00   5.1756769e+00   1.6599040e+00   5.0555586e+00   1.5876041e+00   4.9241149e+00   2.4918426e+00   3.9541810e+00   2.4320447e+00   3.8675665e+00   2.0204747e+00   3.7759249e+00   2.0056655e+00   3.5808938e+00   2.5191194e+00   4.2108734e+00   2.4710849e+00   4.1695243e+00   1.6138227e+00   6.5775135e+00   1.6042521e+00   6.2267943e+00   6.4105877e-01   6.5922153e-01   5.2345185e-01   5.3325944e-01   8.4537995e-01   1.1296585e+00   7.8093916e-01   1.0331188e+00   9.8963129e-01   1.2779744e+00   8.9891526e-01   1.1520854e+00   1.1235388e+00   4.1538218e+00   1.1827532e+00   4.0577466e+00   2.6147151e+00   2.1075409e+00   2.5718869e+00   1.5954676e+00   2.4696384e+00   2.0480884e+00   2.5068220e+00   1.6228579e+00   6.3911122e-01   8.5797821e-01   1.0011228e+00   1.1262878e+00
   6.0000000e-01   2.6651287e+00   4.9873139e+00   2.6349218e+00   5.0422967e+00   2.1169266e+00   4.9882445e+00   2.1065449e+00   4.9259529e+00   2.6433325e+00   5.0541047e+00   2.5944675e+00   5.1880501e+00   1.6714605e+00   5.0601305e+00   1.5976858e+00   4.9299446e+00   2.5061894e+00   3.9751468e+00   2.4550132e+00   3.8874109e+00   2.0290791e+00   3.8153289e+00   2.0186991e+00   3.5970546e+00   2.5376828e+00   4.2314004e+00   2.4828928e+00   4.1985810e+00   1.6335306e+00   6.6003786e+00   1.6194119e+00   6.2537582e+00   6.6041403e-01   6.9136245e-01   5.4849688e-01   5.7260833e-01   8.5113773e-01   1.2443775e+00   7.9123079e-01   1.1002614e+00   9.9435226e-01   1.3027091e+00   9.0691207e-01   1.1877057e+00   1.1365073e+00   4.2343588e+00   1.1872424e+00   4.1199630e+00   2.6362685e+00   2.1161657e+00   2.6005084e+00   1.6107364e+00   2.4843709e+00   2.0593529e+00   2.5198258e+00   1.6327838e+00   6.6317371e-01   8.7441238e-01   1.0113567e+00   1.1336063e+00
   6.1000000e-01   2.6878839e+00   5.0054034e+00   2.6463647e+00   5.0493715e+00   2.1324019e+00   5.0053030e+00   2.1199718e+00   4.9387248e+00   2.6584887e+00   5.0652236e+00   2.6159402e+00   5.2069427e+00   1.6879650e+00   5.0702420e+00   1.6132563e+00   4.9391231e+00   2.5226522e+00   3.9991874e+00   2.4695633e+00   3.9467569e+00   2.0437905e+00   3.8357496e+00   2.0396832e+00   3.6253980e+00   2.5549848e+00   4.2530373e+00   2.5143731e+00   4.2272874e+00   1.6531850e+00   6.6160690e+00   1.6421813e+00   6.2994751e+00   6.8102380e-01   7.1249174e-01   5.8508962e-01   6.0465658e-01   8.6321721e-01   1.2935906e+00   8.0481423e-01   1.1333094e+00   1.0156339e+00   1.3215310e+00   9.1672027e-01   1.2104366e+00   1.1438984e+00   4.2703358e+00   1.1904790e+00   4.1634370e+00   2.6575686e+00   2.1355277e+00   2.6253506e+00   1.6272338e+00   2.4965766e+00   2.0656437e+00   2.5392290e+00   1.6583908e+00   6.8721904e-01   8.7446200e-01   1.0114364e+00   1.1485623e+00
   6.2000000e-01   2.7258827e+00   5.0200432e+00   2.6743087e+00   5.0682173e+00   2.1397339e+00   5.0193029e+00   2.1438172e+00   4.9521278e+00   2.6934204e+00   5.0769760e+00   2.6351963e+00   5.2159944e+00   1.7074413e+00   5.0756604e+00   1.6314317e+00   4.9427518e+00   2.5359021e+00   4.0485390e+00   2.4906910e+00   3.9641853e+00   2.0574991e+00   3.8503867e+00   2.0551984e+00   3.6551474e+00   2.5624083e+00   4.3121450e+00   2.5266733e+00   4.2395848e+00   1.6608813e+00   6.6380190e+00   1.6526021e+00   6.3139351e+00   7.0318935e-01   7.4237924e-01   5.9552201e-01   6.1487974e-01   8.8362277e-01   1.3390082e+00   8.3222764e-01   1.1775415e+00   1.0276349e+00   1.3753073e+00   9.3426271e-01   1.2618841e+00   1.1479088e+00   4.2976067e+00   1.1999239e+00   4.2087980e+00   2.6881641e+00   2.1658805e+00   2.6427422e+00   1.6515926e+00   2.5210139e+00   2.0885097e+00   2.5573994e+00   1.6774904e+00   7.0858437e-01   8.8854487e-01   1.0339609e+00   1.1606094e+00
   6.3000000e-01   2.7410611e+00   5.0361963e+00   2.7132324e+00   5.0904994e+00   2.1623215e+00   5.0304292e+00   2.1585665e+00   4.9665447e+00   2.7122264e+00   5.0825773e+00   2.6581544e+00   5.2247299e+00   1.7165114e+00   5.0853762e+00   1.6486182e+00   4.9595037e+00   2.5510296e+00   4.0682402e+00   2.4996672e+00   3.9753880e+00   2.0662049e+00   3.8668822e+00   2.0712804e+00   3.6818756e+00   2.5978058e+00   4.3265136e+00   2.5436336e+00   4.2532289e+00   1.6908378e+00   6.6550124e+00   1.6728483e+00   6.3225014e+00   7.4024613e-01   7.6373719e-01   6.2800127e-01   6.4886026e-01   9.0632176e-01   1.3737211e+00   8.4816980e-01   1.1890906e+00   1.0444099e+00   1.4245847e+00   9.4493949e-01   1.3025970e+00   1.1581166e+00   4.3495096e+00   1.2075865e+00   4.2472164e+00   2.7207267e+00   2.1917885e+00   2.6527216e+00   1.6586508e+00   2.5307375e+00   2.1027253e+00   2.5654605e+00   1.6890710e+00   7.2983998e-01   8.8855101e-01   1.0340719e+00   1.1687308e+00
   6.4000000e-01   2.7681593e+00   5.0512095e+00   2.7319326e+00   5.1090843e+00   2.1771532e+00   5.0386068e+00   2.1769420e+00   4.9743092e+00   2.7206266e+00   5.0909796e+00   2.6809032e+00   5.2307419e+00   1.7366588e+00   5.0921092e+00   1.6592060e+00   4.9800545e+00   2.5736088e+00   4.0853732e+00   2.5211417e+00   4.0023240e+00   2.0750142e+00   3.8855938e+00   2.0780859e+00   3.7045212e+00   2.6099481e+00   4.3329456e+00   2.5578718e+00   4.2853867e+00   1.7035313e+00   6.6659863e+00   1.6815220e+00   6.3629509e+00   7.6198303e-01   7.9992401e-01   6.4745201e-01   6.6376643e-01   9.2272497e-01   1.4060726e+00   8.7163599e-01   1.2181203e+00   1.0591055e+00   1.4809505e+00   9.7255466e-01   1.3345797e+00   1.1712160e+00   4.3978236e+00   1.2161610e+00   4.2917727e+00   2.7306120e+00   2.2111060e+00   2.6616831e+00   1.6687654e+00   2.5417854e+00   2.1122477e+00   2.5900173e+00   1.7031629e+00   7.6366754e-01   9.4273597e-01   1.0476618e+00   1.1734027e+00
   6.5000000e-01   2.7786254e+00   5.0740913e+00   2.7488523e+00   5.1420975e+00   2.1981603e+00   5.0470118e+00   2.1984898e+00   4.9794682e+00   2.7317756e+00   5.0993097e+00   2.6872589e+00   5.2388969e+00   1.7566006e+00   5.0954751e+00   1.6845288e+00   4.9884384e+00   2.6066727e+00   4.1260306e+00   2.5448583e+00   4.0438904e+00   2.0915486e+00   3.9109578e+00   2.0909261e+00   3.7396304e+00   2.6238888e+00   4.3407502e+00   2.5684257e+00   4.3001344e+00   1.7154106e+00   6.6730117e+00   1.6945548e+00   6.3700792e+00   7.7937823e-01   8.2027480e-01   6.7748834e-01   6.9427094e-01   9.7300260e-01   1.4443086e+00   9.0042988e-01   1.2475526e+00   1.0668568e+00   1.5235099e+00   9.8711492e-01   1.3876473e+00   1.1783159e+00   4.4900990e+00   1.2228393e+00   4.3338443e+00   2.7472880e+00   2.2349269e+00   2.6852581e+00   1.6802623e+00   2.5603169e+00   2.1206331e+00   2.6055000e+00   1.7139206e+00   7.9755778e-01   9.4273821e-01   1.0477444e+00   1.1787359e+00
   6.6000000e-01   2.8216973e+00   5.0848765e+00   2.7732346e+00   5.1558018e+00   2.2206052e+00   5.0525828e+00   2.2124900e+00   4.9992567e+00   2.7455409e+00   5.1083301e+00   2.7061642e+00   5.2455780e+00   1.7707293e+00   5.1002222e+00   1.6977118e+00   4.9971738e+00   2.6138018e+00   4.1534222e+00   2.5654765e+00   4.0750517e+00   2.1036416e+00   3.9448388e+00   2.0962091e+00   3.7525949e+00   2.6366943e+00   4.3620424e+00   2.5873615e+00   4.3121629e+00   1.7352142e+00   6.6860961e+00   1.7244172e+00   6.3906258e+00   8.0622558e-01   8.4175259e-01   6.9566372e-01   7.1406811e-01   9.9257449e-01   1.4547481e+00   9.1114343e-01   1.2823727e+00   1.0802753e+00   1.5632223e+00   9.9273884e-01   1.4273292e+00   1.1864002e+00   4.5383289e+00   1.2313620e+00   4.3728778e+00   2.7797103e+00   2.2624228e+00   2.6961591e+00   1.6973944e+00   2.5863320e+00   2.1360221e+00   2.6223312e+00   1.7291975e+00   8.0946886e-01   1.0298807e+00   1.0542387e+00   1.1818165e+00
   6.7000000e-01   2.8351865e+00   5.1085205e+00   2.8023817e+00   5.1754733e+00   2.2357715e+00   5.0628701e+00   2.2288120e+00   5.0088391e+00   2.7756811e+00   5.1146940e+00   2.7222525e+00   5.2582702e+00   1.7900649e+00   5.1046408e+00   1.7061409e+00   5.0077491e+00   2.6333694e+00   4.1773768e+00   2.5785154e+00   4.0822922e+00   2.1088279e+00   3.9828145e+00   2.1048018e+00   3.7852338e+00   2.6534855e+00   4.3748480e+00   2.6014165e+00   4.3329224e+00   1.7568555e+00   6.6907141e+00   1.7566064e+00   6.4211507e+00   8.1458630e-01   8.8434716e-01   7.1334108e-01   7.6033656e-01   1.0110694e+00   1.4631988e+00   9.4404515e-01   1.2946457e+00   1.0868563e+00   1.6143163e+00   1.0124551e+00   1.4816306e+00   1.1896743e+00   4.5757667e+00   1.2439532e+00   4.4682144e+00   2.8077502e+00   2.2694836e+00   2.7080971e+00   1.7071545e+00   2.6227135e+00   2.1488306e+00   2.6366996e+00   1.7415772e+00   8.1470875e-01   1.0298995e+00   1.0542659e+00   1.1876776e+00
   6.8000000e-01   2.8581896e+00   5.1273091e+00   2.8250921e+00   5.1971135e+00   2.2652833e+00   5.0655139e+00   2.2871554e+00   5.0138410e+00   2.7962237e+00   5.1198796e+00   2.7485300e+00   5.2654605e+00   1.7954301e+00   5.1223094e+00   1.7190561e+00   5.0181472e+00   2.6532521e+00   4.2024591e+00   2.6082351e+00   4.1172320e+00   2.1318294e+00   4.0049946e+00   2.1213276e+00   3.8012867e+00   2.6668942e+00   4.3859337e+00   2.6161825e+00   4.3476988e+00   1.7790706e+00   6.7060610e+00   1.7669959e+00   6.4464027e+00   8.2155007e-01   9.1210756e-01   7.3372362e-01   7.9023677e-01   1.0350719e+00   1.4849073e+00   9.6639839e-01   1.3118227e+00   1.0943692e+00   1.6822392e+00   1.0194536e+00   1.5568689e+00   1.1970103e+00   4.6733061e+00   1.2483605e+00   4.4966401e+00   2.8275376e+00   2.2818519e+00   2.7399391e+00   1.7313409e+00   2.6477464e+00   2.1700582e+00   2.6540662e+00   1.7563591e+00   8.2935730e-01   1.0724929e+00   1.0844156e+00   1.1923120e+00
   6.9000000e-01   2.8822852e+00   5.1351071e+00   2.8408479e+00   5.2064938e+00   2.3048661e+00   5.0793813e+00   2.3022931e+00   5.0192548e+00   2.8118858e+00   5.1291009e+00   2.7670021e+00   5.2761358e+00   1.8054317e+00   5.1312645e+00   1.7281833e+00   5.0257885e+00   2.6758360e+00   4.2373200e+00   2.6263078e+00   4.1582663e+00   2.1496982e+00   4.0444957e+00   2.1341804e+00   3.8269310e+00   2.6780490e+00   4.3994728e+00   2.6259440e+00   4.3559507e+00   1.7942843e+00   6.7185811e+00   1.7761781e+00   6.4856317e+00   8.5029259e-01   9.5022660e-01   7.5077352e-01   8.0686980e-01   1.0701984e+00   1.5082594e+00   9.8860748e-01   1.3365724e+00   1.1097895e+00   1.7630374e+00   1.0308225e+00   1.6294068e+00   1.2125763e+00   4.7667751e+00   1.2549733e+00   4.5589371e+00   2.8556629e+00   2.2947382e+00   2.7852567e+00   1.7507185e+00   2.6884115e+00   2.1825087e+00   2.6647590e+00   1.7889204e+00   8.4401084e-01   1.0725143e+00   1.0844546e+00   1.1955362e+00
   7.0000000e-01   2.8921326e+00   5.1754295e+00   2.8560781e+00   5.2220811e+00   2.3133630e+00   5.0924350e+00   2.3203284e+00   5.0304600e+00   2.8387642e+00   5.1327319e+00   2.7785859e+00   5.2813386e+00   1.8163361e+00   5.1378533e+00   1.7427847e+00   5.0346055e+00   2.7008841e+00   4.2605855e+00   2.6464561e+00   4.1872757e+00   2.1545329e+00   4.0760157e+00   2.1443566e+00   3.8459725e+00   2.6946239e+00   4.4125938e+00   2.6384359e+00   4.3650311e+00   1.8091166e+00   6.7334644e+00   1.7913521e+00   6.5218708e+00   8.7698520e-01   9.8816154e-01   7.6666166e-01   8.3758329e-01   1.0943872e+00   1.5261802e+00   1.0222132e+00   1.3480882e+00   1.1265464e+00   1.8465823e+00   1.0436792e+00   1.7563380e+00   1.2169597e+00   4.8539142e+00   1.2642875e+00   4.7001895e+00   2.8769936e+00   2.3254221e+00   2.8029342e+00   1.7619903e+00   2.7143426e+00   2.1905277e+00   2.6830472e+00   1.8045165e+00   8.8262213e-01   1.0784775e+00   1.1233191e+00   1.1970011e+00
   7.1000000e-01   2.9214905e+00   5.1917435e+00   2.8852016e+00   5.2393706e+00   2.3365763e+00   5.1049183e+00   2.3325525e+00   5.0423754e+00   2.8716681e+00   5.1382634e+00   2.8176779e+00   5.2848927e+00   1.8262299e+00   5.1416935e+00   1.7592873e+00   5.0499874e+00   2.7539389e+00   4.3065160e+00   2.6984802e+00   4.2082436e+00   2.1666089e+00   4.0914974e+00   2.1536517e+00   3.8709830e+00   2.7069329e+00   4.4414972e+00   2.6731721e+00   4.3810784e+00   1.8247396e+00   6.7424077e+00   1.8121062e+00   6.5483162e+00   9.0637204e-01   1.0158353e+00   7.9023148e-01   8.7595780e-01   1.1250784e+00   1.5485602e+00   1.0462794e+00   1.3714694e+00   1.1356538e+00   1.9405174e+00   1.0764416e+00   1.8069495e+00   1.2322140e+00   4.9419403e+00   1.2692535e+00   4.8254284e+00   2.8987317e+00   2.3441715e+00   2.8237510e+00   1.7691140e+00   2.7435362e+00   2.2051617e+00   2.7073067e+00   1.8229576e+00   9.2119622e-01   1.0784962e+00   1.1233378e+00   1.1987640e+00
   7.2000000e-01   2.9621901e+00   5.1991146e+00   2.9454553e+00   5.2528535e+00   2.3537774e+00   5.1177658e+00   2.3562389e+00   5.0561271e+00   2.8909301e+00   5.1415981e+00   2.8318967e+00   5.2947785e+00   1.8472376e+00   5.1490359e+00   1.7671538e+00   5.0561356e+00   2.7900496e+00   4.3401973e+00   2.7452531e+00   4.2455111e+00   2.1824132e+00   4.1174042e+00   2.1803284e+00   3.9018579e+00   2.7213399e+00   4.4694230e+00   2.6834553e+00   4.4108834e+00   1.8650136e+00   6.7511174e+00   1.8526759e+00   6.5765998e+00   9.4006428e-01   1.0511532e+00   8.1439552e-01   9.3611546e-01   1.1532371e+00   1.5873732e+00   1.0576050e+00   1.3946838e+00   1.1614245e+00   1.9825154e+00   1.0917514e+00   1.8462049e+00   1.2400778e+00   4.9819140e+00   1.2754770e+00   4.8767817e+00   2.9309524e+00   2.3573089e+00   2.8398087e+00   1.7854206e+00   2.7855594e+00   2.2102203e+00   2.7193290e+00   1.8494869e+00   9.5326592e-01   1.2255025e+00   1.1589719e+00   1.2008553e+00
   7.3000000e-01   2.9938378e+00   5.2063176e+00   2.9762217e+00   5.2652797e+00   2.3710678e+00   5.1234760e+00   2.3692718e+00   5.0638389e+00   2.9081610e+00   5.1488091e+00   2.8428675e+00   5.3025239e+00   1.8746378e+00   5.1530368e+00   1.7909418e+00   5.0704867e+00   2.8170589e+00   4.3722478e+00   2.7692191e+00   4.2658390e+00   2.2079887e+00   4.1637238e+00   2.1962897e+00   3.9434726e+00   2.7483194e+00   4.4832432e+00   2.6961945e+00   4.4282422e+00   1.8863653e+00   6.7706135e+00   1.8731203e+00   6.5860550e+00   9.6213899e-01   1.0943011e+00   8.3543314e-01   9.6684956e-01   1.1752543e+00   1.6159232e+00   1.0859116e+00   1.4128108e+00   1.1920581e+00   2.0215496e+00   1.1125688e+00   1.9038812e+00   1.2478593e+00   5.0152304e+00   1.2824992e+00   4.9417250e+00   2.9613332e+00   2.3681538e+00   2.8519836e+00   1.8077346e+00   2.8110377e+00   2.2279222e+00   2.7376104e+00   1.8720814e+00   9.8523880e-01   1.2255134e+00   1.1589849e+00   1.2090284e+00
   7.4000000e-01   3.0250432e+00   5.2131637e+00   3.0072313e+00   5.2734800e+00   2.3825474e+00   5.1279984e+00   2.3818339e+00   5.0682452e+00   2.9246360e+00   5.1571948e+00   2.8553548e+00   5.3074722e+00   1.8909898e+00   5.1596208e+00   1.8114418e+00   5.0836356e+00   2.8460398e+00   4.4092677e+00   2.7914091e+00   4.3128315e+00   2.2155310e+00   4.1792082e+00   2.2157283e+00   3.9517574e+00   2.7764141e+00   4.4959690e+00   2.7073938e+00   4.4487830e+00   1.8915257e+00   6.8007053e+00   1.8865627e+00   6.5896624e+00   9.6999822e-01   1.1291708e+00   8.6352940e-01   1.0232926e+00   1.1955365e+00   1.6271774e+00   1.1040377e+00   1.4339910e+00   1.2574693e+00   2.1053776e+00   1.1402384e+00   1.9692412e+00   1.2557428e+00   5.0802480e+00   1.2897223e+00   4.9997229e+00   2.9883805e+00   2.3848513e+00   2.8773504e+00   1.8203718e+00   2.8479980e+00   2.2465166e+00   2.7485826e+00   1.8827696e+00   9.9071059e-01   1.2320898e+00   1.2984695e+00   1.2221736e+00
   7.5000000e-01   3.0496341e+00   5.2223336e+00   3.0254144e+00   5.2797864e+00   2.3952870e+00   5.1408358e+00   2.3999806e+00   5.0736697e+00   2.9342650e+00   5.1634102e+00   2.8733117e+00   5.3128204e+00   1.9088921e+00   5.1644082e+00   1.8255368e+00   5.0959389e+00   2.8640471e+00   4.4412522e+00   2.8170254e+00   4.3459724e+00   2.2369227e+00   4.2018512e+00   2.2209714e+00   3.9779407e+00   2.7874653e+00   4.5052350e+00   2.7282619e+00   4.4674940e+00   1.9055241e+00   6.8097383e+00   1.8960687e+00   6.6108976e+00   9.9868050e-01   1.1549711e+00   9.1416773e-01   1.0542069e+00   1.2133503e+00   1.6715782e+00   1.1185683e+00   1.4831368e+00   1.2908936e+00   2.1667576e+00   1.2019953e+00   1.9973416e+00   1.2662944e+00   5.1460966e+00   1.2972074e+00   5.0611504e+00   3.0224727e+00   2.4040628e+00   2.9041788e+00   1.8442684e+00   2.8566150e+00   2.2732967e+00   2.7747420e+00   1.8941839e+00   9.9615449e-01   1.2321090e+00   1.2984988e+00   1.2277770e+00
   7.6000000e-01   3.0757946e+00   5.2315135e+00   3.0405665e+00   5.2867820e+00   2.4314895e+00   5.1489050e+00   2.4240058e+00   5.0852985e+00   2.9383585e+00   5.1699733e+00   2.8851990e+00   5.3213323e+00   1.9287206e+00   5.1793043e+00   1.8459477e+00   5.1004522e+00   2.8924857e+00   4.4579806e+00   2.8405832e+00   4.3737891e+00   2.2501300e+00   4.2309566e+00   2.2328991e+00   4.0019561e+00   2.8014348e+00   4.5429268e+00   2.7484483e+00   4.4902957e+00   1.9186843e+00   6.8343005e+00   1.9079416e+00   6.6296186e+00   1.0127293e+00   1.2113270e+00   9.3881647e-01   1.1069860e+00   1.2235270e+00   1.7034645e+00   1.1351816e+00   1.5171317e+00   1.3929926e+00   2.2268110e+00   1.3090544e+00   2.0796196e+00   1.2724796e+00   5.2591127e+00   1.3082998e+00   5.1126731e+00   3.0457264e+00   2.4177644e+00   2.9137772e+00   1.8572962e+00   2.9012298e+00   2.2813052e+00   2.7868269e+00   1.9157033e+00   1.0146538e+00   1.2749049e+00   1.4582473e+00   1.2346129e+00
   7.7000000e-01   3.0949258e+00   5.2428880e+00   3.0650356e+00   5.2992640e+00   2.4487002e+00   5.1536232e+00   2.4497244e+00   5.0978268e+00   2.9503518e+00   5.1725587e+00   2.8902853e+00   5.3270768e+00   1.9563037e+00   5.1862997e+00   1.8695909e+00   5.1084785e+00   2.9447905e+00   4.4921605e+00   2.8871051e+00   4.3951571e+00   2.2707046e+00   4.2721752e+00   2.2531948e+00   4.0385935e+00   2.8119684e+00   4.5803362e+00   2.7599841e+00   4.5419634e+00   1.9320697e+00   6.8488386e+00   1.9268462e+00   6.6429065e+00   1.0330186e+00   1.2929675e+00   9.6044402e-01   1.1596042e+00   1.2361380e+00   1.7721550e+00   1.1445933e+00   1.5902894e+00   1.4968585e+00   2.3808007e+00   1.4011882e+00   2.2501845e+00   1.2812653e+00   5.3169367e+00   1.3191853e+00   5.1862064e+00   3.0729651e+00   2.4409801e+00   2.9198779e+00   1.8814061e+00   2.9225999e+00   2.2905350e+00   2.7910697e+00   1.9327511e+00   1.0330867e+00   1.2749104e+00   1.4582723e+00   1.2613863e+00
   7.8000000e-01   3.1108274e+00   5.2497113e+00   3.0870657e+00   5.3062585e+00   2.4596826e+00   5.1611819e+00   2.4714970e+00   5.1132717e+00   2.9603692e+00   5.1758624e+00   2.9227871e+00   5.3354590e+00   1.9713463e+00   5.1952465e+00   1.8851799e+00   5.1158672e+00   2.9800161e+00   4.5086312e+00   2.9314819e+00   4.4168004e+00   2.2821467e+00   4.2910579e+00   2.2623855e+00   4.0910741e+00   2.8300985e+00   4.5984911e+00   2.7823735e+00   4.5675986e+00   1.9442919e+00   6.8640435e+00   1.9436031e+00   6.6541858e+00   1.0515899e+00   1.3429057e+00   9.7647690e-01   1.1907759e+00   1.2428120e+00   1.8486898e+00   1.1859060e+00   1.6767980e+00   1.6000226e+00   2.4639069e+00   1.5036267e+00   2.3280176e+00   1.2930459e+00   5.3811721e+00   1.3249444e+00   5.2296345e+00   3.1007710e+00   2.4541284e+00   2.9333134e+00   1.8960362e+00   2.9550105e+00   2.3178729e+00   2.8076636e+00   1.9451578e+00   1.0724382e+00   1.2752750e+00   1.6461405e+00   1.2651222e+00
   7.9000000e-01   3.1543490e+00   5.2655420e+00   3.1054614e+00   5.3170374e+00   2.4755569e+00   5.1739774e+00   2.4779158e+00   5.1220945e+00   2.9778673e+00   5.1828943e+00   2.9361842e+00   5.3436660e+00   1.9837898e+00   5.1986420e+00   1.9106100e+00   5.1295501e+00   3.0006157e+00   4.5321237e+00   2.9545481e+00   4.4457403e+00   2.2961721e+00   4.3015860e+00   2.2739432e+00   4.1184144e+00   2.8513893e+00   4.6125031e+00   2.7987557e+00   4.5974277e+00   1.9626004e+00   6.8883194e+00   1.9574347e+00   6.6849965e+00   1.1076622e+00   1.3818908e+00   1.0264144e+00   1.2238188e+00   1.2562060e+00   1.9516465e+00   1.2101168e+00   1.7527872e+00   1.6374754e+00   2.5575742e+00   1.5830009e+00   2.3644520e+00   1.3114607e+00   5.5197981e+00   1.3384101e+00   5.3301434e+00   3.1343532e+00   2.4743321e+00   2.9400846e+00   1.9154860e+00   2.9784820e+00   2.3240153e+00   2.8275761e+00   1.9779321e+00   1.1117898e+00   1.2752824e+00   1.6462043e+00   1.2676371e+00
   8.0000000e-01   3.1812387e+00   5.2773708e+00   3.1566095e+00   5.3216098e+00   2.4887819e+00   5.1899537e+00   2.4933547e+00   5.1280971e+00   3.0012762e+00   5.1893640e+00   2.9532246e+00   5.3502906e+00   2.0055708e+00   5.2069354e+00   1.9211482e+00   5.1342629e+00   3.0277999e+00   4.5580069e+00   2.9771204e+00   4.4888161e+00   2.3068820e+00   4.3268113e+00   2.2986317e+00   4.1525706e+00   2.8671687e+00   4.6398104e+00   2.8045964e+00   4.6178071e+00   1.9938047e+00   6.9072957e+00   1.9794086e+00   6.7168155e+00   1.1912094e+00   1.4153403e+00   1.0736334e+00   1.2553660e+00   1.2687305e+00   2.0438062e+00   1.2201324e+00   1.8704550e+00   1.6655062e+00   2.5938791e+00   1.6100578e+00   2.4022683e+00   1.3187163e+00   5.6001824e+00   1.3531939e+00   5.4194275e+00   3.1814738e+00   2.5008403e+00   2.9497014e+00   1.9400572e+00   3.0114620e+00   2.3437791e+00   2.8509262e+00   1.9994755e+00   1.1824934e+00   1.3107412e+00   1.6678867e+00   1.2752873e+00
   8.1000000e-01   3.2316233e+00   5.2867195e+00   3.1936585e+00   5.3269105e+00   2.5061500e+00   5.1937869e+00   2.5104342e+00   5.1371681e+00   3.0159365e+00   5.2009910e+00   2.9625450e+00   5.3597201e+00   2.0354799e+00   5.2151981e+00   1.9361779e+00   5.1492845e+00   3.0752418e+00   4.5922430e+00   2.9890586e+00   4.5104524e+00   2.3244506e+00   4.3543013e+00   2.3170939e+00   4.1942807e+00   2.8782585e+00   4.6558630e+00   2.8292815e+00   4.6326374e+00   2.0177242e+00   6.9229234e+00   2.0066301e+00   6.7352194e+00   1.2586016e+00   1.4597800e+00   1.1356059e+00   1.3006785e+00   1.2752284e+00   2.1425297e+00   1.2296857e+00   1.9605554e+00   1.6981971e+00   2.6290374e+00   1.6303546e+00   2.4607947e+00   1.3280815e+00   5.6957291e+00   1.3649455e+00   5.4961605e+00   3.1996229e+00   2.5199767e+00   2.9619881e+00   1.9536262e+00   3.0498598e+00   2.3526094e+00   2.8625976e+00   2.0105275e+00   1.2531960e+00   1.3107495e+00   1.6679047e+00   1.2828845e+00
   8.2000000e-01   3.2575271e+00   5.2946082e+00   3.2279443e+00   5.3405596e+00   2.5227295e+00   5.2086184e+00   2.5233166e+00   5.1457895e+00   3.0227657e+00   5.2093092e+00   2.9697458e+00   5.3675745e+00   2.0641769e+00   5.2257884e+00   1.9757687e+00   5.1526859e+00   3.1119876e+00   4.6164254e+00   3.0442120e+00   4.5358418e+00   2.3364024e+00   4.4334928e+00   2.3218271e+00   4.2170646e+00   2.8931699e+00   4.6817892e+00   2.8484711e+00   4.6521943e+00   2.0454664e+00   6.9573718e+00   2.0382153e+00   6.7538197e+00   1.2951522e+00   1.5447828e+00   1.1730465e+00   1.3897035e+00   1.2847002e+00   2.4486733e+00   1.2485576e+00   2.2760121e+00   1.7103829e+00   2.7372667e+00   1.6506281e+00   2.5585833e+00   1.3424594e+00   5.8492572e+00   1.3789706e+00   5.6004455e+00   3.2291901e+00   2.5374889e+00   2.9786753e+00   1.9707797e+00   3.0830660e+00   2.3689360e+00   2.8910519e+00   2.0264958e+00   1.2773768e+00   1.3202042e+00   1.7096936e+00   1.2978315e+00
   8.3000000e-01   3.2823467e+00   5.3036385e+00   3.2480363e+00   5.3462620e+00   2.5322035e+00   5.2186280e+00   2.5391121e+00   5.1655942e+00   3.0362582e+00   5.2165885e+00   2.9783215e+00   5.3777884e+00   2.0796274e+00   5.2330373e+00   1.9976350e+00   5.1577081e+00   3.1598584e+00   4.6485822e+00   3.1016112e+00   4.5623941e+00   2.3533611e+00   4.4788089e+00   2.3339317e+00   4.2482028e+00   2.9210164e+00   4.7149409e+00   2.8527489e+00   4.6978496e+00   2.0815408e+00   6.9859064e+00   2.0758131e+00   6.7872290e+00   1.3164776e+00   1.6067177e+00   1.2159339e+00   1.4277285e+00   1.3007694e+00   2.6336193e+00   1.2604592e+00   2.3991057e+00   1.7391374e+00   2.8115665e+00   1.6689174e+00   2.7318353e+00   1.3528514e+00   6.0037392e+00   1.3892124e+00   5.6693649e+00   3.2399891e+00   2.5447714e+00   2.9918991e+00   1.9969022e+00   3.1281526e+00   2.3867595e+00   2.9170851e+00   2.0851806e+00   1.3014952e+00   1.3202235e+00   1.7098146e+00   1.3129374e+00
   8.4000000e-01   3.3035096e+00   5.3150251e+00   3.2760137e+00   5.3619639e+00   2.5464564e+00   5.2267298e+00   2.5494674e+00   5.1730483e+00   3.0584438e+00   5.2259149e+00   2.9903224e+00   5.3842009e+00   2.0992727e+00   5.2405078e+00   2.0363372e+00   5.1677139e+00   3.1763204e+00   4.6694061e+00   3.1241736e+00   4.6069717e+00   2.3613951e+00   4.5179877e+00   2.3438963e+00   4.3067850e+00   2.9439477e+00   4.7281877e+00   2.8735109e+00   4.7172162e+00   2.1510087e+00   7.0073060e+00   2.1173192e+00   6.8328972e+00   1.3265658e+00   1.6272092e+00   1.2290275e+00   1.4963074e+00   1.3085441e+00   2.7322680e+00   1.2717131e+00   2.4856371e+00   1.7568826e+00   2.8888600e+00   1.6933713e+00   2.7978330e+00   1.3652747e+00   6.0940977e+00   1.4097903e+00   5.7820825e+00   3.2608908e+00   2.5590388e+00   3.0049579e+00   2.0387884e+00   3.1475649e+00   2.3974034e+00   2.9286009e+00   2.1191857e+00   1.3205657e+00   1.3352945e+00   1.7633999e+00   1.3385084e+00
   8.5000000e-01   3.3125160e+00   5.3297321e+00   3.2901963e+00   5.3735074e+00   2.5586332e+00   5.2346963e+00   2.5670444e+00   5.1882036e+00   3.0688239e+00   5.2287809e+00   3.0270577e+00   5.3923157e+00   2.1194612e+00   5.2477484e+00   2.0503086e+00   5.1811023e+00   3.2100915e+00   4.7319489e+00   3.1491982e+00   4.6774753e+00   2.3750276e+00   4.5422856e+00   2.3788760e+00   4.3675131e+00   2.9591308e+00   4.7456334e+00   2.8971174e+00   4.7406746e+00   2.1649070e+00   7.0299877e+00   2.1492607e+00   6.8465690e+00   1.3457772e+00   1.7211540e+00   1.2462410e+00   1.5381623e+00   1.3165475e+00   2.7671020e+00   1.2783806e+00   2.5480748e+00   1.7764929e+00   2.9356872e+00   1.7235022e+00   2.8430643e+00   1.3723379e+00   6.2029573e+00   1.4239185e+00   5.8686044e+00   3.2817175e+00   2.5843567e+00   3.0269161e+00   2.0544969e+00   3.1744436e+00   2.4067350e+00   2.9476346e+00   2.1520193e+00   1.3395052e+00   1.3353033e+00   1.7634812e+00   1.3503340e+00
   8.6000000e-01   3.3223588e+00   5.3451042e+00   3.3083012e+00   5.4001289e+00   2.5952646e+00   5.2534562e+00   2.5853995e+00   5.2008729e+00   3.0961916e+00   5.2511824e+00   3.0583951e+00   5.3996032e+00   2.1300403e+00   5.2601385e+00   2.0706515e+00   5.1869453e+00   3.2382680e+00   4.7909332e+00   3.1870347e+00   4.7338255e+00   2.4206909e+00   4.6029194e+00   2.4202549e+00   4.3950015e+00   2.9759536e+00   4.7750323e+00   2.9304455e+00   4.7625552e+00   2.1827029e+00   7.0551860e+00   2.1836049e+00   6.8672984e+00   1.3787161e+00   1.9541975e+00   1.2757287e+00   1.8108678e+00   1.3253968e+00   2.8126172e+00   1.2853626e+00   2.5730885e+00   1.8122132e+00   3.0175827e+00   1.7504141e+00   2.9786280e+00   1.3931823e+00   6.2792149e+00   1.4352273e+00   5.9816400e+00   3.3094644e+00   2.6050437e+00   3.0622786e+00   2.0847848e+00   3.2225158e+00   2.4232922e+00   2.9819537e+00   2.1991412e+00   1.3902514e+00   1.3628856e+00   1.7739141e+00   1.3602258e+00
   8.7000000e-01   3.3637128e+00   5.3582182e+00   3.3364160e+00   5.4114073e+00   2.6099252e+00   5.2684642e+00   2.6134148e+00   5.2163603e+00   3.1318516e+00   5.2604422e+00   3.0874878e+00   5.4075685e+00   2.1731106e+00   5.2657371e+00   2.0889542e+00   5.1933161e+00   3.2626118e+00   4.8403613e+00   3.2081796e+00   4.8163487e+00   2.4680134e+00   4.6337271e+00   2.4495678e+00   4.4297130e+00   3.0126803e+00   4.7885364e+00   2.9673057e+00   4.7967624e+00   2.2183380e+00   7.1094830e+00   2.2213145e+00   6.8902981e+00   1.4358012e+00   2.0590892e+00   1.2985924e+00   1.8878983e+00   1.3562287e+00   2.8737742e+00   1.3065797e+00   2.6122335e+00   1.8352010e+00   3.1784110e+00   1.7945438e+00   3.0617310e+00   1.4063375e+00   6.4767803e+00   1.4571253e+00   6.0534454e+00   3.3294623e+00   2.6347794e+00   3.0831928e+00   2.1110269e+00   3.2508658e+00   2.4576649e+00   3.0077947e+00   2.2290561e+00   1.4409998e+00   1.3628986e+00   1.7739542e+00   1.3740478e+00
   8.8000000e-01   3.4341631e+00   5.3734618e+00   3.3828691e+00   5.4326869e+00   2.6519121e+00   5.2770480e+00   2.6484914e+00   5.2313136e+00   3.1568559e+00   5.2646871e+00   3.1022210e+00   5.4137715e+00   2.1895691e+00   5.2738983e+00   2.1266415e+00   5.2047024e+00   3.3148064e+00   4.8938775e+00   3.2459232e+00   4.8474125e+00   2.4847641e+00   4.6537513e+00   2.4732971e+00   4.4683173e+00   3.0553606e+00   4.8202576e+00   3.0032984e+00   4.8231675e+00   2.2591163e+00   7.1291423e+00   2.2481240e+00   6.9082384e+00   1.4848984e+00   2.2146105e+00   1.3474640e+00   2.0515155e+00   1.3713813e+00   2.9159375e+00   1.3261960e+00   2.6779043e+00   1.9514203e+00   3.2353530e+00   1.8660855e+00   3.1520817e+00   1.4328427e+00   6.6055702e+00   1.4720029e+00   6.0999002e+00   3.3889962e+00   2.6497970e+00   3.1015053e+00   2.1402107e+00   3.2750123e+00   2.5166218e+00   3.0329026e+00   2.2542504e+00   1.4975682e+00   1.3858129e+00   2.0762650e+00   1.4015686e+00
   8.9000000e-01   3.5211170e+00   5.3813050e+00   3.4772675e+00   5.4463919e+00   2.6802968e+00   5.2896887e+00   2.6754840e+00   5.2501824e+00   3.1691387e+00   5.2724632e+00   3.1197977e+00   5.4287304e+00   2.2289203e+00   5.2782919e+00   2.1555628e+00   5.2184212e+00   3.3553985e+00   4.9469220e+00   3.3043003e+00   4.8881472e+00   2.5248988e+00   4.7045234e+00   2.5120372e+00   4.5213121e+00   3.0850707e+00   4.8389990e+00   3.0620143e+00   4.8473057e+00   2.2713142e+00   7.1542530e+00   2.2677923e+00   6.9367511e+00   1.5198990e+00   2.3023585e+00   1.4465646e+00   2.1360238e+00   1.4004102e+00   3.0093446e+00   1.3402482e+00   2.7481565e+00   2.0345852e+00   3.3278689e+00   1.9103137e+00   3.2533836e+00   1.4473260e+00   6.6540619e+00   1.4915426e+00   6.1569352e+00   3.4410458e+00   2.6771352e+00   3.1158729e+00   2.1674685e+00   3.3300834e+00   2.5416995e+00   3.0649633e+00   2.2650545e+00   1.5541354e+00   1.3858467e+00   2.0763212e+00   1.4145476e+00
   9.0000000e-01   3.5490004e+00   5.3907383e+00   3.5232676e+00   5.4754818e+00   2.7056877e+00   5.3038278e+00   2.7208778e+00   5.2686930e+00   3.1871787e+00   5.2790035e+00   3.1365961e+00   5.4417192e+00   2.2456791e+00   5.2901344e+00   2.1695924e+00   5.2374408e+00   3.3749433e+00   4.9680838e+00   3.3170827e+00   4.9356295e+00   2.5463243e+00   4.7460657e+00   2.5414990e+00   4.5601988e+00   3.1340012e+00   4.8864083e+00   3.0926395e+00   4.9115790e+00   2.2935541e+00   7.1769256e+00   2.3044556e+00   6.9741732e+00   1.7213752e+00   2.4455757e+00   1.6049783e+00   2.2762721e+00   1.4182569e+00   3.0398572e+00   1.3746997e+00   2.7832527e+00   2.0585929e+00   3.3681852e+00   1.9817108e+00   3.2963043e+00   1.4737318e+00   6.6919586e+00   1.5110523e+00   6.2589256e+00   3.5448851e+00   2.7204210e+00   3.1396764e+00   2.1869310e+00   3.3718705e+00   2.5771588e+00   3.0865874e+00   2.2966195e+00   1.6834235e+00   1.4084637e+00   2.0907364e+00   1.4173688e+00
   9.1000000e-01   3.5990919e+00   5.3976881e+00   3.5881840e+00   5.4862188e+00   2.7303187e+00   5.3110939e+00   2.7372273e+00   5.2819615e+00   3.2128513e+00   5.2826383e+00   3.1587211e+00   5.4563441e+00   2.2714125e+00   5.2992723e+00   2.2025084e+00   5.2579896e+00   3.4132197e+00   5.0471831e+00   3.3482519e+00   5.0035988e+00   2.5637413e+00   4.7841107e+00   2.5608988e+00   4.5937072e+00   3.1471371e+00   4.9040611e+00   3.1072451e+00   4.9619314e+00   2.3298731e+00   7.2103148e+00   2.3312390e+00   6.9931496e+00   1.7976326e+00   2.4891214e+00   1.7055709e+00   2.3434427e+00   1.4365417e+00   3.0747744e+00   1.3902961e+00   2.8589363e+00   2.0769161e+00   3.4380572e+00   2.0172648e+00   3.3421927e+00   1.5159878e+00   6.8622165e+00   1.5353463e+00   6.3147710e+00   3.5931535e+00   2.7608460e+00   3.1582417e+00   2.2078652e+00   3.3923610e+00   2.5991325e+00   3.1082964e+00   2.3303763e+00   1.8127062e+00   1.4084796e+00   2.0907958e+00   1.4227232e+00
   9.2000000e-01   3.6428377e+00   5.4170766e+00   3.6202597e+00   5.5003281e+00   2.7559756e+00   5.3170817e+00   2.7649176e+00   5.2884939e+00   3.2425972e+00   5.2967160e+00   3.1866716e+00   5.4706025e+00   2.3119979e+00   5.3139779e+00   2.2146263e+00   5.2685330e+00   3.4716783e+00   5.1122632e+00   3.4103997e+00   5.0846241e+00   2.5857070e+00   4.8096556e+00   2.5986492e+00   4.6548596e+00   3.1677216e+00   4.9761389e+00   3.1230113e+00   4.9991495e+00   2.3586866e+00   7.2336331e+00   2.3620265e+00   7.0115618e+00   1.8488712e+00   2.7160375e+00   1.7496236e+00   2.5490052e+00   1.4913396e+00   3.1608242e+00   1.4796100e+00   2.9240443e+00   2.0967224e+00   3.5078164e+00   2.0370270e+00   3.6740168e+00   1.5402605e+00   6.9620846e+00   1.5664993e+00   6.4290531e+00   3.6519024e+00   2.7708684e+00   3.1795878e+00   2.2292847e+00   3.4354602e+00   2.6381977e+00   3.1612589e+00   2.3419323e+00   1.8298331e+00   1.5955741e+00   2.0922913e+00   1.5044014e+00
   9.3000000e-01   3.7366830e+00   5.4420066e+00   3.7170155e+00   5.5077059e+00   2.7970313e+00   5.3236927e+00   2.8089960e+00   5.3098672e+00   3.2650004e+00   5.2999206e+00   3.2128872e+00   5.4859986e+00   2.3401245e+00   5.3174153e+00   2.2549628e+00   5.2825852e+00   3.5325418e+00   5.1683271e+00   3.4468181e+00   5.1315705e+00   2.7053008e+00   4.8564759e+00   2.6871534e+00   4.6878519e+00   3.1855402e+00   5.0030768e+00   3.1391953e+00   5.0464972e+00   2.3811447e+00   7.2812163e+00   2.3834788e+00   7.0436097e+00   1.8620197e+00   3.1874528e+00   1.7693932e+00   3.0271456e+00   1.5736965e+00   3.3283283e+00   1.5440054e+00   3.1202992e+00   2.1352613e+00   3.8422902e+00   2.0723016e+00   3.8832613e+00   1.6064746e+00   7.1735538e+00   1.6120417e+00   6.5167973e+00   3.6852798e+00   2.8013118e+00   3.2138239e+00   2.2498693e+00   3.5108306e+00   2.6876184e+00   3.1734321e+00   2.3713639e+00   1.8469614e+00   1.5955949e+00   2.0923556e+00   1.5615685e+00
   9.4000000e-01   3.7841211e+00   5.4452208e+00   3.7540009e+00   5.5203809e+00   2.8492229e+00   5.3316087e+00   2.8500613e+00   5.3243969e+00   3.2980708e+00   5.3066815e+00   3.2549037e+00   5.5032545e+00   2.3598898e+00   5.3267547e+00   2.3057048e+00   5.3049231e+00   3.5936741e+00   5.2460386e+00   3.5446560e+00   5.2054171e+00   2.7188964e+00   4.8793313e+00   2.7021403e+00   4.7232032e+00   3.2042680e+00   5.0436861e+00   3.1631951e+00   5.0964630e+00   2.4806685e+00   7.3338965e+00   2.4776846e+00   7.0797138e+00   1.9469190e+00   3.3362130e+00   1.8453547e+00   3.1503730e+00   1.5877705e+00   3.4415709e+00   1.5739671e+00   3.2489208e+00   2.1563641e+00   3.9709619e+00   2.0917496e+00   4.1592730e+00   1.6235937e+00   7.2502226e+00   1.6605230e+00   6.6077655e+00   3.7385649e+00   2.8531140e+00   3.2548173e+00   2.2855780e+00   3.5655968e+00   2.7567719e+00   3.2000073e+00   2.4382659e+00   1.9459186e+00   1.6477532e+00   2.1086134e+00   1.5954033e+00
   9.5000000e-01   3.8485268e+00   5.4687408e+00   3.8411497e+00   5.5432403e+00   2.8607294e+00   5.3523040e+00   2.8703946e+00   5.3355629e+00   3.3530017e+00   5.3299820e+00   3.2972360e+00   5.5169104e+00   2.4153522e+00   5.3367636e+00   2.3635336e+00   5.3150623e+00   3.6685772e+00   5.2879882e+00   3.6072508e+00   5.2488035e+00   2.7511978e+00   4.9166167e+00   2.7716458e+00   4.7735382e+00   3.2528741e+00   5.0797056e+00   3.1985512e+00   5.1506278e+00   2.5197792e+00   7.3738851e+00   2.5122658e+00   7.0987791e+00   2.0394449e+00   3.4317373e+00   1.9702516e+00   3.2659321e+00   1.6510096e+00   3.6523101e+00   1.6151301e+00   3.4620330e+00   2.1773951e+00   4.2600895e+00   2.1106374e+00   4.3597574e+00   1.6807982e+00   7.4283244e+00   1.7164799e+00   6.6578938e+00   3.8309393e+00   2.8720374e+00   3.2789995e+00   2.3390137e+00   3.6313373e+00   2.8253710e+00   3.2425489e+00   2.5201271e+00   2.0448570e+00   1.6477758e+00   2.1086422e+00   1.6497115e+00
   9.6000000e-01   3.9057438e+00   5.4913046e+00   3.8949671e+00   5.5625030e+00   2.9177401e+00   5.3685074e+00   2.9271528e+00   5.3534524e+00   3.3991780e+00   5.3401764e+00   3.3307535e+00   5.5455380e+00   2.4720357e+00   5.3452837e+00   2.3921304e+00   5.3340553e+00   3.7113974e+00   5.4231975e+00   3.6525437e+00   5.4366515e+00   2.8206495e+00   4.9954746e+00   2.8192650e+00   4.8649683e+00   3.3247040e+00   5.1154616e+00   3.2722277e+00   5.2339298e+00   2.5375707e+00   7.4522544e+00   2.5450543e+00   7.1202816e+00   2.0574936e+00   3.6300311e+00   2.0059436e+00   3.4956799e+00   1.7049479e+00   3.8711679e+00   1.6665819e+00   4.0503090e+00   2.2008931e+00   4.3542483e+00   2.1651625e+00   4.4772431e+00   1.7295388e+00   7.6392214e+00   1.7721210e+00   6.7447569e+00   3.8647762e+00   2.9570899e+00   3.2962545e+00   2.4073057e+00   3.6732999e+00   2.8892722e+00   3.2908883e+00   2.5614845e+00   2.0565885e+00   1.8091234e+00   2.2093258e+00   1.6861077e+00
   9.7000000e-01   3.9675442e+00   5.5071805e+00   3.9526922e+00   5.5986089e+00   2.9927794e+00   5.3972858e+00   2.9791206e+00   5.3687263e+00   3.4209338e+00   5.3545899e+00   3.3816528e+00   5.5758699e+00   2.5417667e+00   5.3773115e+00   2.4378439e+00   5.3728917e+00   3.8382924e+00   5.5312433e+00   3.7745487e+00   5.5325201e+00   2.8514676e+00   5.2792861e+00   2.8548630e+00   5.1594079e+00   3.3646613e+00   5.1662258e+00   3.3498645e+00   5.3163867e+00   2.5983010e+00   7.5025548e+00   2.5806786e+00   7.1954154e+00   2.1235303e+00   3.8936851e+00   2.0591820e+00   3.8197711e+00   1.7775357e+00   3.9830286e+00   1.7329886e+00   4.2712242e+00   2.2182993e+00   4.4943877e+00   2.1833372e+00   4.7096326e+00   1.8342709e+00   7.7076767e+00   1.8753720e+00   6.7994039e+00   3.9297527e+00   3.0214845e+00   3.3281056e+00   2.4566061e+00   3.7408570e+00   2.9164329e+00   3.3314854e+00   2.6203964e+00   2.0683186e+00   1.8091437e+00   2.2093985e+00   1.7750558e+00
   9.8000000e-01   4.0421149e+00   5.5332478e+00   4.0068992e+00   5.6367065e+00   3.0973502e+00   5.4282020e+00   3.0878135e+00   5.4183778e+00   3.4804845e+00   5.3840338e+00   3.4308827e+00   5.5933760e+00   2.5697208e+00   5.3891596e+00   2.4922793e+00   5.3993072e+00   3.9229035e+00   5.5952238e+00   3.8635441e+00   5.6294695e+00   2.9341218e+00   5.3886122e+00   2.9431400e+00   5.3415571e+00   3.4787711e+00   5.3929966e+00   3.4401695e+00   5.4271890e+00   2.6841051e+00   7.5315802e+00   2.6879471e+00   7.2418745e+00   2.2455325e+00   4.1052716e+00   2.1842117e+00   4.0625597e+00   1.8580807e+00   4.4109197e+00   1.7981064e+00   4.7051716e+00   2.2377515e+00   4.8057526e+00   2.1957753e+00   4.8074754e+00   1.9108115e+00   7.8354335e+00   1.9416419e+00   6.9644077e+00   4.0435076e+00   3.1348473e+00   3.4060119e+00   2.5397776e+00   3.9182197e+00   2.9799559e+00   3.4261468e+00   2.6756980e+00   2.2388656e+00   1.9267985e+00   2.2333366e+00   1.8709358e+00
   9.9000000e-01   4.0977800e+00   5.5906891e+00   4.0778696e+00   5.6696548e+00   3.1873157e+00   5.4786985e+00   3.1986126e+00   5.4787130e+00   3.5345659e+00   5.4115454e+00   3.4979894e+00   5.6183579e+00   2.6463079e+00   5.4173137e+00   2.5750259e+00   5.4341643e+00   4.0983727e+00   5.7697255e+00   4.0710039e+00   5.7826138e+00   3.1067935e+00   5.6692435e+00   3.0951223e+00   5.6330340e+00   3.6002057e+00   5.5510971e+00   3.5475171e+00   5.6659193e+00   2.7633092e+00   7.7009171e+00   2.7452053e+00   7.4196524e+00   2.4782490e+00   4.7042810e+00   2.4274325e+00   4.6084664e+00   1.9016449e+00   4.5860368e+00   1.8381196e+00   4.9766484e+00   2.2739140e+00   5.5019940e+00   2.2204913e+00   5.7908553e+00   2.0298518e+00   8.0296669e+00   2.1349345e+00   7.1740737e+00   4.1049665e+00   3.2041798e+00   3.4422749e+00   2.5688060e+00   4.0742608e+00   3.1633524e+00   3.5368727e+00   2.7637995e+00   2.4094135e+00   1.9268132e+00   2.2333522e+00   2.0179232e+00
   1.0000000e+00   4.2019495e+00   5.6507527e+00   4.1818438e+00   5.7541330e+00   3.2955192e+00   5.5549740e+00   3.2782915e+00   5.6325942e+00   3.6518111e+00   5.4741589e+00   3.6341657e+00   5.6688934e+00   2.7756501e+00   5.5605459e+00   2.6486614e+00   5.5579170e+00   4.2642195e+00   6.3085322e+00   4.2089679e+00   6.5601153e+00   3.2701293e+00   6.0153600e+00   3.2698814e+00   5.9477284e+00   3.7402903e+00   5.8050680e+00   3.6434991e+00   6.1486988e+00   2.8716336e+00   7.9995900e+00   2.8843739e+00   7.7493793e+00   2.5618912e+00   5.3909330e+00   2.4996034e+00   5.4521365e+00   1.9930180e+00   6.3284765e+00   1.9063738e+00   7.0060787e+00   2.3112765e+00   6.1219420e+00   2.2593566e+00   7.0040920e+00   2.2913215e+00   8.5709876e+00   2.3514371e+00   7.3800497e+00   4.2059361e+00   3.2717643e+00   3.6894411e+00   2.7349897e+00   4.2659336e+00   3.2716900e+00   3.6568153e+00   2.9413103e+00   2.4096079e+00   1.9269434e+00   2.2333769e+00   2.2460825e+00


==> Figures/Prct_SE_Qbit_OP_all.txt <==
   (0)Percentile	(1)K=10MR-Eq-bit-ADC-CoI	(2)K=10RZF-Eq-bit-ADC-CoI	(3)K=10MR-Eq-bit-unC-CoI	(4)K=10RZF-Eq-bit-unC-CoI	(5)K=10MR-Eq-bit-ADC-CoD1	(6)K=10RZF-Eq-bit-ADC-CoD1	(7)K=10MR-Eq-bit-unC-CoD1	(8)K=10RZF-Eq-bit-unC-CoD1	(9)K=10MR-Eq-bit-ADC-CoDK	(10)K=10RZF-Eq-bit-ADC-CoDK	(11)K=10MR-Eq-bit-unC-CoDK	(12)K=10RZF-Eq-bit-unC-CoDK	(13)K=10MR-Eq-bit-ADC-Cfree	(14)K=10RZF-Eq-bit-ADC-Cfree	(15)K=10MR-Eq-bit-unC-Cfree	(16)K=10RZF-Eq-bit-unC-Cfree	(17)K=10MR-min_pilot-ADC-CoI	(18)K=10RZF-min_pilot-ADC-CoI	(19)K=10MR-min_pilot-unC-CoI	(20)K=10RZF-min_pilot-unC-CoI	(21)K=10MR-min_pilot-ADC-CoD1	(22)K=10RZF-min_pilot-ADC-CoD1	(23)K=10MR-min_pilot-unC-CoD1	(24)K=10RZF-min_pilot-unC-CoD1	(25)K=10MR-min_pilot-ADC-CoDK	(26)K=10RZF-min_pilot-ADC-CoDK	(27)K=10MR-min_pilot-unC-CoDK	(28)K=10RZF-min_pilot-unC-CoDK	(29)K=10MR-min_pilot-ADC-Cfree	(30)K=10RZF-min_pilot-ADC-Cfree	(31)K=10MR-min_pilot-unC-Cfree	(32)K=10RZF-min_pilot-unC-Cfree	(33)K=10MR-max_prod-ADC-CoI	(34)K=10RZF-max_prod-ADC-CoI	(35)K=10MR-max_prod-unC-CoI	(36)K=10RZF-max_prod-unC-CoI	(37)K=10MR-max_prod-ADC-CoD1	(38)K=10RZF-max_prod-ADC-CoD1	(39)K=10MR-max_prod-unC-CoD1	(40)K=10RZF-max_prod-unC-CoD1	(41)K=10MR-max_prod-ADC-CoDK	(42)K=10RZF-max_prod-ADC-CoDK	(43)K=10MR-max_prod-unC-CoDK	(44)K=10RZF-max_prod-unC-CoDK	(45)K=10MR-max_prod-ADC-Cfree	(46)K=10RZF-max_prod-ADC-Cfree	(47)K=10MR-max_prod-unC-Cfree	(48)K=10RZF-max_prod-unC-Cfree	(49)K=10MR-max_min-ADC-CoI	(50)K=10RZF-max_min-ADC-CoI	(51)K=10MR-max_min-unC-CoI	(52)K=10RZF-max_min-unC-CoI	(53)K=10MR-max_min-ADC-CoD1	(54)K=10RZF-max_min-ADC-CoD1	(55)K=10MR-max_min-unC-CoD1	(56)K=10RZF-max_min-unC-CoD1	(57)K=10MR-max_min-ADC-CoDK	(58)K=10RZF-max_min-ADC-CoDK	(59)K=10MR-max_min-unC-CoDK	(60)K=10RZF-max_min-unC-CoDK	(61)K=10MR-max_min-ADC-Cfree	(62)K=10RZF-max_min-ADC-Cfree	(63)K=10MR-max_min-unC-Cfree	(64)K=10RZF-max_min-unC-Cfree	(65)K=10Cl_form-Eq-bit--CoI	(66)K=10Cl_form-Eq-bit--CoD1	(67)K=10Cl_form-Eq-bit--CoDK	(68)K=10Cl_form-Eq-bit--Cfree	(69)K=10Cl_form-min_pilot--CoI	(70)K=10Cl_form-min_pilot--CoD1	(71)K=10Cl_form-min_pilot--CoDK	(72)K=10Cl_form-min_pilot--Cfree	(73)K=10Cl_form-max_prod--CoI	(74)K=10Cl_form-max_prod--CoD1	(75)K=10Cl_form-max_prod--CoDK	(76)K=10Cl_form-max_prod--Cfree	(77)K=10Cl_form-max_min--CoI	(78)K=10Cl_form-max_min--CoD1	(79)K=10Cl_form-max_min--CoDK	(80)K=10Cl_form-max_min--Cfree	
   0.0000000e+00   2.8878748e-03   1.0895645e-02   4.4126963e-04   1.0159303e-03   3.9133736e-04   4.5139705e-03   6.1680070e-04   3.1797527e-03   3.9850475e-04   5.9578798e-04   2.5087176e-03   5.5327988e-03   4.1659308e-01   9.6373471e-01   4.1096736e-01   9.9555321e-01   2.8878748e-03   1.0895645e-02   4.4126963e-04   1.0159303e-03   7.0063415e-04   3.0332717e-03   6.1680070e-04   3.1797527e-03   3.9850475e-04   5.9578798e-04   2.5087176e-03   5.5327988e-03   4.0640633e-01   1.1219011e+00   4.1096736e-01   9.9555321e-01   2.8878748e-03   1.0895645e-02   4.4126963e-04   1.0159303e-03   8.6854194e-04   3.2682935e-03   6.1680070e-04   3.1797527e-03   3.2702942e-04   1.3084119e-03   2.5087176e-03   5.5327988e-03   4.1102347e-01   1.0824881e+00   4.1096736e-01   9.9555321e-01   2.8878748e-03   1.0895645e-02   4.4126963e-04   1.0159303e-03   1.1564796e-03   2.5062006e-03   6.1680070e-04   3.1797527e-03   3.2789847e-04   1.6361434e-03   2.5087176e-03   5.5327988e-03   4.1036495e-01   1.0817850e+00   4.1096736e-01   9.9555321e-01   3.5811122e-03   4.5108750e-04   4.3829538e-04   4.3494280e-01   3.5811122e-03   5.2961446e-04   4.3787510e-04   4.5987502e-01   3.5908244e-03   5.6444130e-04   4.5374972e-04   4.6093191e-01   3.6058700e-03   5.6234197e-04   4.9647535e-04   4.6135029e-01
   1.0000000e-02   6.5004969e-03   1.6310858e-02   6.4073889e-03   1.5742671e-02   8.1233991e-04   5.4209137e-03   1.3000567e-03   1.0546593e-02   8.0790231e-03   1.5482550e-02   2.9790456e-03   9.4629530e-03   4.4073956e-01   1.1469206e+00   4.2496554e-01   1.2234919e+00   6.5004969e-03   1.6310858e-02   6.4073889e-03   1.5742671e-02   1.1650070e-03   4.3409286e-03   1.3000567e-03   1.0546593e-02   7.2879877e-03   1.3215283e-02   2.9790456e-03   9.4629530e-03   4.2477917e-01   1.3378985e+00   4.2496554e-01   1.2234919e+00   6.5004969e-03   1.6310858e-02   6.4073889e-03   1.5742671e-02   8.7538383e-04   4.5146474e-03   1.3000567e-03   1.0546593e-02   7.2343007e-03   1.2751078e-02   2.9790456e-03   9.4629530e-03   4.2396505e-01   1.2762291e+00   4.2496554e-01   1.2234919e+00   6.5004969e-03   1.6310858e-02   6.4073889e-03   1.5742671e-02   1.3122794e-03   5.1033440e-03   1.3000567e-03   1.0546593e-02   7.6480131e-03   1.4213459e-02   2.9790456e-03   9.4629530e-03   4.2831201e-01   1.1103517e+00   4.2496554e-01   1.2234919e+00   4.8043468e-03   1.4179565e-03   4.5219455e-03   4.6265235e-01   4.8043468e-03   1.8260490e-03   4.4600768e-03   4.8783755e-01   4.8100623e-03   1.9750969e-03   4.4905561e-03   4.8753976e-01   4.8165591e-03   1.9757948e-03   4.7381109e-03   4.8909218e-01
   2.0000000e-02   1.7256983e-02   4.0078819e-02   1.6293736e-02   4.7139794e-02   7.8051990e-03   1.8851888e-02   3.3924347e-03   1.8645972e-02   2.1087189e-02   5.6074244e-02   1.9042091e-02   4.3109084e-02   5.2411280e-01   1.3725380e+00   5.0717070e-01   1.4990240e+00   1.7256983e-02   4.0078819e-02   1.6293736e-02   4.7139794e-02   6.0003328e-03   2.0474095e-02   3.3924347e-03   1.8645972e-02   2.0296154e-02   5.3038183e-02   1.9042091e-02   4.3109084e-02   5.1389063e-01   1.5715105e+00   5.0717070e-01   1.4990240e+00   1.7256983e-02   4.0078819e-02   1.6293736e-02   4.7139794e-02   6.0149977e-03   2.0800903e-02   3.3924347e-03   1.8645972e-02   2.1244627e-02   5.1383791e-02   1.9042091e-02   4.3109084e-02   4.9915702e-01   1.5121327e+00   5.0717070e-01   1.4990240e+00   1.7256983e-02   4.0078819e-02   1.6293736e-02   4.7139794e-02   5.5535358e-03   2.1802706e-02   3.3924347e-03   1.8645972e-02   2.1931753e-02   5.1488576e-02   1.9042091e-02   4.3109084e-02   4.8879046e-01   1.1951143e+00   5.0717070e-01   1.4990240e+00   1.5154963e-02   3.8772753e-03   1.9269934e-02   5.3319476e-01   1.5154963e-02   4.5830150e-03   1.9142896e-02   5.6004195e-01   1.5157449e-02   4.7990984e-03   1.9573214e-02   5.5952645e-01   1.5159892e-02   4.7918154e-03   2.0402448e-02   5.5367786e-01
   3.0000000e-02   2.6260529e-02   6.4833957e-02   2.4447534e-02   7.6530646e-02   1.5782773e-02   4.1080573e-02   1.0939176e-02   4.3733504e-02   3.3941917e-02   1.0071996e-01   3.5816671e-02   1.0667318e-01   6.1413015e-01   1.4724986e+00   5.9065580e-01   1.5522679e+00   2.6260529e-02   6.4833957e-02   2.4447534e-02   7.6530646e-02   1.6522146e-02   5.2722717e-02   1.0939176e-02   4.3733504e-02   3.4023980e-02   9.9951166e-02   3.5816671e-02   1.0667318e-01   5.9820552e-01   1.6541010e+00   5.9065580e-01   1.5522679e+00   2.6260529e-02   6.4833957e-02   2.4447534e-02   7.6530646e-02   1.5932785e-02   5.4087397e-02   1.0939176e-02   4.3733504e-02   3.4176224e-02   1.0230229e-01   3.5816671e-02   1.0667318e-01   5.8579089e-01   1.6416832e+00   5.9065580e-01   1.5522679e+00   2.6260529e-02   6.4833957e-02   2.4447534e-02   7.6530646e-02   1.5397633e-02   5.2908051e-02   1.0939176e-02   4.3733504e-02   3.2440820e-02   1.0781596e-01   3.5816671e-02   1.0667318e-01   5.8237146e-01   1.2843484e+00   5.9065580e-01   1.5522679e+00   2.5337106e-02   1.0765247e-02   3.4743874e-02   5.8256236e-01   2.5337106e-02   1.2401306e-02   3.4989291e-02   6.1283770e-01   2.5339913e-02   1.2707156e-02   3.5749439e-02   6.1401273e-01   2.5345768e-02   1.2673777e-02   3.7088400e-02   6.0035154e-01
   4.0000000e-02   3.0139292e-02   8.1227502e-02   3.0524916e-02   8.9489604e-02   2.0275677e-02   6.9512818e-02   2.1566919e-02   7.4580532e-02   5.3409989e-02   1.3905998e-01   4.1691941e-02   1.4806847e-01   6.4660764e-01   1.5970084e+00   6.1755988e-01   1.6911542e+00   3.0139292e-02   8.1227502e-02   3.0524916e-02   8.9489604e-02   2.2679004e-02   8.1541101e-02   2.1566919e-02   7.4580532e-02   5.3844438e-02   1.4144412e-01   4.1691941e-02   1.4806847e-01   6.2385367e-01   1.8120246e+00   6.1755988e-01   1.6911542e+00   3.0139292e-02   8.1227502e-02   3.0524916e-02   8.9489604e-02   2.2310993e-02   8.2169403e-02   2.1566919e-02   7.4580532e-02   4.9297982e-02   1.4346066e-01   4.1691941e-02   1.4806847e-01   6.1092309e-01   1.7833984e+00   6.1755988e-01   1.6911542e+00   3.0139292e-02   8.1227502e-02   3.0524916e-02   8.9489604e-02   2.2559773e-02   8.1165410e-02   2.1566919e-02   7.4580532e-02   4.6860088e-02   1.4216120e-01   4.1691941e-02   1.4806847e-01   6.3406401e-01   1.3246856e+00   6.1755988e-01   1.6911542e+00   3.1321606e-02   1.7037054e-02   4.3364782e-02   6.0770642e-01   3.1321606e-02   1.8932879e-02   4.4154104e-02   6.4092892e-01   3.1328452e-02   1.9340570e-02   4.4594849e-02   6.4150256e-01   3.1342737e-02   1.9303508e-02   4.4179062e-02   6.1246141e-01
   5.0000000e-02   6.1226670e-02   1.1823363e-01   6.2289244e-02   1.0385792e-01   2.5165329e-02   9.1207292e-02   2.6228007e-02   9.0170150e-02   7.0343362e-02   1.8950383e-01   5.2735416e-02   1.7375500e-01   6.5099184e-01   1.6998730e+00   6.3281055e-01   1.8270889e+00   6.1226670e-02   1.1823363e-01   6.2289244e-02   1.0385792e-01   2.3529607e-02   9.7526813e-02   2.6228007e-02   9.0170150e-02   7.0653598e-02   1.8663106e-01   5.2735416e-02   1.7375500e-01   6.4068890e-01   1.9228988e+00   6.3281055e-01   1.8270889e+00   6.1226670e-02   1.1823363e-01   6.2289244e-02   1.0385792e-01   2.4272840e-02   1.0109475e-01   2.6228007e-02   9.0170150e-02   6.6725707e-02   1.8496383e-01   5.2735416e-02   1.7375500e-01   6.2201743e-01   1.8415010e+00   6.3281055e-01   1.8270889e+00   6.1226670e-02   1.1823363e-01   6.2289244e-02   1.0385792e-01   2.4319880e-02   1.0190902e-01   2.6228007e-02   9.0170150e-02   6.2798916e-02   1.8563512e-01   5.2735416e-02   1.7375500e-01   6.3979051e-01   1.3340831e+00   6.3281055e-01   1.8270889e+00   5.5495938e-02   1.8099246e-02   5.9815502e-02   6.3334150e-01   5.5495938e-02   2.0637560e-02   6.0511698e-02   6.6385630e-01   5.5512666e-02   2.1350688e-02   6.0677457e-02   6.5996783e-01   5.5545923e-02   2.1315235e-02   6.0815147e-02   6.2430985e-01
   6.0000000e-02   1.0013631e-01   1.5380775e-01   9.5400475e-02   1.4535079e-01   3.2926363e-02   9.6554120e-02   2.9003440e-02   1.1035904e-01   8.1636510e-02   2.3716359e-01   6.4126553e-02   2.2280547e-01   6.5928806e-01   1.7587602e+00   6.4199586e-01   1.8594172e+00   1.0013631e-01   1.5380775e-01   9.5400475e-02   1.4535079e-01   3.0909874e-02   1.0581417e-01   2.9003440e-02   1.1035904e-01   8.0475811e-02   2.3316155e-01   6.4126553e-02   2.2280547e-01   6.5163096e-01   1.9541694e+00   6.4199586e-01   1.8594172e+00   1.0013631e-01   1.5380775e-01   9.5400475e-02   1.4535079e-01   3.1438437e-02   1.1738283e-01   2.9003440e-02   1.1035904e-01   8.0185934e-02   2.3120500e-01   6.4126553e-02   2.2280547e-01   6.3409972e-01   1.8512682e+00   6.4199586e-01   1.8594172e+00   1.0013631e-01   1.5380775e-01   9.5400475e-02   1.4535079e-01   3.0900095e-02   1.1510376e-01   2.9003440e-02   1.1035904e-01   7.8731219e-02   2.2787584e-01   6.4126553e-02   2.2280547e-01   6.4505376e-01   1.3398611e+00   6.4199586e-01   1.8594172e+00   8.2526821e-02   2.4849780e-02   8.0365403e-02   6.4038765e-01   8.2526821e-02   2.7684173e-02   8.0656355e-02   6.7060897e-01   8.2586576e-02   2.8478395e-02   8.0705640e-02   6.6827735e-01   8.2668958e-02   2.8448280e-02   7.9201399e-02   6.4105452e-01
   7.0000000e-02   1.1320113e-01   2.5321971e-01   1.0224254e-01   2.6468687e-01   3.9217244e-02   1.3349289e-01   3.6305525e-02   1.4432985e-01   1.0369445e-01   3.0687356e-01   8.4093500e-02   2.9085019e-01   6.6724494e-01   1.7847665e+00   6.5164817e-01   1.8948952e+00   1.1320113e-01   2.5321971e-01   1.0224254e-01   2.6468687e-01   4.0831216e-02   1.5783931e-01   3.6305525e-02   1.4432985e-01   1.0205901e-01   3.0744842e-01   8.4093500e-02   2.9085019e-01   6.5946940e-01   2.0108213e+00   6.5164817e-01   1.8948952e+00   1.1320113e-01   2.5321971e-01   1.0224254e-01   2.6468687e-01   4.2697461e-02   1.6216766e-01   3.6305525e-02   1.4432985e-01   1.0236511e-01   2.9896559e-01   8.4093500e-02   2.9085019e-01   6.3897814e-01   1.8904686e+00   6.5164817e-01   1.8948952e+00   1.1320113e-01   2.5321971e-01   1.0224254e-01   2.6468687e-01   4.2183409e-02   1.5802593e-01   3.6305525e-02   1.4432985e-01   1.0565975e-01   2.9584357e-01   8.4093500e-02   2.9085019e-01   6.5292781e-01   1.3523236e+00   6.5164817e-01   1.8948952e+00   9.4357903e-02   3.1427510e-02   9.2892132e-02   6.4061509e-01   9.4357903e-02   3.3865729e-02   9.3472504e-02   6.7579333e-01   9.4411025e-02   3.4741534e-02   9.3783685e-02   6.7664920e-01   9.4477413e-02   3.4754335e-02   9.2571990e-02   6.6303534e-01
   8.0000000e-02   1.1938780e-01   3.5423505e-01   1.1131796e-01   3.6149562e-01   5.2693274e-02   2.0246032e-01   5.2197625e-02   1.9611147e-01   1.4111077e-01   3.9452203e-01   1.2966438e-01   3.8153009e-01   6.9065486e-01   1.8020238e+00   6.6787651e-01   1.9101561e+00   1.1938780e-01   3.5423505e-01   1.1131796e-01   3.6149562e-01   5.1313233e-02   2.3529214e-01   5.2197625e-02   1.9611147e-01   1.4059389e-01   3.9384202e-01   1.2966438e-01   3.8153009e-01   6.8607152e-01   2.0613596e+00   6.6787651e-01   1.9101561e+00   1.1938780e-01   3.5423505e-01   1.1131796e-01   3.6149562e-01   5.4516323e-02   2.3744476e-01   5.2197625e-02   1.9611147e-01   1.4191674e-01   3.8537570e-01   1.2966438e-01   3.8153009e-01   6.6627626e-01   1.9405209e+00   6.6787651e-01   1.9101561e+00   1.1938780e-01   3.5423505e-01   1.1131796e-01   3.6149562e-01   5.2526029e-02   2.3016573e-01   5.2197625e-02   1.9611147e-01   1.4523958e-01   3.9382142e-01   1.2966438e-01   3.8153009e-01   6.6242512e-01   1.3613609e+00   6.6787651e-01   1.9101561e+00   1.0329573e-01   4.3500774e-02   1.1288497e-01   6.4460361e-01   1.0329573e-01   4.7844305e-02   1.1320643e-01   6.8231413e-01   1.0329665e-01   4.9308310e-02   1.1332357e-01   6.8022952e-01   1.0329195e-01   4.9283112e-02   1.1678374e-01   6.7972609e-01
   9.0000000e-02   1.2895985e-01   3.9026718e-01   1.2621954e-01   3.8261559e-01   8.6679924e-02   3.2296773e-01   9.1307589e-02   3.2062897e-01   1.8048708e-01   4.4972404e-01   1.6654917e-01   4.3791205e-01   7.2260763e-01   1.8189666e+00   6.8999430e-01   1.9393253e+00   1.2895985e-01   3.9026718e-01   1.2621954e-01   3.8261559e-01   9.0750870e-02   3.6164899e-01   9.1307589e-02   3.2062897e-01   1.7967637e-01   4.4265152e-01   1.6654917e-01   4.3791205e-01   7.1495681e-01   2.0702984e+00   6.8999430e-01   1.9393253e+00   1.2895985e-01   3.9026718e-01   1.2621954e-01   3.8261559e-01   9.4943841e-02   3.7510093e-01   9.1307589e-02   3.2062897e-01   1.8155204e-01   4.4899372e-01   1.6654917e-01   4.3791205e-01   6.9287667e-01   1.9614592e+00   6.8999430e-01   1.9393253e+00   1.2895985e-01   3.9026718e-01   1.2621954e-01   3.8261559e-01   9.1842654e-02   3.6392059e-01   9.1307589e-02   3.2062897e-01   1.7804402e-01   4.2575083e-01   1.6654917e-01   4.3791205e-01   6.8602788e-01   1.3670174e+00   6.8999430e-01   1.9393253e+00   1.1356812e-01   8.5674886e-02   1.5091161e-01   6.5296843e-01   1.1356812e-01   9.1876080e-02   1.5077882e-01   6.8771960e-01   1.1356086e-01   9.3646608e-02   1.5022383e-01   6.8645802e-01   1.1353955e-01   9.3548521e-02   1.4825543e-01   6.8206299e-01
   1.0000000e-01   1.4549282e-01   4.1740859e-01   1.3737725e-01   4.1177479e-01   1.2293557e-01   4.2300788e-01   1.2517749e-01   4.3789227e-01   2.0619926e-01   5.3646891e-01   1.9212611e-01   5.2556301e-01   7.4145020e-01   1.8234771e+00   7.0082215e-01   1.9628504e+00   1.4549282e-01   4.1740859e-01   1.3737725e-01   4.1177479e-01   1.3137535e-01   4.6342853e-01   1.2517749e-01   4.3789227e-01   2.0510885e-01   5.2939639e-01   1.9212611e-01   5.2556301e-01   7.2415797e-01   2.0789531e+00   7.0082215e-01   1.9628504e+00   1.4549282e-01   4.1740859e-01   1.3737725e-01   4.1177479e-01   1.3512330e-01   4.7921186e-01   1.2517749e-01   4.3789227e-01   2.0672214e-01   5.3592017e-01   1.9212611e-01   5.2556301e-01   7.0442377e-01   1.9792514e+00   7.0082215e-01   1.9628504e+00   1.4549282e-01   4.1740859e-01   1.3737725e-01   4.1177479e-01   1.3150960e-01   4.7335013e-01   1.2517749e-01   4.3789227e-01   2.0153969e-01   5.1888285e-01   1.9212611e-01   5.2556301e-01   7.1392708e-01   1.4423354e+00   7.0082215e-01   1.9628504e+00   1.3011363e-01   1.2178055e-01   2.0214850e-01   6.6010159e-01   1.3011363e-01   1.2844919e-01   2.0232112e-01   6.9052764e-01   1.3013727e-01   1.2973795e-01   2.0185799e-01   6.9033777e-01   1.3015758e-01   1.2956855e-01   1.9510708e-01   6.8252726e-01
   1.1000000e-01   1.6133751e-01   4.5039065e-01   1.3963737e-01   4.3525688e-01   1.4244493e-01   4.6034930e-01   1.3380370e-01   4.7175826e-01   2.2926552e-01   6.2546447e-01   2.1175492e-01   6.1779852e-01   7.5494759e-01   1.8425525e+00   7.0675945e-01   1.9830761e+00   1.6133751e-01   4.5039065e-01   1.3963737e-01   4.3525688e-01   1.4285175e-01   4.9298929e-01   1.3380370e-01   4.7175826e-01   2.2955975e-01   6.3045720e-01   2.1175492e-01   6.1779852e-01   7.3289139e-01   2.0972814e+00   7.0675945e-01   1.9830761e+00   1.6133751e-01   4.5039065e-01   1.3963737e-01   4.3525688e-01   1.4494334e-01   5.0546752e-01   1.3380370e-01   4.7175826e-01   2.2811207e-01   6.2504468e-01   2.1175492e-01   6.1779852e-01   7.1669369e-01   1.9931958e+00   7.0675945e-01   1.9830761e+00   1.6133751e-01   4.5039065e-01   1.3963737e-01   4.3525688e-01   1.4189145e-01   4.9728201e-01   1.3380370e-01   4.7175826e-01   2.2714219e-01   6.2085357e-01   2.1175492e-01   6.1779852e-01   7.2148443e-01   1.5187052e+00   7.0675945e-01   1.9830761e+00   1.4917275e-01   1.2965545e-01   2.3445462e-01   6.6289079e-01   1.4917275e-01   1.3469220e-01   2.3555783e-01   6.9526429e-01   1.4919699e-01   1.3549185e-01   2.3513748e-01   6.9533411e-01   1.4922543e-01   1.3528130e-01   2.2981463e-01   6.8637184e-01
   1.2000000e-01   1.7334050e-01   4.8304149e-01   1.4083328e-01   4.5296213e-01   1.5179620e-01   5.2781681e-01   1.4263637e-01   5.3112927e-01   2.6019099e-01   6.7062928e-01   2.5233384e-01   6.3647480e-01   7.7915789e-01   1.8647159e+00   7.1710056e-01   2.0084174e+00   1.7334050e-01   4.8304149e-01   1.4083328e-01   4.5296213e-01   1.5081210e-01   5.5930235e-01   1.4263637e-01   5.3112927e-01   2.6218368e-01   6.8214476e-01   2.5233384e-01   6.3647480e-01   7.5144431e-01   2.1157575e+00   7.1710056e-01   2.0084174e+00   1.7334050e-01   4.8304149e-01   1.4083328e-01   4.5296213e-01   1.4949851e-01   5.7236220e-01   1.4263637e-01   5.3112927e-01   2.6002290e-01   6.7006843e-01   2.5233384e-01   6.3647480e-01   7.2524763e-01   2.0168444e+00   7.1710056e-01   2.0084174e+00   1.7334050e-01   4.8304149e-01   1.4083328e-01   4.5296213e-01   1.4934949e-01   5.6029825e-01   1.4263637e-01   5.3112927e-01   2.5478455e-01   6.6305445e-01   2.5233384e-01   6.3647480e-01   7.3062619e-01   1.5427608e+00   7.1710056e-01   2.0084174e+00   1.5809171e-01   1.4003046e-01   2.6165603e-01   6.7727728e-01   1.5809171e-01   1.4818297e-01   2.6310284e-01   7.1067562e-01   1.5807499e-01   1.5031246e-01   2.6308529e-01   7.0804943e-01   1.5804248e-01   1.5016072e-01   2.5792940e-01   6.9137895e-01
   1.3000000e-01   1.8631750e-01   5.2106964e-01   1.5880672e-01   4.8967959e-01   1.6423297e-01   5.7749622e-01   1.5418851e-01   5.8607939e-01   3.0041828e-01   7.0594326e-01   3.0663625e-01   6.8723560e-01   8.1062329e-01   1.8988263e+00   7.2677910e-01   2.0250698e+00   1.8631750e-01   5.2106964e-01   1.5880672e-01   4.8967959e-01   1.6209056e-01   6.2826762e-01   1.5418851e-01   5.8607939e-01   3.0183703e-01   7.1246602e-01   3.0663625e-01   6.8723560e-01   7.7485216e-01   2.1363312e+00   7.2677910e-01   2.0250698e+00   1.8631750e-01   5.2106964e-01   1.5880672e-01   4.8967959e-01   1.5865754e-01   6.3902781e-01   1.5418851e-01   5.8607939e-01   3.0083959e-01   6.9692633e-01   3.0663625e-01   6.8723560e-01   7.3963239e-01   2.0639202e+00   7.2677910e-01   2.0250698e+00   1.8631750e-01   5.2106964e-01   1.5880672e-01   4.8967959e-01   1.5812264e-01   6.3543925e-01   1.5418851e-01   5.8607939e-01   2.9660853e-01   7.0234452e-01   3.0663625e-01   6.8723560e-01   7.4255406e-01   1.5613925e+00   7.2677910e-01   2.0250698e+00   1.6876093e-01   1.4885256e-01   3.0346647e-01   6.9842246e-01   1.6876093e-01   1.6196162e-01   3.0339525e-01   7.3053496e-01   1.6874544e-01   1.6579131e-01   3.0358934e-01   7.2787054e-01   1.6870954e-01   1.6562819e-01   3.0168977e-01   6.9313567e-01
   1.4000000e-01   2.0459183e-01   5.5997850e-01   1.8364393e-01   5.1940672e-01   1.7842581e-01   6.2615069e-01   1.6820220e-01   6.2643448e-01   3.2529013e-01   7.5804344e-01   3.2107618e-01   7.4179895e-01   8.2512059e-01   1.9302913e+00   7.3366806e-01   2.0453904e+00   2.0459183e-01   5.5997850e-01   1.8364393e-01   5.1940672e-01   1.8009308e-01   6.8035870e-01   1.6820220e-01   6.2643448e-01   3.2529013e-01   7.5604305e-01   3.2107618e-01   7.4179895e-01   7.8690182e-01   2.1511409e+00   7.3366806e-01   2.0453904e+00   2.0459183e-01   5.5997850e-01   1.8364393e-01   5.1940672e-01   1.8068638e-01   6.7962675e-01   1.6820220e-01   6.2643448e-01   3.2311728e-01   7.4872843e-01   3.2107618e-01   7.4179895e-01   7.5384849e-01   2.0981905e+00   7.3366806e-01   2.0453904e+00   2.0459183e-01   5.5997850e-01   1.8364393e-01   5.1940672e-01   1.7928021e-01   6.6484239e-01   1.6820220e-01   6.2643448e-01   3.2338362e-01   7.2886266e-01   3.2107618e-01   7.4179895e-01   7.4723826e-01   1.5743728e+00   7.3366806e-01   2.0453904e+00   1.9240588e-01   1.6644535e-01   3.2330139e-01   7.0962219e-01   1.9240588e-01   1.7638671e-01   3.2406139e-01   7.4490007e-01   1.9241764e-01   1.7903975e-01   3.2515307e-01   7.4677005e-01   1.9240890e-01   1.7852527e-01   3.2227076e-01   6.9403231e-01
   1.5000000e-01   2.3144486e-01   5.6707600e-01   2.1590515e-01   5.4264850e-01   1.8708197e-01   6.7445658e-01   1.7815783e-01   6.6753515e-01   3.3785397e-01   8.2077395e-01   3.2671507e-01   7.8000210e-01   8.4272399e-01   1.9333665e+00   7.5721636e-01   2.0794013e+00   2.3144486e-01   5.6707600e-01   2.1590515e-01   5.4264850e-01   1.9408539e-01   7.1040845e-01   1.7815783e-01   6.6753515e-01   3.3427663e-01   8.1476636e-01   3.2671507e-01   7.8000210e-01   7.9917121e-01   2.1606592e+00   7.5721636e-01   2.0794013e+00   2.3144486e-01   5.6707600e-01   2.1590515e-01   5.4264850e-01   1.9622631e-01   7.1337367e-01   1.7815783e-01   6.6753515e-01   3.3443882e-01   8.2122427e-01   3.2671507e-01   7.8000210e-01   7.6527995e-01   2.1097536e+00   7.5721636e-01   2.0794013e+00   2.3144486e-01   5.6707600e-01   2.1590515e-01   5.4264850e-01   1.9502974e-01   7.0406129e-01   1.7815783e-01   6.6753515e-01   3.2702058e-01   7.8082000e-01   3.2671507e-01   7.8000210e-01   7.5342714e-01   1.6192213e+00   7.5721636e-01   2.0794013e+00   2.0958455e-01   1.8753021e-01   3.2605652e-01   7.2532107e-01   2.0958455e-01   1.9722438e-01   3.2854969e-01   7.6189160e-01   2.0958949e-01   1.9879468e-01   3.2978098e-01   7.6374656e-01   2.0958660e-01   1.9811323e-01   3.2384601e-01   6.9465791e-01
   1.6000000e-01   2.5225357e-01   6.1934239e-01   2.5615121e-01   6.1114683e-01   1.9443433e-01   7.1398468e-01   1.9182624e-01   7.0028451e-01   3.4997510e-01   8.4785322e-01   3.4101600e-01   8.3580311e-01   8.5904789e-01   1.9424861e+00   7.8218133e-01   2.1131688e+00   2.5225357e-01   6.1934239e-01   2.5615121e-01   6.1114683e-01   1.9704692e-01   7.3548145e-01   1.9182624e-01   7.0028451e-01   3.4634166e-01   8.4384602e-01   3.4101600e-01   8.3580311e-01   8.0887781e-01   2.1754795e+00   7.8218133e-01   2.1131688e+00   2.5225357e-01   6.1934239e-01   2.5615121e-01   6.1114683e-01   1.9732815e-01   7.4489101e-01   1.9182624e-01   7.0028451e-01   3.4762015e-01   8.5063503e-01   3.4101600e-01   8.3580311e-01   7.8392680e-01   2.1613964e+00   7.8218133e-01   2.1131688e+00   2.5225357e-01   6.1934239e-01   2.5615121e-01   6.1114683e-01   1.9810813e-01   7.5204568e-01   1.9182624e-01   7.0028451e-01   3.4255561e-01   8.2384508e-01   3.4101600e-01   8.3580311e-01   7.6039668e-01   1.6602060e+00   7.8218133e-01   2.1131688e+00   2.2105551e-01   1.9455544e-01   3.2877133e-01   7.3713296e-01   2.2105551e-01   2.0628824e-01   3.2998782e-01   7.7229484e-01   2.2105257e-01   2.0852445e-01   3.3041770e-01   7.7302240e-01   2.2105360e-01   2.0816323e-01   3.2671539e-01   6.9785346e-01
   1.7000000e-01   2.5849787e-01   6.9769728e-01   2.7271319e-01   7.0788229e-01   2.1650835e-01   7.5251900e-01   2.1426466e-01   7.4300938e-01   3.5658438e-01   8.5456455e-01   3.5499814e-01   8.7892677e-01   8.6194305e-01   1.9605988e+00   7.8627055e-01   2.1470062e+00   2.5849787e-01   6.9769728e-01   2.7271319e-01   7.0788229e-01   2.1257937e-01   7.7352004e-01   2.1426466e-01   7.4300938e-01   3.5652828e-01   8.5409498e-01   3.5499814e-01   8.7892677e-01   8.1625200e-01   2.1893037e+00   7.8627055e-01   2.1470062e+00   2.5849787e-01   6.9769728e-01   2.7271319e-01   7.0788229e-01   2.1391415e-01   7.7613709e-01   2.1426466e-01   7.4300938e-01   3.5237492e-01   8.5320341e-01   3.5499814e-01   8.7892677e-01   7.9801070e-01   2.2145610e+00   7.8627055e-01   2.1470062e+00   2.5849787e-01   6.9769728e-01   2.7271319e-01   7.0788229e-01   2.1537771e-01   7.7690093e-01   2.1426466e-01   7.4300938e-01   3.5806871e-01   8.5500647e-01   3.5499814e-01   8.7892677e-01   7.6653428e-01   1.6834614e+00   7.8627055e-01   2.1470062e+00   2.6611236e-01   2.0401002e-01   3.3036066e-01   7.4089024e-01   2.6611236e-01   2.1546312e-01   3.3124100e-01   7.7836519e-01   2.6611134e-01   2.1772998e-01   3.3162561e-01   7.8025261e-01   2.6607615e-01   2.1759570e-01   3.2983466e-01   7.0363516e-01
   1.8000000e-01   3.0757764e-01   7.9670330e-01   3.0868032e-01   8.1043289e-01   2.5238063e-01   7.6868034e-01   2.3701334e-01   7.8094109e-01   3.6732294e-01   8.7273224e-01   3.7553804e-01   9.0398648e-01   8.6586392e-01   1.9708018e+00   7.8924173e-01   2.1714250e+00   3.0757764e-01   7.9670330e-01   3.0868032e-01   8.1043289e-01   2.4643413e-01   8.1808223e-01   2.3701334e-01   7.8094109e-01   3.6513110e-01   8.7226266e-01   3.7553804e-01   9.0398648e-01   8.2926189e-01   2.2040798e+00   7.8924173e-01   2.1714250e+00   3.0757764e-01   7.9670330e-01   3.0868032e-01   8.1043289e-01   2.4984223e-01   8.1800808e-01   2.3701334e-01   7.8094109e-01   3.6089285e-01   8.6689882e-01   3.7553804e-01   9.0398648e-01   8.0740680e-01   2.2174767e+00   7.8924173e-01   2.1714250e+00   3.0757764e-01   7.9670330e-01   3.0868032e-01   8.1043289e-01   2.4984223e-01   8.1526464e-01   2.3701334e-01   7.8094109e-01   3.7123909e-01   8.8573321e-01   3.7553804e-01   9.0398648e-01   7.7966589e-01   1.7107518e+00   7.8924173e-01   2.1714250e+00   3.1218649e-01   2.2685687e-01   3.3142909e-01   7.5685811e-01   3.1218649e-01   2.4017346e-01   3.3258740e-01   7.9713583e-01   3.1217420e-01   2.4249150e-01   3.3274739e-01   7.9997781e-01   3.1212409e-01   2.4239447e-01   3.3533348e-01   7.1635817e-01
   1.9000000e-01   3.6716546e-01   8.7655694e-01   3.6986021e-01   8.6318563e-01   2.8338692e-01   7.8201735e-01   2.5393136e-01   8.0273590e-01   4.0995204e-01   9.4191094e-01   4.1582612e-01   9.3705361e-01   8.6760204e-01   1.9736695e+00   7.9394596e-01   2.1787711e+00   3.6716546e-01   8.7655694e-01   3.6986021e-01   8.6318563e-01   2.8104467e-01   8.4988997e-01   2.5393136e-01   8.0273590e-01   4.0776020e-01   9.4191094e-01   4.1582612e-01   9.3705361e-01   8.4206198e-01   2.2177843e+00   7.9394596e-01   2.1787711e+00   3.6716546e-01   8.7655694e-01   3.6986021e-01   8.6318563e-01   2.8066486e-01   8.5118339e-01   2.5393136e-01   8.0273590e-01   4.0678158e-01   9.3588402e-01   4.1582612e-01   9.3705361e-01   8.2349268e-01   2.2222853e+00   7.9394596e-01   2.1787711e+00   3.6716546e-01   8.7655694e-01   3.6986021e-01   8.6318563e-01   2.7917878e-01   8.4703815e-01   2.5393136e-01   8.0273590e-01   4.1810801e-01   9.5312026e-01   4.1582612e-01   9.3705361e-01   7.8859911e-01   1.7259934e+00   7.9394596e-01   2.1787711e+00   3.5313825e-01   2.5747127e-01   3.8835264e-01   7.7121288e-01   3.5313825e-01   2.7704538e-01   3.8869881e-01   8.1165681e-01   3.5310905e-01   2.8057537e-01   3.8905887e-01   8.1267707e-01   3.5305363e-01   2.8016148e-01   3.9168021e-01   7.3513811e-01
   2.0000000e-01   4.1334396e-01   9.5623611e-01   4.0041454e-01   9.2376310e-01   3.3996457e-01   8.0671037e-01   3.1741684e-01   8.1203449e-01   4.8111035e-01   1.1344030e+00   4.7119989e-01   1.1446976e+00   8.6892645e-01   1.9862966e+00   8.0025328e-01   2.1882289e+00   4.1334396e-01   9.5623611e-01   4.0041454e-01   9.2376310e-01   3.4211248e-01   8.7427259e-01   3.1741684e-01   8.1203449e-01   4.8111035e-01   1.1428708e+00   4.7119989e-01   1.1446976e+00   8.4942680e-01   2.2308234e+00   8.0025328e-01   2.1882289e+00   4.1334396e-01   9.5623611e-01   4.0041454e-01   9.2376310e-01   3.4016838e-01   8.9403537e-01   3.1741684e-01   8.1203449e-01   4.8591050e-01   1.1280039e+00   4.7119989e-01   1.1446976e+00   8.3220995e-01   2.2333028e+00   8.0025328e-01   2.1882289e+00   4.1334396e-01   9.5623611e-01   4.0041454e-01   9.2376310e-01   3.3868230e-01   8.9270923e-01   3.1741684e-01   8.1203449e-01   4.8364039e-01   1.1030605e+00   4.7119989e-01   1.1446976e+00   7.9768658e-01   1.7339499e+00   8.0025328e-01   2.1882289e+00   4.0299269e-01   3.2140694e-01   4.5261705e-01   7.7311793e-01   4.0299269e-01   3.3865282e-01   4.5281314e-01   8.1384314e-01   4.0297377e-01   3.4193580e-01   4.5285824e-01   8.1563715e-01   4.0290867e-01   3.4156933e-01   4.5011127e-01   7.4580951e-01
   2.1000000e-01   4.5775457e-01   1.0305878e+00   4.2563988e-01   1.0281099e+00   4.0189480e-01   8.9334314e-01   3.9627542e-01   8.9867446e-01   5.2437092e-01   1.2988903e+00   5.0700361e-01   1.3376505e+00   8.8592768e-01   2.0186870e+00   8.0475696e-01   2.1991219e+00   4.5775457e-01   1.0305878e+00   4.2563988e-01   1.0281099e+00   4.0230996e-01   9.4129531e-01   3.9627542e-01   8.9867446e-01   5.2437092e-01   1.3073581e+00   5.0700361e-01   1.3376505e+00   8.5790628e-01   2.2387810e+00   8.0475696e-01   2.1991219e+00   4.5775457e-01   1.0305878e+00   4.2563988e-01   1.0281099e+00   4.0247833e-01   9.5242760e-01   3.9627542e-01   8.9867446e-01   5.2871774e-01   1.2926830e+00   5.0700361e-01   1.3376505e+00   8.3459019e-01   2.2471329e+00   8.0475696e-01   2.1991219e+00   4.5775457e-01   1.0305878e+00   4.2563988e-01   1.0281099e+00   4.0234132e-01   9.4488119e-01   3.9627542e-01   8.9867446e-01   5.2299444e-01   1.2185838e+00   5.0700361e-01   1.3376505e+00   8.0676465e-01   1.7410546e+00   8.0475696e-01   2.1991219e+00   4.5062062e-01   3.8139906e-01   5.0010508e-01   7.7761120e-01   4.5062062e-01   3.8697149e-01   5.0128241e-01   8.1894163e-01   4.5059783e-01   3.8815151e-01   5.0130373e-01   8.2241272e-01   4.5052739e-01   3.8813401e-01   4.9464509e-01   7.5115496e-01
   2.2000000e-01   4.7483763e-01   1.1122745e+00   4.6556745e-01   1.1068426e+00   4.2249512e-01   9.7413323e-01   4.2218900e-01   9.8024981e-01   5.3829784e-01   1.3629830e+00   5.2013198e-01   1.3451858e+00   9.0224020e-01   2.0424251e+00   8.0977062e-01   2.2059397e+00   4.7483763e-01   1.1122745e+00   4.6556745e-01   1.1068426e+00   4.2250656e-01   1.0005236e+00   4.2218900e-01   9.8024981e-01   5.3775731e-01   1.3686982e+00   5.2013198e-01   1.3451858e+00   8.6923608e-01   2.2477051e+00   8.0977062e-01   2.2059397e+00   4.7483763e-01   1.1122745e+00   4.6556745e-01   1.1068426e+00   4.2246454e-01   1.0006888e+00   4.2218900e-01   9.8024981e-01   5.3499666e-01   1.3777643e+00   5.2013198e-01   1.3451858e+00   8.4368302e-01   2.2590043e+00   8.0977062e-01   2.2059397e+00   4.7483763e-01   1.1122745e+00   4.6556745e-01   1.1068426e+00   4.2240997e-01   9.8616942e-01   4.2218900e-01   9.8024981e-01   5.3294819e-01   1.3219767e+00   5.2013198e-01   1.3451858e+00   8.0765741e-01   1.7465713e+00   8.0977062e-01   2.2059397e+00   4.9958129e-01   3.9163659e-01   5.4174972e-01   7.8750567e-01   4.9958129e-01   3.9316575e-01   5.4500258e-01   8.2368505e-01   4.9953688e-01   3.9352078e-01   5.4533775e-01   8.2662427e-01   4.9944716e-01   3.9349804e-01   5.3654171e-01   7.6170621e-01
   2.3000000e-01   5.4596112e-01   1.2073852e+00   5.3092655e-01   1.1930561e+00   4.5109997e-01   1.0078832e+00   4.4948249e-01   9.9946838e-01   5.5588216e-01   1.4158310e+00   5.3180403e-01   1.3837597e+00   9.0505524e-01   2.0489823e+00   8.2161849e-01   2.2106286e+00   5.4596112e-01   1.2073852e+00   5.3092655e-01   1.1930561e+00   4.5210470e-01   1.0461710e+00   4.4948249e-01   9.9946838e-01   5.5286882e-01   1.4215462e+00   5.3180403e-01   1.3837597e+00   8.8339512e-01   2.2627239e+00   8.2161849e-01   2.2106286e+00   5.4596112e-01   1.2073852e+00   5.3092655e-01   1.1930561e+00   4.4834563e-01   1.0731077e+00   4.4948249e-01   9.9946838e-01   5.4828581e-01   1.4373373e+00   5.3180403e-01   1.3837597e+00   8.5363522e-01   2.2689988e+00   8.2161849e-01   2.2106286e+00   5.4596112e-01   1.2073852e+00   5.3092655e-01   1.1930561e+00   4.4665694e-01   1.0661347e+00   4.4948249e-01   9.9946838e-01   5.4520765e-01   1.4127716e+00   5.3180403e-01   1.3837597e+00   8.0888026e-01   1.7532121e+00   8.2161849e-01   2.2106286e+00   5.4009023e-01   4.0564819e-01   5.7061904e-01   7.9435431e-01   5.4009023e-01   4.1024365e-01   5.7302918e-01   8.3029975e-01   5.4007089e-01   4.1099770e-01   5.7309868e-01   8.3374689e-01   5.4003079e-01   4.1073444e-01   5.6209404e-01   7.7183309e-01
   2.4000000e-01   6.1245379e-01   1.2574884e+00   5.8685287e-01   1.2828490e+00   4.7710778e-01   1.0972756e+00   4.7389467e-01   1.1093683e+00   6.0458281e-01   1.4966402e+00   5.7352995e-01   1.4841243e+00   9.2183257e-01   2.0569026e+00   8.3794212e-01   2.2144700e+00   6.1245379e-01   1.2574884e+00   5.8685287e-01   1.2828490e+00   4.7765832e-01   1.1436202e+00   4.7389467e-01   1.1093683e+00   6.0131834e-01   1.4966402e+00   5.7352995e-01   1.4841243e+00   8.9348285e-01   2.2814268e+00   8.3794212e-01   2.2144700e+00   6.1245379e-01   1.2574884e+00   5.8685287e-01   1.2828490e+00   4.7158811e-01   1.1649562e+00   4.7389467e-01   1.1093683e+00   5.9556514e-01   1.5104876e+00   5.7352995e-01   1.4841243e+00   8.5732847e-01   2.2836209e+00   8.3794212e-01   2.2144700e+00   6.1245379e-01   1.2574884e+00   5.8685287e-01   1.2828490e+00   4.6477679e-01   1.1508157e+00   4.7389467e-01   1.1093683e+00   5.9673380e-01   1.4580423e+00   5.7352995e-01   1.4841243e+00   8.1511299e-01   1.7604554e+00   8.3794212e-01   2.2144700e+00   5.6724053e-01   4.2524977e-01   6.0511039e-01   8.0693711e-01   5.6724053e-01   4.3081001e-01   6.0617454e-01   8.4686154e-01   5.6725685e-01   4.3166747e-01   6.0575830e-01   8.5075424e-01   5.6728116e-01   4.3131686e-01   6.0284309e-01   7.7594524e-01
   2.5000000e-01   6.2184996e-01   1.3179148e+00   6.0120933e-01   1.3321268e+00   4.7872065e-01   1.1835301e+00   4.8052136e-01   1.2027739e+00   6.4673988e-01   1.5724092e+00   6.1378002e-01   1.5615674e+00   9.3641993e-01   2.0599742e+00   8.4859319e-01   2.2199453e+00   6.2184996e-01   1.3179148e+00   6.0120933e-01   1.3321268e+00   4.7899049e-01   1.2292697e+00   4.8052136e-01   1.2027739e+00   6.4594823e-01   1.5724092e+00   6.1378002e-01   1.5615674e+00   8.9628699e-01   2.3036250e+00   8.4859319e-01   2.2199453e+00   6.2184996e-01   1.3179148e+00   6.0120933e-01   1.3321268e+00   4.7573153e-01   1.2326172e+00   4.8052136e-01   1.2027739e+00   6.4103459e-01   1.5845424e+00   6.1378002e-01   1.5615674e+00   8.6335808e-01   2.2941287e+00   8.4859319e-01   2.2199453e+00   6.2184996e-01   1.3179148e+00   6.0120933e-01   1.3321268e+00   4.6974134e-01   1.2184767e+00   4.8052136e-01   1.2027739e+00   6.3995796e-01   1.5224209e+00   6.1378002e-01   1.5615674e+00   8.3599054e-01   1.7650895e+00   8.4859319e-01   2.2199453e+00   5.7422970e-01   4.5459602e-01   6.1925519e-01   8.2068167e-01   5.7422970e-01   4.5867751e-01   6.2087074e-01   8.5914927e-01   5.7424523e-01   4.5930577e-01   6.2055630e-01   8.6292063e-01   5.7425794e-01   4.5900737e-01   6.2339840e-01   7.7896503e-01
   2.6000000e-01   6.3295188e-01   1.3527506e+00   6.1180021e-01   1.3528879e+00   4.8017919e-01   1.2017073e+00   4.9177964e-01   1.2211445e+00   6.6830584e-01   1.5875106e+00   6.3856896e-01   1.5757208e+00   9.4265611e-01   2.0796671e+00   8.4992389e-01   2.2469537e+00   6.3295188e-01   1.3527506e+00   6.1180021e-01   1.3528879e+00   4.8045801e-01   1.2524351e+00   4.9177964e-01   1.2211445e+00   6.6841596e-01   1.5875106e+00   6.3856896e-01   1.5757208e+00   9.0202762e-01   2.3171842e+00   8.4992389e-01   2.2469537e+00   6.3295188e-01   1.3527506e+00   6.1180021e-01   1.3528879e+00   4.7868810e-01   1.2642132e+00   4.9177964e-01   1.2211445e+00   6.5856146e-01   1.6022041e+00   6.3856896e-01   1.5757208e+00   8.7051164e-01   2.2959458e+00   8.4992389e-01   2.2469537e+00   6.3295188e-01   1.3527506e+00   6.1180021e-01   1.3528879e+00   4.7669172e-01   1.2612763e+00   4.9177964e-01   1.2211445e+00   6.5646422e-01   1.5566821e+00   6.3856896e-01   1.5757208e+00   8.5220866e-01   1.7675778e+00   8.4992389e-01   2.2469537e+00   5.8186018e-01   4.8782181e-01   6.2905959e-01   8.2355719e-01   5.8186018e-01   4.9828414e-01   6.3074910e-01   8.6134090e-01   5.8185266e-01   4.9903573e-01   6.3072808e-01   8.6537142e-01   5.8182978e-01   4.9875331e-01   6.2569590e-01   7.8466239e-01
   2.7000000e-01   6.4667250e-01   1.3776931e+00   6.3717805e-01   1.3880908e+00   5.0834939e-01   1.2608299e+00   5.0644107e-01   1.2946569e+00   6.8987693e-01   1.6001925e+00   6.6685662e-01   1.6193811e+00   9.5042196e-01   2.1066565e+00   8.5186523e-01   2.2700150e+00   6.4667250e-01   1.3776931e+00   6.3717805e-01   1.3880908e+00   5.0854890e-01   1.3021044e+00   5.0644107e-01   1.2946569e+00   6.8998705e-01   1.6133788e+00   6.6685662e-01   1.6193811e+00   9.0553821e-01   2.3414306e+00   8.5186523e-01   2.2700150e+00   6.4667250e-01   1.3776931e+00   6.3717805e-01   1.3880908e+00   5.0636438e-01   1.3206494e+00   5.0644107e-01   1.2946569e+00   6.8126988e-01   1.6165331e+00   6.6685662e-01   1.6193811e+00   8.7480055e-01   2.3178567e+00   8.5186523e-01   2.2700150e+00   6.4667250e-01   1.3776931e+00   6.3717805e-01   1.3880908e+00   5.0511321e-01   1.2872724e+00   5.0644107e-01   1.2946569e+00   6.7838429e-01   1.5802927e+00   6.6685662e-01   1.6193811e+00   8.5381866e-01   1.7710037e+00   8.5186523e-01   2.2700150e+00   6.0574314e-01   5.0374082e-01   6.5278686e-01   8.2581681e-01   6.0574314e-01   5.1532831e-01   6.5324224e-01   8.6364045e-01   6.0573161e-01   5.1809762e-01   6.5260156e-01   8.6702237e-01   6.0570004e-01   5.1769927e-01   6.4164009e-01   7.8925714e-01
   2.8000000e-01   6.5625922e-01   1.4203651e+00   6.5900860e-01   1.4223411e+00   5.5911631e-01   1.3801291e+00   5.4027477e-01   1.4038355e+00   7.1567624e-01   1.6320605e+00   6.9253645e-01   1.6701204e+00   9.5269867e-01   2.1173057e+00   8.5485100e-01   2.2823156e+00   6.5625922e-01   1.4203651e+00   6.5900860e-01   1.4223411e+00   5.5652948e-01   1.4181707e+00   5.4027477e-01   1.4038355e+00   7.1231245e-01   1.6452468e+00   6.9253645e-01   1.6701204e+00   9.0824372e-01   2.3734108e+00   8.5485100e-01   2.2823156e+00   6.5625922e-01   1.4203651e+00   6.5900860e-01   1.4223411e+00   5.5048553e-01   1.4290492e+00   5.4027477e-01   1.4038355e+00   7.0970609e-01   1.6369212e+00   6.9253645e-01   1.6701204e+00   8.7750872e-01   2.3413629e+00   8.5485100e-01   2.2823156e+00   6.5625922e-01   1.4203651e+00   6.5900860e-01   1.4223411e+00   5.4800750e-01   1.3668650e+00   5.4027477e-01   1.4038355e+00   7.0920543e-01   1.6124971e+00   6.9253645e-01   1.6701204e+00   8.6286263e-01   1.7806374e+00   8.5485100e-01   2.2823156e+00   6.3672336e-01   5.2081317e-01   6.7537270e-01   8.3101892e-01   6.3672336e-01   5.3347723e-01   6.7625882e-01   8.6655499e-01   6.3670904e-01   5.3650967e-01   6.7560234e-01   8.7171769e-01   6.3663805e-01   5.3564948e-01   6.6713203e-01   7.9665345e-01
   2.9000000e-01   6.7257994e-01   1.4433294e+00   6.7131322e-01   1.4408927e+00   5.8390265e-01   1.4474422e+00   5.7149104e-01   1.4608116e+00   7.3564861e-01   1.6792237e+00   7.2171949e-01   1.7005463e+00   9.5615771e-01   2.1239389e+00   8.5642361e-01   2.3036124e+00   6.7257994e-01   1.4433294e+00   6.7131322e-01   1.4408927e+00   5.7790169e-01   1.4916806e+00   5.7149104e-01   1.4608116e+00   7.3044686e-01   1.6754375e+00   7.2171949e-01   1.7005463e+00   9.1258646e-01   2.3905689e+00   8.5642361e-01   2.3036124e+00   6.7257994e-01   1.4433294e+00   6.7131322e-01   1.4408927e+00   5.7090295e-01   1.5056147e+00   5.7149104e-01   1.4608116e+00   7.3192761e-01   1.6608888e+00   7.2171949e-01   1.7005463e+00   8.7884536e-01   2.3480878e+00   8.5642361e-01   2.3036124e+00   6.7257994e-01   1.4433294e+00   6.7131322e-01   1.4408927e+00   5.6541441e-01   1.4679842e+00   5.7149104e-01   1.4608116e+00   7.3236554e-01   1.6273120e+00   7.2171949e-01   1.7005463e+00   8.7255564e-01   1.7955386e+00   8.5642361e-01   2.3036124e+00   6.5442048e-01   5.4935465e-01   7.2160429e-01   8.3549134e-01   6.5442048e-01   5.6266935e-01   7.2414771e-01   8.7179274e-01   6.5441110e-01   5.6392173e-01   7.2380027e-01   8.7560519e-01   6.5435641e-01   5.6266701e-01   7.1484586e-01   8.1009887e-01
   3.0000000e-01   6.8919453e-01   1.4602609e+00   6.8183050e-01   1.4668955e+00   5.9611004e-01   1.4596773e+00   5.7648558e-01   1.4730140e+00   7.6573502e-01   1.7319494e+00   7.3578186e-01   1.7368515e+00   9.6064659e-01   2.1315769e+00   8.5709737e-01   2.3338096e+00   6.8919453e-01   1.4602609e+00   6.8183050e-01   1.4668955e+00   5.9024803e-01   1.5099095e+00   5.7648558e-01   1.4730140e+00   7.5614547e-01   1.7331736e+00   7.3578186e-01   1.7368515e+00   9.1471183e-01   2.3977700e+00   8.5709737e-01   2.3338096e+00   6.8919453e-01   1.4602609e+00   6.8183050e-01   1.4668955e+00   5.8300585e-01   1.5456273e+00   5.7648558e-01   1.4730140e+00   7.5726315e-01   1.7056160e+00   7.3578186e-01   1.7368515e+00   8.8439941e-01   2.3663405e+00   8.5709737e-01   2.3338096e+00   6.8919453e-01   1.4602609e+00   6.8183050e-01   1.4668955e+00   5.7608434e-01   1.5134443e+00   5.7648558e-01   1.4730140e+00   7.5773686e-01   1.6604769e+00   7.3578186e-01   1.7368515e+00   8.7917389e-01   1.8031272e+00   8.5709737e-01   2.3338096e+00   6.7002435e-01   5.7529946e-01   7.6598451e-01   8.3729553e-01   6.7002435e-01   5.8678681e-01   7.7017218e-01   8.7649561e-01   6.7001257e-01   5.8892759e-01   7.7097125e-01   8.7681740e-01   6.6998890e-01   5.8787002e-01   7.5826967e-01   8.2134833e-01
   3.1000000e-01   6.9366490e-01   1.5111541e+00   6.8261320e-01   1.4839778e+00   6.0761754e-01   1.4743972e+00   5.8516631e-01   1.4884405e+00   7.9505608e-01   1.8027226e+00   7.4856575e-01   1.7548516e+00   9.6387944e-01   2.1367423e+00   8.6121828e-01   2.3548765e+00   6.9366490e-01   1.5111541e+00   6.8261320e-01   1.4839778e+00   6.0599379e-01   1.5503382e+00   5.8516631e-01   1.4884405e+00   7.8156633e-01   1.8077331e+00   7.4856575e-01   1.7548516e+00   9.1957786e-01   2.3998076e+00   8.6121828e-01   2.3548765e+00   6.9366490e-01   1.5111541e+00   6.8261320e-01   1.4839778e+00   5.9409581e-01   1.5865741e+00   5.8516631e-01   1.4884405e+00   7.7942861e-01   1.7948694e+00   7.4856575e-01   1.7548516e+00   8.9428257e-01   2.3810247e+00   8.6121828e-01   2.3548765e+00   6.9366490e-01   1.5111541e+00   6.8261320e-01   1.4839778e+00   5.8986823e-01   1.5414641e+00   5.8516631e-01   1.4884405e+00   7.8159534e-01   1.7018252e+00   7.4856575e-01   1.7548516e+00   8.9312536e-01   1.8037547e+00   8.6121828e-01   2.3548765e+00   6.8528512e-01   5.8806132e-01   7.7131305e-01   8.3817158e-01   6.8528512e-01   5.9918164e-01   7.7579629e-01   8.7757535e-01   6.8526370e-01   6.0128819e-01   7.7726313e-01   8.7782861e-01   6.8508410e-01   6.0079634e-01   7.6838803e-01   8.2596864e-01
   3.2000000e-01   7.0595324e-01   1.5503848e+00   6.8408364e-01   1.5065619e+00   6.1009308e-01   1.5292370e+00   5.9476326e-01   1.4989471e+00   8.0085321e-01   1.8642298e+00   7.6654589e-01   1.7854936e+00   9.7209726e-01   2.1433136e+00   8.6605857e-01   2.3694931e+00   7.0595324e-01   1.5503848e+00   6.8408364e-01   1.5065619e+00   6.1068982e-01   1.6067267e+00   5.9476326e-01   1.4989471e+00   7.9450001e-01   1.8642298e+00   7.6654589e-01   1.7854936e+00   9.2674121e-01   2.4102825e+00   8.6605857e-01   2.3694931e+00   7.0595324e-01   1.5503848e+00   6.8408364e-01   1.5065619e+00   5.9872937e-01   1.6026720e+00   5.9476326e-01   1.4989471e+00   7.9537459e-01   1.8456429e+00   7.6654589e-01   1.7854936e+00   9.0239332e-01   2.3830362e+00   8.6605857e-01   2.3694931e+00   7.0595324e-01   1.5503848e+00   6.8408364e-01   1.5065619e+00   5.9409433e-01   1.5817432e+00   5.9476326e-01   1.4989471e+00   7.9115733e-01   1.7625057e+00   7.6654589e-01   1.7854936e+00   9.0383219e-01   1.8052997e+00   8.6605857e-01   2.3694931e+00   6.9119093e-01   5.9289244e-01   7.9014920e-01   8.3929651e-01   6.9119093e-01   6.0387468e-01   7.9268026e-01   8.7853617e-01   6.9116731e-01   6.0504579e-01   7.9329628e-01   8.7851512e-01   6.9098936e-01   6.0390345e-01   7.8440217e-01   8.2851914e-01
   3.3000000e-01   7.1717056e-01   1.5594398e+00   6.8677042e-01   1.5305233e+00   6.1379058e-01   1.5810480e+00   6.0206580e-01   1.5283477e+00   8.1828782e-01   1.8953494e+00   7.8248147e-01   1.8477544e+00   9.9067284e-01   2.1532452e+00   8.6740265e-01   2.3865346e+00   7.1717056e-01   1.5594398e+00   6.8677042e-01   1.5305233e+00   6.1421078e-01   1.6513749e+00   6.0206580e-01   1.5283477e+00   8.1767278e-01   1.9039901e+00   7.8248147e-01   1.8477544e+00   9.3868243e-01   2.4227327e+00   8.6740265e-01   2.3865346e+00   7.1717056e-01   1.5594398e+00   6.8677042e-01   1.5305233e+00   6.0268187e-01   1.6284183e+00   6.0206580e-01   1.5283477e+00   8.1498652e-01   1.8695695e+00   7.8248147e-01   1.8477544e+00   9.1317293e-01   2.4074353e+00   8.6740265e-01   2.3865346e+00   7.1717056e-01   1.5594398e+00   6.8677042e-01   1.5305233e+00   5.9573173e-01   1.6263031e+00   6.0206580e-01   1.5283477e+00   8.1101931e-01   1.8412209e+00   7.8248147e-01   1.8477544e+00   9.0834123e-01   1.8172036e+00   8.6740265e-01   2.3865346e+00   6.9744447e-01   5.9556834e-01   8.0469626e-01   8.4258475e-01   6.9744447e-01   6.0801659e-01   8.0823653e-01   8.8018371e-01   6.9742830e-01   6.0924741e-01   8.1012538e-01   8.8050908e-01   6.9739597e-01   6.0724988e-01   8.0126924e-01   8.3650736e-01
   3.4000000e-01   7.2247493e-01   1.5756666e+00   6.9794384e-01   1.5718478e+00   6.1575028e-01   1.5853688e+00   6.1048170e-01   1.5556210e+00   8.4242619e-01   1.9106923e+00   8.1432279e-01   1.8954761e+00   1.0032296e+00   2.1651914e+00   8.7935394e-01   2.3944653e+00   7.2247493e-01   1.5756666e+00   6.9794384e-01   1.5718478e+00   6.1689811e-01   1.6863482e+00   6.1048170e-01   1.5556210e+00   8.4381652e-01   1.9304785e+00   8.1432279e-01   1.8954761e+00   9.4846360e-01   2.4287936e+00   8.7935394e-01   2.3944653e+00   7.2247493e-01   1.5756666e+00   6.9794384e-01   1.5718478e+00   6.0671749e-01   1.6762918e+00   6.1048170e-01   1.5556210e+00   8.3708713e-01   1.9044780e+00   8.1432279e-01   1.8954761e+00   9.2152579e-01   2.4446632e+00   8.7935394e-01   2.3944653e+00   7.2247493e-01   1.5756666e+00   6.9794384e-01   1.5718478e+00   6.0316242e-01   1.6762363e+00   6.1048170e-01   1.5556210e+00   8.3179339e-01   1.8763558e+00   8.1432279e-01   1.8954761e+00   9.1183812e-01   1.8327558e+00   8.7935394e-01   2.3944653e+00   7.0748439e-01   5.9843678e-01   8.0674204e-01   8.4575434e-01   7.0748439e-01   6.1000547e-01   8.1171957e-01   8.8265255e-01   7.0746788e-01   6.1171032e-01   8.1336438e-01   8.8272243e-01   7.0745004e-01   6.1031049e-01   8.0772899e-01   8.4368642e-01
   3.5000000e-01   7.3996085e-01   1.6476307e+00   7.1747019e-01   1.6568816e+00   6.1977727e-01   1.6428104e+00   6.1665481e-01   1.5944740e+00   8.5524480e-01   1.9276438e+00   8.4124044e-01   1.9145999e+00   1.0038051e+00   2.1940844e+00   8.9611871e-01   2.4007514e+00   7.3996085e-01   1.6476307e+00   7.1747019e-01   1.6568816e+00   6.1726797e-01   1.7429292e+00   6.1665481e-01   1.5944740e+00   8.5770620e-01   1.9394758e+00   8.4124044e-01   1.9145999e+00   9.5785070e-01   2.4375529e+00   8.9611871e-01   2.4007514e+00   7.3996085e-01   1.6476307e+00   7.1747019e-01   1.6568816e+00   6.1136878e-01   1.7296026e+00   6.1665481e-01   1.5944740e+00   8.5083307e-01   1.9311725e+00   8.4124044e-01   1.9145999e+00   9.2270998e-01   2.4607529e+00   8.9611871e-01   2.4007514e+00   7.3996085e-01   1.6476307e+00   7.1747019e-01   1.6568816e+00   6.0946806e-01   1.6989482e+00   6.1665481e-01   1.5944740e+00   8.4812319e-01   1.8887277e+00   8.4124044e-01   1.9145999e+00   9.1749145e-01   1.8489931e+00   8.9611871e-01   2.4007514e+00   7.1878824e-01   6.0367844e-01   8.4283781e-01   8.4833936e-01   7.1878824e-01   6.1248019e-01   8.4648720e-01   8.8811199e-01   7.1876401e-01   6.1399035e-01   8.4605021e-01   8.9153477e-01   7.1875228e-01   6.1350843e-01   8.3687542e-01   8.4725742e-01
   3.6000000e-01   7.5604736e-01   1.7169419e+00   7.2826477e-01   1.7118973e+00   6.3121495e-01   1.7029522e+00   6.2432125e-01   1.6785673e+00   8.7315057e-01   1.9417580e+00   8.6197979e-01   1.9279441e+00   1.0069313e+00   2.2209314e+00   9.0311415e-01   2.4054699e+00   7.5604736e-01   1.7169419e+00   7.2826477e-01   1.7118973e+00   6.2942605e-01   1.7832685e+00   6.2432125e-01   1.6785673e+00   8.7422164e-01   1.9429330e+00   8.6197979e-01   1.9279441e+00   9.7008151e-01   2.4464638e+00   9.0311415e-01   2.4054699e+00   7.5604736e-01   1.7169419e+00   7.2826477e-01   1.7118973e+00   6.2190891e-01   1.7829665e+00   6.2432125e-01   1.6785673e+00   8.7370543e-01   1.9468781e+00   8.6197979e-01   1.9279441e+00   9.4057314e-01   2.4635140e+00   9.0311415e-01   2.4054699e+00   7.5604736e-01   1.7169419e+00   7.2826477e-01   1.7118973e+00   6.1602527e-01   1.7190445e+00   6.2432125e-01   1.6785673e+00   8.7129942e-01   1.9022387e+00   8.6197979e-01   1.9279441e+00   9.2459327e-01   1.8656315e+00   9.0311415e-01   2.4054699e+00   7.2850604e-01   6.1131468e-01   8.8160107e-01   8.5218915e-01   7.2850604e-01   6.1865920e-01   8.8342122e-01   8.9327874e-01   7.2849164e-01   6.2002452e-01   8.8278991e-01   8.9973890e-01   7.2848376e-01   6.1993763e-01   8.7361183e-01   8.4972515e-01
   3.7000000e-01   7.5846529e-01   1.7542902e+00   7.4474014e-01   1.7371097e+00   6.3946178e-01   1.7390561e+00   6.3254272e-01   1.7385172e+00   9.1650312e-01   1.9756730e+00   8.9034225e-01   1.9453683e+00   1.0113874e+00   2.2346739e+00   9.1067604e-01   2.4087258e+00   7.5846529e-01   1.7542902e+00   7.4474014e-01   1.7371097e+00   6.4411004e-01   1.7932700e+00   6.3254272e-01   1.7385172e+00   9.1650312e-01   1.9761616e+00   8.9034225e-01   1.9453683e+00   9.7570511e-01   2.4543122e+00   9.1067604e-01   2.4087258e+00   7.5846529e-01   1.7542902e+00   7.4474014e-01   1.7371097e+00   6.3247051e-01   1.8138713e+00   6.3254272e-01   1.7385172e+00   9.1806964e-01   1.9848495e+00   8.9034225e-01   1.9453683e+00   9.5834581e-01   2.4745465e+00   9.1067604e-01   2.4087258e+00   7.5846529e-01   1.7542902e+00   7.4474014e-01   1.7371097e+00   6.2776897e-01   1.7573023e+00   6.3254272e-01   1.7385172e+00   9.1475026e-01   1.9190660e+00   8.9034225e-01   1.9453683e+00   9.3059244e-01   1.8715638e+00   9.1067604e-01   2.4087258e+00   7.5173344e-01   6.1456512e-01   9.0175384e-01   8.5710030e-01   7.5173344e-01   6.2431166e-01   9.0387978e-01   8.9649476e-01   7.5171389e-01   6.2620339e-01   9.0414077e-01   9.0195076e-01   7.5168245e-01   6.2619653e-01   8.9973406e-01   8.5032097e-01
   3.8000000e-01   7.6899492e-01   1.8062474e+00   7.6050741e-01   1.7588954e+00   6.4630627e-01   1.7764308e+00   6.3684425e-01   1.7700548e+00   9.4440278e-01   2.0222146e+00   9.1245313e-01   1.9701282e+00   1.0196987e+00   2.2430195e+00   9.2025776e-01   2.4139159e+00   7.6899492e-01   1.8062474e+00   7.6050741e-01   1.7588954e+00   6.4781004e-01   1.8233525e+00   6.3684425e-01   1.7700548e+00   9.4440278e-01   2.0260673e+00   9.1245313e-01   1.9701282e+00   9.8382404e-01   2.4658916e+00   9.2025776e-01   2.4139159e+00   7.6899492e-01   1.8062474e+00   7.6050741e-01   1.7588954e+00   6.3979511e-01   1.8311740e+00   6.3684425e-01   1.7700548e+00   9.4142641e-01   2.0266766e+00   9.1245313e-01   1.9701282e+00   9.6018223e-01   2.4917133e+00   9.2025776e-01   2.4139159e+00   7.6899492e-01   1.8062474e+00   7.6050741e-01   1.7588954e+00   6.3979511e-01   1.8082091e+00   6.3684425e-01   1.7700548e+00   9.4128591e-01   1.9291301e+00   9.1245313e-01   1.9701282e+00   9.4147637e-01   1.8725942e+00   9.2025776e-01   2.4139159e+00   7.8005464e-01   6.1776964e-01   9.2154741e-01   8.6361469e-01   7.8005464e-01   6.2831072e-01   9.2582312e-01   9.0404025e-01   7.8000274e-01   6.2977157e-01   9.2702760e-01   9.0407865e-01   7.7989634e-01   6.2967335e-01   9.1810100e-01   8.5656807e-01
   3.9000000e-01   7.7912485e-01   1.8516580e+00   7.6270341e-01   1.8185833e+00   6.6228338e-01   1.7901683e+00   6.4578368e-01   1.7982306e+00   9.5649542e-01   2.0457485e+00   9.3811263e-01   2.0125640e+00   1.0274173e+00   2.2509533e+00   9.2613230e-01   2.4293260e+00   7.7912485e-01   1.8516580e+00   7.6270341e-01   1.8185833e+00   6.5255284e-01   1.8509809e+00   6.4578368e-01   1.7982306e+00   9.5649542e-01   2.0496013e+00   9.3811263e-01   2.0125640e+00   9.9524063e-01   2.4818176e+00   9.2613230e-01   2.4293260e+00   7.7912485e-01   1.8516580e+00   7.6270341e-01   1.8185833e+00   6.5011984e-01   1.8585743e+00   6.4578368e-01   1.7982306e+00   9.5285977e-01   2.0386921e+00   9.3811263e-01   2.0125640e+00   9.6215696e-01   2.5049579e+00   9.2613230e-01   2.4293260e+00   7.7912485e-01   1.8516580e+00   7.6270341e-01   1.8185833e+00   6.4646538e-01   1.8479923e+00   6.4578368e-01   1.7982306e+00   9.5617513e-01   1.9333950e+00   9.3811263e-01   2.0125640e+00   9.5024659e-01   1.8823725e+00   9.2613230e-01   2.4293260e+00   7.9577875e-01   6.2978688e-01   9.4309719e-01   8.6817676e-01   7.9577875e-01   6.4511074e-01   9.4909546e-01   9.1044951e-01   7.9572978e-01   6.4632952e-01   9.5057821e-01   9.0827386e-01   7.9555109e-01   6.4534445e-01   9.3286385e-01   8.6385800e-01
   4.0000000e-01   7.9464405e-01   1.8999058e+00   7.7555534e-01   1.8855643e+00   6.7646335e-01   1.7974435e+00   6.5423509e-01   1.8087401e+00   9.7253643e-01   2.0626006e+00   9.5367972e-01   2.0483974e+00   1.0364840e+00   2.2660832e+00   9.4031688e-01   2.4448134e+00   7.9464405e-01   1.8999058e+00   7.7555534e-01   1.8855643e+00   6.6258703e-01   1.9059075e+00   6.5423509e-01   1.8087401e+00   9.7290438e-01   2.0609075e+00   9.5367972e-01   2.0483974e+00   1.0015629e+00   2.4915175e+00   9.4031688e-01   2.4448134e+00   7.9464405e-01   1.8999058e+00   7.7555534e-01   1.8855643e+00   6.5539417e-01   1.9064357e+00   6.5423509e-01   1.8087401e+00   9.6522214e-01   2.0462112e+00   9.5367972e-01   2.0483974e+00   9.6788583e-01   2.5166029e+00   9.4031688e-01   2.4448134e+00   7.9464405e-01   1.8999058e+00   7.7555534e-01   1.8855643e+00   6.4955261e-01   1.8805618e+00   6.5423509e-01   1.8087401e+00   9.7521751e-01   1.9810047e+00   9.5367972e-01   2.0483974e+00   9.5488135e-01   1.8956682e+00   9.4031688e-01   2.4448134e+00   8.1149560e-01   6.4356907e-01   9.7020020e-01   8.7574833e-01   8.1149560e-01   6.6074823e-01   9.7468021e-01   9.1243801e-01   8.1144487e-01   6.6224206e-01   9.7488273e-01   9.1543354e-01   8.1126181e-01   6.6056166e-01   9.5520331e-01   8.6571974e-01
   4.1000000e-01   8.1084833e-01   1.9354069e+00   7.9563625e-01   1.9412631e+00   6.8211987e-01   1.8334844e+00   6.6343361e-01   1.8129275e+00   9.8691527e-01   2.0803912e+00   9.5731971e-01   2.0570500e+00   1.0469382e+00   2.2779599e+00   9.5512618e-01   2.4506110e+00   8.1084833e-01   1.9354069e+00   7.9563625e-01   1.9412631e+00   6.7163793e-01   1.9575405e+00   6.6343361e-01   1.8129275e+00   9.8053070e-01   2.0794482e+00   9.5731971e-01   2.0570500e+00   1.0084744e+00   2.4941930e+00   9.5512618e-01   2.4506110e+00   8.1084833e-01   1.9354069e+00   7.9563625e-01   1.9412631e+00   6.6667910e-01   1.9532219e+00   6.6343361e-01   1.8129275e+00   9.7096324e-01   2.0519957e+00   9.5731971e-01   2.0570500e+00   9.7642133e-01   2.5248394e+00   9.5512618e-01   2.4506110e+00   8.1084833e-01   1.9354069e+00   7.9563625e-01   1.9412631e+00   6.6359549e-01   1.9154186e+00   6.6343361e-01   1.8129275e+00   9.8138670e-01   2.0270778e+00   9.5731971e-01   2.0570500e+00   9.6212249e-01   1.9017340e+00   9.5512618e-01   2.4506110e+00   8.3569414e-01   6.5622626e-01   9.8008518e-01   8.8343512e-01   8.3569414e-01   6.7070686e-01   9.8384673e-01   9.1611003e-01   8.3572110e-01   6.7218050e-01   9.8518390e-01   9.1886912e-01   8.3575644e-01   6.7007861e-01   9.6996957e-01   8.6860389e-01
   4.2000000e-01   8.2262282e-01   1.9753620e+00   8.0773036e-01   1.9945020e+00   6.9935687e-01   1.8779706e+00   6.8243711e-01   1.8345764e+00   9.9985261e-01   2.1118025e+00   9.5910753e-01   2.0733599e+00   1.0558217e+00   2.2889186e+00   9.6115932e-01   2.4531280e+00   8.2262282e-01   1.9753620e+00   8.0773036e-01   1.9945020e+00   6.9049047e-01   1.9643518e+00   6.8243711e-01   1.8345764e+00   9.9272226e-01   2.1158418e+00   9.5910753e-01   2.0733599e+00   1.0163686e+00   2.4995908e+00   9.6115932e-01   2.4531280e+00   8.2262282e-01   1.9753620e+00   8.0773036e-01   1.9945020e+00   6.8047777e-01   1.9888520e+00   6.8243711e-01   1.8345764e+00   9.8752325e-01   2.1077021e+00   9.5910753e-01   2.0733599e+00   9.8173502e-01   2.5362740e+00   9.6115932e-01   2.4531280e+00   8.2262282e-01   1.9753620e+00   8.0773036e-01   1.9945020e+00   6.7555965e-01   1.9399851e+00   6.8243711e-01   1.8345764e+00   9.8754160e-01   2.0547846e+00   9.5910753e-01   2.0733599e+00   9.6703671e-01   1.9078611e+00   9.6115932e-01   2.4531280e+00   8.6019565e-01   6.6542780e-01   9.8240185e-01   8.8609482e-01   8.6019565e-01   6.8295504e-01   9.8743850e-01   9.2273546e-01   8.6025229e-01   6.8444280e-01   9.8968802e-01   9.2363831e-01   8.6030101e-01   6.8243514e-01   9.7953251e-01   8.7207701e-01
   4.3000000e-01   8.3890995e-01   2.0273399e+00   8.2465974e-01   2.0285966e+00   7.2095528e-01   1.8973614e+00   7.0185035e-01   1.9017162e+00   1.0069766e+00   2.1450306e+00   9.6931463e-01   2.1083649e+00   1.0703580e+00   2.2969208e+00   9.6557544e-01   2.4586636e+00   8.3890995e-01   2.0273399e+00   8.2465974e-01   2.0285966e+00   7.1598176e-01   1.9875937e+00   7.0185035e-01   1.9017162e+00   1.0070364e+00   2.1483198e+00   9.6931463e-01   2.1083649e+00   1.0218220e+00   2.5057993e+00   9.6557544e-01   2.4586636e+00   8.3890995e-01   2.0273399e+00   8.2465974e-01   2.0285966e+00   6.9417897e-01   2.0079482e+00   7.0185035e-01   1.9017162e+00   1.0019147e+00   2.1622258e+00   9.6931463e-01   2.1083649e+00   9.8828513e-01   2.5447087e+00   9.6557544e-01   2.4586636e+00   8.3890995e-01   2.0273399e+00   8.2465974e-01   2.0285966e+00   6.8228484e-01   1.9627774e+00   7.0185035e-01   1.9017162e+00   9.9560656e-01   2.1024405e+00   9.6931463e-01   2.1083649e+00   9.6802157e-01   1.9351896e+00   9.6557544e-01   2.4586636e+00   8.8075181e-01   6.6773025e-01   9.8557432e-01   8.9014230e-01   8.8075181e-01   6.9056244e-01   9.8983387e-01   9.3037911e-01   8.8073165e-01   6.9358757e-01   9.9048119e-01   9.3435266e-01   8.8063584e-01   6.9289754e-01   9.8377602e-01   8.7317143e-01
   4.4000000e-01   8.5756889e-01   2.0802082e+00   8.4721292e-01   2.0836577e+00   7.2841701e-01   1.9250069e+00   7.1165912e-01   1.9527970e+00   1.0118823e+00   2.1658332e+00   9.7874777e-01   2.1442583e+00   1.0783092e+00   2.3107079e+00   9.6770456e-01   2.4775392e+00   8.5756889e-01   2.0802082e+00   8.4721292e-01   2.0836577e+00   7.2695427e-01   2.0326332e+00   7.1165912e-01   1.9527970e+00   1.0123199e+00   2.1708240e+00   9.7874777e-01   2.1442583e+00   1.0294494e+00   2.5231776e+00   9.6770456e-01   2.4775392e+00   8.5756889e-01   2.0802082e+00   8.4721292e-01   2.0836577e+00   7.0959001e-01   2.0346901e+00   7.1165912e-01   1.9527970e+00   1.0064574e+00   2.1809316e+00   9.7874777e-01   2.1442583e+00   9.9825690e-01   2.5561067e+00   9.6770456e-01   2.4775392e+00   8.5756889e-01   2.0802082e+00   8.4721292e-01   2.0836577e+00   6.9620014e-01   1.9808888e+00   7.1165912e-01   1.9527970e+00   1.0007207e+00   2.1285318e+00   9.7874777e-01   2.1442583e+00   9.8066355e-01   1.9625819e+00   9.6770456e-01   2.4775392e+00   8.9343748e-01   6.9343540e-01   9.8804680e-01   8.9431473e-01   8.9343748e-01   7.0969975e-01   9.9065565e-01   9.3889942e-01   8.9341780e-01   7.1255507e-01   9.9081470e-01   9.4289045e-01   8.9336398e-01   7.1241073e-01   9.8537531e-01   8.7336054e-01
   4.5000000e-01   8.9938139e-01   2.1120867e+00   8.8610095e-01   2.1213720e+00   7.3291484e-01   1.9835791e+00   7.1868570e-01   1.9622498e+00   1.0172706e+00   2.1804602e+00   9.8022406e-01   2.1716466e+00   1.0911412e+00   2.3412874e+00   9.7101390e-01   2.5180490e+00   8.9938139e-01   2.1120867e+00   8.8610095e-01   2.1213720e+00   7.3086672e-01   2.0817143e+00   7.1868570e-01   1.9622498e+00   1.0141192e+00   2.1854510e+00   9.8022406e-01   2.1716466e+00   1.0407533e+00   2.5438099e+00   9.7101390e-01   2.5180490e+00   8.9938139e-01   2.1120867e+00   8.8610095e-01   2.1213720e+00   7.2287132e-01   2.0828844e+00   7.1868570e-01   1.9622498e+00   1.0109936e+00   2.2029695e+00   9.8022406e-01   2.1716466e+00   1.0090260e+00   2.5680820e+00   9.7101390e-01   2.5180490e+00   8.9938139e-01   2.1120867e+00   8.8610095e-01   2.1213720e+00   7.1155181e-01   2.0151481e+00   7.1868570e-01   1.9622498e+00   1.0031367e+00   2.1354029e+00   9.8022406e-01   2.1716466e+00   9.9440115e-01   1.9747337e+00   9.7101390e-01   2.5180490e+00   8.9791939e-01   7.2059790e-01   9.9025170e-01   9.0772216e-01   8.9791939e-01   7.3631977e-01   9.9345519e-01   9.4994660e-01   8.9789959e-01   7.3917218e-01   9.9285001e-01   9.5136996e-01   8.9784561e-01   7.3886965e-01   9.8805578e-01   8.7365781e-01
   4.6000000e-01   9.5493770e-01   2.1697767e+00   9.3155137e-01   2.1731266e+00   7.5887719e-01   2.0252682e+00   7.4152102e-01   2.0048145e+00   1.0234968e+00   2.2090125e+00   9.8378243e-01   2.1942128e+00   1.1041333e+00   2.3609555e+00   9.7387753e-01   2.5447184e+00   9.5493770e-01   2.1697767e+00   9.3155137e-01   2.1731266e+00   7.5602804e-01   2.1231064e+00   7.4152102e-01   2.0048145e+00   1.0203454e+00   2.2056470e+00   9.8378243e-01   2.1942128e+00   1.0512789e+00   2.5614525e+00   9.7387753e-01   2.5447184e+00   9.5493770e-01   2.1697767e+00   9.3155137e-01   2.1731266e+00   7.4603666e-01   2.1142453e+00   7.4152102e-01   2.0048145e+00   1.0196898e+00   2.2148132e+00   9.8378243e-01   2.1942128e+00   1.0166088e+00   2.5693576e+00   9.7387753e-01   2.5447184e+00   9.5493770e-01   2.1697767e+00   9.3155137e-01   2.1731266e+00   7.3469977e-01   2.0488676e+00   7.4152102e-01   2.0048145e+00   1.0156304e+00   2.1655653e+00   9.8378243e-01   2.1942128e+00   9.9778723e-01   1.9887378e+00   9.7387753e-01   2.5447184e+00   9.0090562e-01   7.3252752e-01   9.9480984e-01   9.2985387e-01   9.0090562e-01   7.4830476e-01   9.9829337e-01   9.7171696e-01   9.0085221e-01   7.5170048e-01   9.9767334e-01   9.7484425e-01   9.0073364e-01   7.5135741e-01   9.9370923e-01   8.7426979e-01
   4.7000000e-01   9.9635272e-01   2.2319892e+00   9.7653188e-01   2.2345134e+00   7.8647736e-01   2.0479323e+00   7.6482189e-01   2.0480492e+00   1.0271179e+00   2.2396140e+00   9.8959579e-01   2.2614802e+00   1.1072718e+00   2.3747487e+00   9.7548467e-01   2.5519992e+00   9.9635272e-01   2.2319892e+00   9.7653188e-01   2.2345134e+00   7.7918922e-01   2.1552515e+00   7.6482189e-01   2.0480492e+00   1.0271179e+00   2.2514561e+00   9.8959579e-01   2.2614802e+00   1.0555567e+00   2.5733946e+00   9.7548467e-01   2.5519992e+00   9.9635272e-01   2.2319892e+00   9.7653188e-01   2.2345134e+00   7.6430723e-01   2.1258131e+00   7.6482189e-01   2.0480492e+00   1.0279814e+00   2.2408961e+00   9.8959579e-01   2.2614802e+00   1.0225396e+00   2.5995084e+00   9.7548467e-01   2.5519992e+00   9.9635272e-01   2.2319892e+00   9.7653188e-01   2.2345134e+00   7.5453926e-01   2.0759024e+00   7.6482189e-01   2.0480492e+00   1.0298349e+00   2.2224945e+00   9.8959579e-01   2.2614802e+00   1.0032841e+00   2.0175847e+00   9.7548467e-01   2.5519992e+00   9.8526337e-01   7.4536793e-01   1.0031830e+00   9.4633402e-01   9.8526337e-01   7.5353943e-01   1.0063960e+00   9.9100114e-01   9.8519004e-01   7.5534584e-01   1.0066176e+00   9.9231526e-01   9.8503846e-01   7.5500007e-01   1.0016714e+00   8.7480122e-01
   4.8000000e-01   1.0558469e+00   2.2523394e+00   1.0351979e+00   2.2633890e+00   7.9092146e-01   2.0714008e+00   7.7492506e-01   2.0691613e+00   1.0361157e+00   2.2744423e+00   1.0035392e+00   2.3283384e+00   1.1156910e+00   2.3876251e+00   9.8023752e-01   2.5708114e+00   1.0558469e+00   2.2523394e+00   1.0351979e+00   2.2633890e+00   7.8013482e-01   2.1704745e+00   7.7492506e-01   2.0691613e+00   1.0361157e+00   2.2896500e+00   1.0035392e+00   2.3283384e+00   1.0612207e+00   2.5748688e+00   9.8023752e-01   2.5708114e+00   1.0558469e+00   2.2523394e+00   1.0351979e+00   2.2633890e+00   7.6801936e-01   2.1393468e+00   7.7492506e-01   2.0691613e+00   1.0356094e+00   2.3144500e+00   1.0035392e+00   2.3283384e+00   1.0266752e+00   2.6328039e+00   9.8023752e-01   2.5708114e+00   1.0558469e+00   2.2523394e+00   1.0351979e+00   2.2633890e+00   7.6038817e-01   2.0981637e+00   7.7492506e-01   2.0691613e+00   1.0388324e+00   2.2508387e+00   1.0035392e+00   2.3283384e+00   1.0093172e+00   2.0404950e+00   9.8023752e-01   2.5708114e+00   1.0840318e+00   7.4992534e-01   1.0105517e+00   9.5842175e-01   1.0840318e+00   7.6001664e-01   1.0140447e+00   9.9834211e-01   1.0839804e+00   7.6188850e-01   1.0140283e+00   9.9903525e-01   1.0838610e+00   7.6167623e-01   1.0094347e+00   8.7662167e-01
   4.9000000e-01   1.1410851e+00   2.3301868e+00   1.1069001e+00   2.3379425e+00   7.9445262e-01   2.0860684e+00   7.7902244e-01   2.0877217e+00   1.0725671e+00   2.3176212e+00   1.0419774e+00   2.3489293e+00   1.1227419e+00   2.3900709e+00   9.8592905e-01   2.5887124e+00   1.1410851e+00   2.3301868e+00   1.1069001e+00   2.3379425e+00   7.8100190e-01   2.1753218e+00   7.7902244e-01   2.0877217e+00   1.0725671e+00   2.3429813e+00   1.0419774e+00   2.3489293e+00   1.0659805e+00   2.5837118e+00   9.8592905e-01   2.5887124e+00   1.1410851e+00   2.3301868e+00   1.1069001e+00   2.3379425e+00   7.6936220e-01   2.1556544e+00   7.7902244e-01   2.0877217e+00   1.0677639e+00   2.3813602e+00   1.0419774e+00   2.3489293e+00   1.0335450e+00   2.6365766e+00   9.8592905e-01   2.5887124e+00   1.1410851e+00   2.3301868e+00   1.1069001e+00   2.3379425e+00   7.6314663e-01   2.1246416e+00   7.7902244e-01   2.0877217e+00   1.0708804e+00   2.2876613e+00   1.0419774e+00   2.3489293e+00   1.0123154e+00   2.0445765e+00   9.8592905e-01   2.5887124e+00   1.1339236e+00   7.6020510e-01   1.0349035e+00   9.6561450e-01   1.1339236e+00   7.7350527e-01   1.0387520e+00   1.0020059e+00   1.1338859e+00   7.7552935e-01   1.0389034e+00   1.0080749e+00   1.1337617e+00   7.7387155e-01   1.0324642e+00   8.8474645e-01
   5.0000000e-01   1.1873659e+00   2.4347247e+00   1.1612794e+00   2.4310803e+00   7.9807524e-01   2.1029048e+00   7.8127443e-01   2.1154048e+00   1.1091480e+00   2.3589301e+00   1.0701638e+00   2.3749779e+00   1.1246153e+00   2.4004981e+00   9.9291617e-01   2.5986908e+00   1.1873659e+00   2.4347247e+00   1.1612794e+00   2.4310803e+00   7.8178568e-01   2.1829702e+00   7.8127443e-01   2.1154048e+00   1.1091480e+00   2.3950183e+00   1.0701638e+00   2.3749779e+00   1.0690632e+00   2.5969174e+00   9.9291617e-01   2.5986908e+00   1.1873659e+00   2.4347247e+00   1.1612794e+00   2.4310803e+00   7.7009912e-01   2.1999936e+00   7.8127443e-01   2.1154048e+00   1.0997246e+00   2.4046002e+00   1.0701638e+00   2.3749779e+00   1.0410039e+00   2.6374726e+00   9.9291617e-01   2.5986908e+00   1.1873659e+00   2.4347247e+00   1.1612794e+00   2.4310803e+00   7.6549450e-01   2.1852925e+00   7.8127443e-01   2.1154048e+00   1.0982910e+00   2.3360327e+00   1.0701638e+00   2.3749779e+00   1.0167015e+00   2.0514195e+00   9.9291617e-01   2.5986908e+00   1.2030064e+00   7.6968193e-01   1.0659886e+00   9.7344113e-01   1.2030064e+00   7.8914943e-01   1.0702361e+00   1.0077014e+00   1.2029530e+00   7.9070443e-01   1.0714311e+00   1.0129747e+00   1.2028254e+00   7.8832309e-01   1.0532794e+00   8.9144313e-01
   5.1000000e-01   1.2013223e+00   2.4814179e+00   1.1889544e+00   2.4791352e+00   7.9906056e-01   2.1683290e+00   7.8268513e-01   2.2032458e+00   1.1229994e+00   2.3950183e+00   1.0769546e+00   2.4015659e+00   1.1258501e+00   2.4173792e+00   1.0010816e+00   2.6034497e+00   1.2013223e+00   2.4814179e+00   1.1889544e+00   2.4791352e+00   7.9720225e-01   2.2602925e+00   7.8268513e-01   2.2032458e+00   1.1230639e+00   2.4143184e+00   1.0769546e+00   2.4015659e+00   1.0736368e+00   2.6037089e+00   1.0010816e+00   2.6034497e+00   1.2013223e+00   2.4814179e+00   1.1889544e+00   2.4791352e+00   7.8337295e-01   2.3090756e+00   7.8268513e-01   2.2032458e+00   1.1186587e+00   2.4178554e+00   1.0769546e+00   2.4015659e+00   1.0440598e+00   2.6421659e+00   1.0010816e+00   2.6034497e+00   1.2013223e+00   2.4814179e+00   1.1889544e+00   2.4791352e+00   7.7843217e-01   2.2715790e+00   7.8268513e-01   2.2032458e+00   1.1074889e+00   2.3542196e+00   1.0769546e+00   2.4015659e+00   1.0252504e+00   2.0590301e+00   1.0010816e+00   2.6034497e+00   1.2418524e+00   7.9592740e-01   1.0757005e+00   9.8905510e-01   1.2418524e+00   8.1544256e-01   1.0799840e+00   1.0255299e+00   1.2417916e+00   8.1709819e-01   1.0810721e+00   1.0282705e+00   1.2416208e+00   8.1614038e-01   1.0619937e+00   8.9595187e-01
   5.2000000e-01   1.2410613e+00   2.4940907e+00   1.2240238e+00   2.4980871e+00   8.2449234e-01   2.2397188e+00   8.0426816e-01   2.2821325e+00   1.1337205e+00   2.4143184e+00   1.0921449e+00   2.4171483e+00   1.1289697e+00   2.4338221e+00   1.0057709e+00   2.6141362e+00   1.2410613e+00   2.4940907e+00   1.2240238e+00   2.4980871e+00   8.2750385e-01   2.3485374e+00   8.0426816e-01   2.2821325e+00   1.1327973e+00   2.4361184e+00   1.0921449e+00   2.4171483e+00   1.0792479e+00   2.6063673e+00   1.0057709e+00   2.6141362e+00   1.2410613e+00   2.4940907e+00   1.2240238e+00   2.4980871e+00   8.1654421e-01   2.3832669e+00   8.0426816e-01   2.2821325e+00   1.1316441e+00   2.4308736e+00   1.0921449e+00   2.4171483e+00   1.0489685e+00   2.6560176e+00   1.0057709e+00   2.6141362e+00   1.2410613e+00   2.4940907e+00   1.2240238e+00   2.4980871e+00   8.1339041e-01   2.3364401e+00   8.0426816e-01   2.2821325e+00   1.1191454e+00   2.3676656e+00   1.0921449e+00   2.4171483e+00   1.0325175e+00   2.0646891e+00   1.0057709e+00   2.6141362e+00   1.2587856e+00   8.2504668e-01   1.0807620e+00   1.0019642e+00   1.2587856e+00   8.3988322e-01   1.0848334e+00   1.0391509e+00   1.2587416e+00   8.4154142e-01   1.0849493e+00   1.0420237e+00   1.2584581e+00   8.4088951e-01   1.0722306e+00   9.0044393e-01
   5.3000000e-01   1.2843100e+00   2.5055276e+00   1.2546961e+00   2.5062177e+00   8.4981596e-01   2.2607412e+00   8.3045436e-01   2.3013661e+00   1.1383368e+00   2.4405717e+00   1.1081798e+00   2.4342002e+00   1.1385563e+00   2.4504575e+00   1.0228194e+00   2.6263579e+00   1.2843100e+00   2.5055276e+00   1.2546961e+00   2.5062177e+00   8.4377656e-01   2.3662570e+00   8.3045436e-01   2.3013661e+00   1.1372978e+00   2.4537998e+00   1.1081798e+00   2.4342002e+00   1.0877712e+00   2.6158424e+00   1.0228194e+00   2.6263579e+00   1.2843100e+00   2.5055276e+00   1.2546961e+00   2.5062177e+00   8.3908772e-01   2.3882383e+00   8.3045436e-01   2.3013661e+00   1.1337785e+00   2.4434061e+00   1.1081798e+00   2.4342002e+00   1.0535691e+00   2.6708778e+00   1.0228194e+00   2.6263579e+00   1.2843100e+00   2.5055276e+00   1.2546961e+00   2.5062177e+00   8.3846624e-01   2.3710166e+00   8.3045436e-01   2.3013661e+00   1.1240519e+00   2.3764603e+00   1.1081798e+00   2.4342002e+00   1.0407445e+00   2.0671241e+00   1.0228194e+00   2.6263579e+00   1.2716587e+00   8.4663220e-01   1.0890498e+00   1.0070571e+00   1.2716587e+00   8.6009237e-01   1.0913311e+00   1.0407606e+00   1.2716254e+00   8.6169372e-01   1.0934814e+00   1.0442981e+00   1.2712773e+00   8.6099507e-01   1.0815740e+00   9.0073184e-01
   5.4000000e-01   1.3029914e+00   2.5484941e+00   1.2693302e+00   2.5402618e+00   8.5502090e-01   2.2928572e+00   8.3692094e-01   2.3089244e+00   1.1405735e+00   2.4595656e+00   1.1202906e+00   2.4571381e+00   1.1468269e+00   2.4687673e+00   1.0411355e+00   2.6342708e+00   1.3029914e+00   2.5484941e+00   1.2693302e+00   2.5402618e+00   8.4851943e-01   2.3762214e+00   8.3692094e-01   2.3089244e+00   1.1405223e+00   2.4595656e+00   1.1202906e+00   2.4571381e+00   1.0942163e+00   2.6282140e+00   1.0411355e+00   2.6342708e+00   1.3029914e+00   2.5484941e+00   1.2693302e+00   2.5402618e+00   8.4285457e-01   2.4041668e+00   8.3692094e-01   2.3089244e+00   1.1349814e+00   2.4492109e+00   1.1202906e+00   2.4571381e+00   1.0559221e+00   2.6803799e+00   1.0411355e+00   2.6342708e+00   1.3029914e+00   2.5484941e+00   1.2693302e+00   2.5402618e+00   8.4077768e-01   2.4035825e+00   8.3692094e-01   2.3089244e+00   1.1276315e+00   2.3795329e+00   1.1202906e+00   2.4571381e+00   1.0468091e+00   2.0823467e+00   1.0411355e+00   2.6342708e+00   1.2768446e+00   8.6554732e-01   1.1034903e+00   1.0088002e+00   1.2768446e+00   8.7847687e-01   1.1067382e+00   1.0481034e+00   1.2768322e+00   8.8069844e-01   1.1087638e+00   1.0525929e+00   1.2766050e+00   8.8039197e-01   1.0981516e+00   9.0132479e-01
   5.5000000e-01   1.3179702e+00   2.5902129e+00   1.2839852e+00   2.5816888e+00   8.6087320e-01   2.3326256e+00   8.4682916e-01   2.3202844e+00   1.1451230e+00   2.4720980e+00   1.1264031e+00   2.4702366e+00   1.1525505e+00   2.4808875e+00   1.0457541e+00   2.6412837e+00   1.3179702e+00   2.5902129e+00   1.2839852e+00   2.5816888e+00   8.5635315e-01   2.4129610e+00   8.4682916e-01   2.3202844e+00   1.1451230e+00   2.4733322e+00   1.1264031e+00   2.4702366e+00   1.1029780e+00   2.6493516e+00   1.0457541e+00   2.6412837e+00   1.3179702e+00   2.5902129e+00   1.2839852e+00   2.5816888e+00   8.4559823e-01   2.4300848e+00   8.4682916e-01   2.3202844e+00   1.1379850e+00   2.4644373e+00   1.1264031e+00   2.4702366e+00   1.0631193e+00   2.6913560e+00   1.0457541e+00   2.6412837e+00   1.3179702e+00   2.5902129e+00   1.2839852e+00   2.5816888e+00   8.4167629e-01   2.4290869e+00   8.4682916e-01   2.3202844e+00   1.1325864e+00   2.3988023e+00   1.1264031e+00   2.4702366e+00   1.0502568e+00   2.1020946e+00   1.0457541e+00   2.6412837e+00   1.2847554e+00   8.7639065e-01   1.1171114e+00   1.0184874e+00   1.2847554e+00   8.9545062e-01   1.1199440e+00   1.0597584e+00   1.2847270e+00   8.9819977e-01   1.1207016e+00   1.0658057e+00   1.2846122e+00   8.9802072e-01   1.1107737e+00   9.0808961e-01
   5.6000000e-01   1.3306851e+00   2.5963289e+00   1.3106522e+00   2.6116677e+00   8.7136072e-01   2.3524416e+00   8.6422727e-01   2.3310981e+00   1.1538901e+00   2.4845522e+00   1.1295800e+00   2.4796402e+00   1.1590837e+00   2.4942983e+00   1.0589909e+00   2.6459922e+00   1.3306851e+00   2.5963289e+00   1.3106522e+00   2.6116677e+00   8.6408189e-01   2.4478550e+00   8.6422727e-01   2.3310981e+00   1.1538901e+00   2.4884095e+00   1.1295800e+00   2.4796402e+00   1.1126744e+00   2.6722080e+00   1.0589909e+00   2.6459922e+00   1.3306851e+00   2.5963289e+00   1.3106522e+00   2.6116677e+00   8.5631558e-01   2.4461586e+00   8.6422727e-01   2.3310981e+00   1.1421278e+00   2.4837364e+00   1.1295800e+00   2.4796402e+00   1.0795275e+00   2.6984275e+00   1.0589909e+00   2.6459922e+00   1.3306851e+00   2.5963289e+00   1.3106522e+00   2.6116677e+00   8.5284514e-01   2.4451608e+00   8.6422727e-01   2.3310981e+00   1.1394562e+00   2.4172944e+00   1.1295800e+00   2.4796402e+00   1.0554500e+00   2.1318180e+00   1.0589909e+00   2.6459922e+00   1.2962468e+00   8.9872799e-01   1.1285894e+00   1.0383677e+00   1.2962468e+00   9.2154216e-01   1.1292662e+00   1.0732295e+00   1.2961946e+00   9.2380816e-01   1.1300911e+00   1.0780949e+00   1.2959810e+00   9.2266239e-01   1.1171059e+00   9.2218615e-01
   5.7000000e-01   1.3648379e+00   2.6377682e+00   1.3383916e+00   2.6324868e+00   8.8727398e-01   2.3564892e+00   8.8180347e-01   2.3545640e+00   1.1673727e+00   2.4884095e+00   1.1326593e+00   2.5237478e+00   1.1648843e+00   2.5172983e+00   1.0707095e+00   2.6574187e+00   1.3648379e+00   2.6377682e+00   1.3383916e+00   2.6324868e+00   8.7664335e-01   2.4562828e+00   8.8180347e-01   2.3545640e+00   1.1660475e+00   2.5164126e+00   1.1326593e+00   2.5237478e+00   1.1198337e+00   2.6867155e+00   1.0707095e+00   2.6574187e+00   1.3648379e+00   2.6377682e+00   1.3383916e+00   2.6324868e+00   8.7127962e-01   2.4665136e+00   8.8180347e-01   2.3545640e+00   1.1525679e+00   2.5197044e+00   1.1326593e+00   2.5237478e+00   1.0926040e+00   2.7008668e+00   1.0707095e+00   2.6574187e+00   1.3648379e+00   2.6377682e+00   1.3383916e+00   2.6324868e+00   8.6485722e-01   2.4626098e+00   8.8180347e-01   2.3545640e+00   1.1462964e+00   2.4331867e+00   1.1326593e+00   2.5237478e+00   1.0576079e+00   2.1572889e+00   1.0707095e+00   2.6574187e+00   1.3138549e+00   9.1257897e-01   1.1374249e+00   1.0499502e+00   1.3138549e+00   9.3434565e-01   1.1397084e+00   1.0864563e+00   1.3138178e+00   9.3611643e-01   1.1396002e+00   1.0908290e+00   1.3134834e+00   9.3434070e-01   1.1254205e+00   9.3294775e-01
   5.8000000e-01   1.3973442e+00   2.7053394e+00   1.3640254e+00   2.6567690e+00   8.9965020e-01   2.3636363e+00   8.9269796e-01   2.3780515e+00   1.1753693e+00   2.5212837e+00   1.1357341e+00   2.5766108e+00   1.1722964e+00   2.5299164e+00   1.0818096e+00   2.6761720e+00   1.3973442e+00   2.7053394e+00   1.3640254e+00   2.6567690e+00   8.8754528e-01   2.4665316e+00   8.9269796e-01   2.3780515e+00   1.1740441e+00   2.5466638e+00   1.1357341e+00   2.5766108e+00   1.1282043e+00   2.6968231e+00   1.0818096e+00   2.6761720e+00   1.3973442e+00   2.7053394e+00   1.3640254e+00   2.6567690e+00   8.8494258e-01   2.4870833e+00   8.9269796e-01   2.3780515e+00   1.1638758e+00   2.5537718e+00   1.1357341e+00   2.5766108e+00   1.0981146e+00   2.7064043e+00   1.0818096e+00   2.6761720e+00   1.3973442e+00   2.7053394e+00   1.3640254e+00   2.6567690e+00   8.7952410e-01   2.4774645e+00   8.9269796e-01   2.3780515e+00   1.1500966e+00   2.4499866e+00   1.1357341e+00   2.5766108e+00   1.0582682e+00   2.1897227e+00   1.0818096e+00   2.6761720e+00   1.3432210e+00   9.1759128e-01   1.1434483e+00   1.0534701e+00   1.3432210e+00   9.4102494e-01   1.1466428e+00   1.0928195e+00   1.3431895e+00   9.4323785e-01   1.1460112e+00   1.0992109e+00   1.3429775e+00   9.4241354e-01   1.1321819e+00   9.3898127e-01
   5.9000000e-01   1.4035981e+00   2.7404553e+00   1.3772067e+00   2.7231867e+00   9.0813372e-01   2.3729739e+00   9.0471062e-01   2.4268709e+00   1.1826452e+00   2.5516580e+00   1.1417805e+00   2.5951271e+00   1.1756214e+00   2.5343490e+00   1.0950763e+00   2.6875389e+00   1.4035981e+00   2.7404553e+00   1.3772067e+00   2.7231867e+00   8.9069643e-01   2.4949148e+00   9.0471062e-01   2.4268709e+00   1.1826452e+00   2.5516580e+00   1.1417805e+00   2.5951271e+00   1.1332142e+00   2.6982168e+00   1.0950763e+00   2.6875389e+00   1.4035981e+00   2.7404553e+00   1.3772067e+00   2.7231867e+00   8.9322513e-01   2.5005561e+00   9.0471062e-01   2.4268709e+00   1.1726582e+00   2.5627148e+00   1.1417805e+00   2.5951271e+00   1.1007914e+00   2.7124141e+00   1.0950763e+00   2.6875389e+00   1.4035981e+00   2.7404553e+00   1.3772067e+00   2.7231867e+00   8.9322513e-01   2.4870833e+00   9.0471062e-01   2.4268709e+00   1.1617021e+00   2.4543978e+00   1.1417805e+00   2.5951271e+00   1.0681495e+00   2.2303668e+00   1.0950763e+00   2.6875389e+00   1.3686123e+00   9.2086165e-01   1.1527511e+00   1.0565125e+00   1.3686123e+00   9.4556152e-01   1.1548157e+00   1.0951236e+00   1.3685810e+00   9.4826910e-01   1.1555379e+00   1.1009140e+00   1.3683595e+00   9.4807302e-01   1.1375449e+00   9.4454994e-01
   6.0000000e-01   1.4208102e+00   2.7473526e+00   1.3961532e+00   2.7766472e+00   9.2127282e-01   2.4081509e+00   9.1955211e-01   2.4887003e+00   1.1902461e+00   2.5597722e+00   1.1512664e+00   2.5970530e+00   1.1777366e+00   2.5394004e+00   1.0975913e+00   2.6942806e+00   1.4208102e+00   2.7473526e+00   1.3961532e+00   2.7766472e+00   9.0870506e-01   2.5287314e+00   9.1955211e-01   2.4887003e+00   1.1902461e+00   2.5597722e+00   1.1512664e+00   2.5970530e+00   1.1371539e+00   2.7136094e+00   1.0975913e+00   2.6942806e+00   1.4208102e+00   2.7473526e+00   1.3961532e+00   2.7766472e+00   9.0832414e-01   2.5661337e+00   9.1955211e-01   2.4887003e+00   1.1815445e+00   2.5758396e+00   1.1512664e+00   2.5970530e+00   1.1020054e+00   2.7181216e+00   1.0975913e+00   2.6942806e+00   1.4208102e+00   2.7473526e+00   1.3961532e+00   2.7766472e+00   9.0390374e-01   2.5312933e+00   9.1955211e-01   2.4887003e+00   1.1760380e+00   2.4600337e+00   1.1512664e+00   2.5970530e+00   1.0777890e+00   2.2412947e+00   1.0975913e+00   2.6942806e+00   1.3835071e+00   9.2771109e-01   1.1590444e+00   1.0633180e+00   1.3835071e+00   9.5214585e-01   1.1647097e+00   1.1069506e+00   1.3834830e+00   9.5465814e-01   1.1674077e+00   1.1111272e+00   1.3832861e+00   9.5451881e-01   1.1483634e+00   9.5843096e-01
   6.1000000e-01   1.4353731e+00   2.7897978e+00   1.4256023e+00   2.7926824e+00   9.4155103e-01   2.4596378e+00   9.3545681e-01   2.5034289e+00   1.1984277e+00   2.5692695e+00   1.1641414e+00   2.6121307e+00   1.1874416e+00   2.5489274e+00   1.0995106e+00   2.7013602e+00   1.4353731e+00   2.7897978e+00   1.4256023e+00   2.7926824e+00   9.3166018e-01   2.5579444e+00   9.3545681e-01   2.5034289e+00   1.1960743e+00   2.5692695e+00   1.1641414e+00   2.6121307e+00   1.1436194e+00   2.7392076e+00   1.0995106e+00   2.7013602e+00   1.4353731e+00   2.7897978e+00   1.4256023e+00   2.7926824e+00   9.2440787e-01   2.6240355e+00   9.3545681e-01   2.5034289e+00   1.1863326e+00   2.5897207e+00   1.1641414e+00   2.6121307e+00   1.1038889e+00   2.7243357e+00   1.0995106e+00   2.7013602e+00   1.4353731e+00   2.7897978e+00   1.4256023e+00   2.7926824e+00   9.1896468e-01   2.5813410e+00   9.3545681e-01   2.5034289e+00   1.1921166e+00   2.4828377e+00   1.1641414e+00   2.6121307e+00   1.0801933e+00   2.2572033e+00   1.0995106e+00   2.7013602e+00   1.3997681e+00   9.3496850e-01   1.1702991e+00   1.0818844e+00   1.3997681e+00   9.5960742e-01   1.1763835e+00   1.1258001e+00   1.3997413e+00   9.6218182e-01   1.1773704e+00   1.1253126e+00   1.3995928e+00   9.6204453e-01   1.1617841e+00   9.7320804e-01
   6.2000000e-01   1.4557541e+00   2.8382717e+00   1.4443611e+00   2.8133849e+00   9.5582467e-01   2.4830908e+00   9.5216066e-01   2.5125135e+00   1.2239411e+00   2.5741706e+00   1.1812335e+00   2.6289373e+00   1.1960178e+00   2.5712336e+00   1.1066245e+00   2.7068242e+00   1.4557541e+00   2.8382717e+00   1.4443611e+00   2.8133849e+00   9.3787374e-01   2.5784354e+00   9.5216066e-01   2.5125135e+00   1.2147017e+00   2.5741706e+00   1.1812335e+00   2.6289373e+00   1.1511130e+00   2.7526922e+00   1.1066245e+00   2.7068242e+00   1.4557541e+00   2.8382717e+00   1.4443611e+00   2.8133849e+00   9.3553629e-01   2.6278871e+00   9.5216066e-01   2.5125135e+00   1.2080999e+00   2.5961564e+00   1.1812335e+00   2.6289373e+00   1.1195743e+00   2.7311705e+00   1.1066245e+00   2.7068242e+00   1.4557541e+00   2.8382717e+00   1.4443611e+00   2.8133849e+00   9.3451351e-01   2.5988570e+00   9.5216066e-01   2.5125135e+00   1.2127482e+00   2.5028289e+00   1.1812335e+00   2.6289373e+00   1.0849665e+00   2.2738953e+00   1.1066245e+00   2.7068242e+00   1.4180285e+00   9.3947398e-01   1.1812926e+00   1.0945658e+00   1.4180285e+00   9.6336206e-01   1.1851634e+00   1.1356501e+00   1.4179680e+00   9.6578225e-01   1.1860335e+00   1.1345940e+00   1.4177126e+00   9.6476461e-01   1.1710849e+00   9.7878184e-01
   6.3000000e-01   1.4770416e+00   2.8467498e+00   1.4567587e+00   2.8277964e+00   9.6951688e-01   2.4930413e+00   9.5930110e-01   2.5337708e+00   1.2461690e+00   2.5816703e+00   1.1982441e+00   2.6395832e+00   1.1973400e+00   2.5866783e+00   1.1140426e+00   2.7145658e+00   1.4770416e+00   2.8467498e+00   1.4567587e+00   2.8277964e+00   9.4404096e-01   2.5822164e+00   9.5930110e-01   2.5337708e+00   1.2347528e+00   2.5864047e+00   1.1982441e+00   2.6395832e+00   1.1568948e+00   2.7564263e+00   1.1140426e+00   2.7145658e+00   1.4770416e+00   2.8467498e+00   1.4567587e+00   2.8277964e+00   9.4609046e-01   2.6338063e+00   9.5930110e-01   2.5337708e+00   1.2340373e+00   2.5988334e+00   1.1982441e+00   2.6395832e+00   1.1384642e+00   2.7408549e+00   1.1140426e+00   2.7145658e+00   1.4770416e+00   2.8467498e+00   1.4567587e+00   2.8277964e+00   9.4609046e-01   2.6078872e+00   9.5930110e-01   2.5337708e+00   1.2276306e+00   2.5121603e+00   1.1982441e+00   2.6395832e+00   1.0909536e+00   2.2817095e+00   1.1140426e+00   2.7145658e+00   1.4343588e+00   9.4492616e-01   1.1840510e+00   1.1005377e+00   1.4343588e+00   9.6733394e-01   1.1897640e+00   1.1412626e+00   1.4343095e+00   9.6982677e-01   1.1921883e+00   1.1399630e+00   1.4341918e+00   9.6881365e-01   1.1749127e+00   9.8354936e-01
   6.4000000e-01   1.4812866e+00   2.8500265e+00   1.4629508e+00   2.8425225e+00   9.8139037e-01   2.5050657e+00   9.6543017e-01   2.5559223e+00   1.2511740e+00   2.5880254e+00   1.2128774e+00   2.6508616e+00   1.1982678e+00   2.5973941e+00   1.1211102e+00   2.7256382e+00   1.4812866e+00   2.8500265e+00   1.4629508e+00   2.8425225e+00   9.5835934e-01   2.5955062e+00   9.6543017e-01   2.5559223e+00   1.2416388e+00   2.6002441e+00   1.2128774e+00   2.6508616e+00   1.1671689e+00   2.7569977e+00   1.1211102e+00   2.7256382e+00   1.4812866e+00   2.8500265e+00   1.4629508e+00   2.8425225e+00   9.5718071e-01   2.6372718e+00   9.6543017e-01   2.5559223e+00   1.2411232e+00   2.6018058e+00   1.2128774e+00   2.6508616e+00   1.1472398e+00   2.7469588e+00   1.1211102e+00   2.7256382e+00   1.4812866e+00   2.8500265e+00   1.4629508e+00   2.8425225e+00   9.5718071e-01   2.6142955e+00   9.6543017e-01   2.5559223e+00   1.2363960e+00   2.5217443e+00   1.2128774e+00   2.6508616e+00   1.0978248e+00   2.2920650e+00   1.1211102e+00   2.7256382e+00   1.4429116e+00   9.4738432e-01   1.1877228e+00   1.1091826e+00   1.4429116e+00   9.7030367e-01   1.1931561e+00   1.1473247e+00   1.4428859e+00   9.7319945e-01   1.1950078e+00   1.1493492e+00   1.4426880e+00   9.7300881e-01   1.1776839e+00   9.8902998e-01
   6.5000000e-01   1.4846596e+00   2.8571814e+00   1.4690922e+00   2.8654693e+00   9.8471699e-01   2.5082988e+00   9.7554228e-01   2.5691178e+00   1.2550492e+00   2.5977598e+00   1.2222595e+00   2.6587652e+00   1.2002833e+00   2.6068335e+00   1.1267567e+00   2.7402025e+00   1.4846596e+00   2.8571814e+00   1.4690922e+00   2.8654693e+00   9.7325026e-01   2.6140114e+00   9.7554228e-01   2.5691178e+00   1.2475201e+00   2.6131366e+00   1.2222595e+00   2.6587652e+00   1.1766036e+00   2.7664847e+00   1.1267567e+00   2.7402025e+00   1.4846596e+00   2.8571814e+00   1.4690922e+00   2.8654693e+00   9.7200130e-01   2.6401018e+00   9.7554228e-01   2.5691178e+00   1.2418667e+00   2.6031926e+00   1.2222595e+00   2.6587652e+00   1.1566400e+00   2.7536801e+00   1.1267567e+00   2.7402025e+00   1.4846596e+00   2.8571814e+00   1.4690922e+00   2.8654693e+00   9.6899777e-01   2.6207953e+00   9.7554228e-01   2.5691178e+00   1.2435972e+00   2.5239889e+00   1.2222595e+00   2.6587652e+00   1.1037583e+00   2.2969309e+00   1.1267567e+00   2.7402025e+00   1.4569871e+00   9.5514054e-01   1.1942941e+00   1.1282334e+00   1.4569871e+00   9.7797054e-01   1.2074088e+00   1.1686241e+00   1.4569510e+00   9.8038736e-01   1.2088015e+00   1.1738657e+00   1.4567043e+00   9.7770713e-01   1.1824850e+00   9.9510820e-01
   6.6000000e-01   1.5196600e+00   2.8698651e+00   1.4912263e+00   2.9033192e+00   9.8549499e-01   2.5142160e+00   9.9026117e-01   2.5790167e+00   1.2626193e+00   2.6131366e+00   1.2271854e+00   2.6646217e+00   1.2064184e+00   2.6091554e+00   1.1329342e+00   2.7473353e+00   1.5196600e+00   2.8698651e+00   1.4912263e+00   2.9033192e+00   9.8249977e-01   2.6328747e+00   9.9026117e-01   2.5790167e+00   1.2529243e+00   2.6222207e+00   1.2271854e+00   2.6646217e+00   1.1851247e+00   2.7776227e+00   1.1329342e+00   2.7473353e+00   1.5196600e+00   2.8698651e+00   1.4912263e+00   2.9033192e+00   9.8149326e-01   2.6449316e+00   9.9026117e-01   2.5790167e+00   1.2447616e+00   2.6145671e+00   1.2271854e+00   2.6646217e+00   1.1630706e+00   2.7607034e+00   1.1329342e+00   2.7473353e+00   1.5196600e+00   2.8698651e+00   1.4912263e+00   2.9033192e+00   9.7342176e-01   2.6240355e+00   9.9026117e-01   2.5790167e+00   1.2483948e+00   2.5342733e+00   1.2271854e+00   2.6646217e+00   1.1067968e+00   2.3112677e+00   1.1329342e+00   2.7473353e+00   1.4750435e+00   9.6828530e-01   1.2049052e+00   1.1508994e+00   1.4750435e+00   9.9513245e-01   1.2194221e+00   1.1873174e+00   1.4750051e+00   9.9831566e-01   1.2230240e+00   1.1904478e+00   1.4748033e+00   9.9558732e-01   1.1934124e+00   9.9844726e-01
   6.7000000e-01   1.5546057e+00   2.8889772e+00   1.5108251e+00   2.9300801e+00   1.0010625e+00   2.5320792e+00   1.0018742e+00   2.5866052e+00   1.2749296e+00   2.6222207e+00   1.2355007e+00   2.6700365e+00   1.2136513e+00   2.6119667e+00   1.1403108e+00   2.7490988e+00   1.5546057e+00   2.8889772e+00   1.5108251e+00   2.9300801e+00   9.9387491e-01   2.6508834e+00   1.0018742e+00   2.5866052e+00   1.2591590e+00   2.6239847e+00   1.2355007e+00   2.6700365e+00   1.1940633e+00   2.7806151e+00   1.1403108e+00   2.7490988e+00   1.5546057e+00   2.8889772e+00   1.5108251e+00   2.9300801e+00   9.8769820e-01   2.6496725e+00   1.0018742e+00   2.5866052e+00   1.2576575e+00   2.6305841e+00   1.2355007e+00   2.6700365e+00   1.1682283e+00   2.7696395e+00   1.1403108e+00   2.7490988e+00   1.5546057e+00   2.8889772e+00   1.5108251e+00   2.9300801e+00   9.8099081e-01   2.6264000e+00   1.0018742e+00   2.5866052e+00   1.2503003e+00   2.5513640e+00   1.2355007e+00   2.6700365e+00   1.1107319e+00   2.3273529e+00   1.1403108e+00   2.7490988e+00   1.4863269e+00   9.7808607e-01   1.2196532e+00   1.1582758e+00   1.4863269e+00   1.0103648e+00   1.2246352e+00   1.1930157e+00   1.4862889e+00   1.0146844e+00   1.2273151e+00   1.1924499e+00   1.4859917e+00   1.0104793e+00   1.2079123e+00   1.0024577e+00
   6.8000000e-01   1.5562358e+00   2.9095679e+00   1.5198002e+00   2.9308147e+00   1.0187820e+00   2.5495864e+00   1.0058851e+00   2.5929347e+00   1.2828405e+00   2.6239847e+00   1.2460824e+00   2.6819705e+00   1.2381379e+00   2.6215816e+00   1.1532587e+00   2.7534743e+00   1.5562358e+00   2.9095679e+00   1.5198002e+00   2.9308147e+00   1.0051811e+00   2.6563522e+00   1.0058851e+00   2.5929347e+00   1.2735943e+00   2.6342713e+00   1.2460824e+00   2.6819705e+00   1.2078128e+00   2.7904610e+00   1.1532587e+00   2.7534743e+00   1.5562358e+00   2.9095679e+00   1.5198002e+00   2.9308147e+00   9.9295984e-01   2.6543434e+00   1.0058851e+00   2.5929347e+00   1.2683756e+00   2.6377953e+00   1.2460824e+00   2.6819705e+00   1.1739701e+00   2.7854771e+00   1.1532587e+00   2.7534743e+00   1.5562358e+00   2.9095679e+00   1.5198002e+00   2.9308147e+00   9.8553438e-01   2.6336352e+00   1.0058851e+00   2.5929347e+00   1.2608758e+00   2.5645061e+00   1.2460824e+00   2.6819705e+00   1.1229558e+00   2.3337667e+00   1.1532587e+00   2.7534743e+00   1.5017382e+00   9.9422102e-01   1.2312992e+00   1.1595062e+00   1.5017382e+00   1.0206265e+00   1.2352654e+00   1.1984681e+00   1.5017002e+00   1.0240422e+00   1.2358516e+00   1.1948406e+00   1.5013939e+00   1.0196177e+00   1.2199265e+00   1.0108411e+00
   6.9000000e-01   1.5585257e+00   2.9206882e+00   1.5289405e+00   2.9340840e+00   1.0263355e+00   2.5550158e+00   1.0093517e+00   2.5990700e+00   1.2891363e+00   2.6305280e+00   1.2541003e+00   2.6938317e+00   1.2623852e+00   2.6323521e+00   1.1650568e+00   2.7613188e+00   1.5585257e+00   2.9206882e+00   1.5289405e+00   2.9340840e+00   1.0193123e+00   2.6601973e+00   1.0093517e+00   2.5990700e+00   1.2852699e+00   2.6564903e+00   1.2541003e+00   2.6938317e+00   1.2217392e+00   2.7994896e+00   1.1650568e+00   2.7613188e+00   1.5585257e+00   2.9206882e+00   1.5289405e+00   2.9340840e+00   1.0018081e+00   2.6576901e+00   1.0093517e+00   2.5990700e+00   1.2742287e+00   2.6507012e+00   1.2541003e+00   2.6938317e+00   1.1804311e+00   2.7944882e+00   1.1650568e+00   2.7613188e+00   1.5585257e+00   2.9206882e+00   1.5289405e+00   2.9340840e+00   9.8717381e-01   2.6431083e+00   1.0093517e+00   2.5990700e+00   1.2720917e+00   2.5725104e+00   1.2541003e+00   2.6938317e+00   1.1420812e+00   2.3432956e+00   1.1650568e+00   2.7613188e+00   1.5196805e+00   1.0068886e+00   1.2456663e+00   1.1617742e+00   1.5196805e+00   1.0268626e+00   1.2517725e+00   1.1994353e+00   1.5196416e+00   1.0294028e+00   1.2532889e+00   1.1971193e+00   1.5194072e+00   1.0286696e+00   1.2343061e+00   1.0162883e+00
   7.0000000e-01   1.5609389e+00   2.9243627e+00   1.5383398e+00   2.9587205e+00   1.0357198e+00   2.5581416e+00   1.0170515e+00   2.6041187e+00   1.2962541e+00   2.6527471e+00   1.2616824e+00   2.7000641e+00   1.2689139e+00   2.6345635e+00   1.1671983e+00   2.7723275e+00   1.5609389e+00   2.9243627e+00   1.5383398e+00   2.9587205e+00   1.0328829e+00   2.6662850e+00   1.0170515e+00   2.6041187e+00   1.2915657e+00   2.6691507e+00   1.2616824e+00   2.7000641e+00   1.2252202e+00   2.8022208e+00   1.1671983e+00   2.7723275e+00   1.5609389e+00   2.9243627e+00   1.5383398e+00   2.9587205e+00   1.0079344e+00   2.6604975e+00   1.0170515e+00   2.6041187e+00   1.2864347e+00   2.6657546e+00   1.2616824e+00   2.7000641e+00   1.1872504e+00   2.8026206e+00   1.1671983e+00   2.7723275e+00   1.5609389e+00   2.9243627e+00   1.5383398e+00   2.9587205e+00   9.9210396e-01   2.6493631e+00   1.0170515e+00   2.6041187e+00   1.2840770e+00   2.5900136e+00   1.2616824e+00   2.7000641e+00   1.1575306e+00   2.3571053e+00   1.1671983e+00   2.7723275e+00   1.5368066e+00   1.0084541e+00   1.2654433e+00   1.1647218e+00   1.5368066e+00   1.0301328e+00   1.2710199e+00   1.2012111e+00   1.5367782e+00   1.0326875e+00   1.2712758e+00   1.1986608e+00   1.5366944e+00   1.0319459e+00   1.2530010e+00   1.0274619e+00
   7.1000000e-01   1.5731835e+00   2.9425233e+00   1.5466417e+00   2.9964242e+00   1.0401519e+00   2.5666503e+00   1.0250511e+00   2.6082242e+00   1.3186006e+00   2.6708987e+00   1.2716160e+00   2.7076668e+00   1.2754814e+00   2.6368685e+00   1.1750658e+00   2.7995976e+00   1.5731835e+00   2.9425233e+00   1.5466417e+00   2.9964242e+00   1.0371282e+00   2.6772646e+00   1.0250511e+00   2.6082242e+00   1.3171319e+00   2.6710542e+00   1.2716160e+00   2.7076668e+00   1.2335234e+00   2.8068617e+00   1.1750658e+00   2.7995976e+00   1.5731835e+00   2.9425233e+00   1.5466417e+00   2.9964242e+00   1.0129224e+00   2.6670313e+00   1.0250511e+00   2.6082242e+00   1.3165660e+00   2.6724479e+00   1.2716160e+00   2.7076668e+00   1.1911123e+00   2.8156820e+00   1.1750658e+00   2.7995976e+00   1.5731835e+00   2.9425233e+00   1.5466417e+00   2.9964242e+00   1.0059402e+00   2.6543434e+00   1.0250511e+00   2.6082242e+00   1.3095388e+00   2.6056518e+00   1.2716160e+00   2.7076668e+00   1.1653022e+00   2.3688691e+00   1.1750658e+00   2.7995976e+00   1.5516397e+00   1.0114855e+00   1.2788396e+00   1.1687984e+00   1.5516397e+00   1.0352572e+00   1.2831718e+00   1.2026644e+00   1.5516102e+00   1.0389039e+00   1.2821553e+00   1.2035794e+00   1.5515223e+00   1.0385336e+00   1.2651448e+00   1.0432002e+00
   7.2000000e-01   1.5956140e+00   2.9744153e+00   1.5596693e+00   3.0190171e+00   1.0427328e+00   2.5875335e+00   1.0278793e+00   2.6179300e+00   1.3456160e+00   2.6786337e+00   1.2925375e+00   2.7308415e+00   1.2807066e+00   2.6464686e+00   1.1828217e+00   2.8285219e+00   1.5956140e+00   2.9744153e+00   1.5596693e+00   3.0190171e+00   1.0402023e+00   2.6901910e+00   1.0278793e+00   2.6179300e+00   1.3456160e+00   2.6801093e+00   1.2925375e+00   2.7308415e+00   1.2419869e+00   2.8328685e+00   1.1828217e+00   2.8285219e+00   1.5956140e+00   2.9744153e+00   1.5596693e+00   3.0190171e+00   1.0259511e+00   2.6860187e+00   1.0278793e+00   2.6179300e+00   1.3406859e+00   2.6792135e+00   1.2925375e+00   2.7308415e+00   1.1937536e+00   2.8235000e+00   1.1828217e+00   2.8285219e+00   1.5956140e+00   2.9744153e+00   1.5596693e+00   3.0190171e+00   1.0184544e+00   2.6642238e+00   1.0278793e+00   2.6179300e+00   1.3279640e+00   2.6267044e+00   1.2925375e+00   2.7308415e+00   1.1751575e+00   2.3822788e+00   1.1828217e+00   2.8285219e+00   1.5588477e+00   1.0166242e+00   1.2949909e+00   1.1728234e+00   1.5588477e+00   1.0398425e+00   1.3051146e+00   1.2069671e+00   1.5588029e+00   1.0435074e+00   1.3077182e+00   1.2113116e+00   1.5586147e+00   1.0431328e+00   1.2883303e+00   1.0602522e+00
   7.3000000e-01   1.6094347e+00   3.0133392e+00   1.5808049e+00   3.0347362e+00   1.0496778e+00   2.6083262e+00   1.0376182e+00   2.6545317e+00   1.3528182e+00   2.6860767e+00   1.3109148e+00   2.7622048e+00   1.2849133e+00   2.6575589e+00   1.1865278e+00   2.8378775e+00   1.6094347e+00   3.0133392e+00   1.5808049e+00   3.0347362e+00   1.0458756e+00   2.7006114e+00   1.0376182e+00   2.6545317e+00   1.3528182e+00   2.6875523e+00   1.3109148e+00   2.7622048e+00   1.2476448e+00   2.8622561e+00   1.1865278e+00   2.8378775e+00   1.6094347e+00   3.0133392e+00   1.5808049e+00   3.0347362e+00   1.0372433e+00   2.7180785e+00   1.0376182e+00   2.6545317e+00   1.3463255e+00   2.6896165e+00   1.3109148e+00   2.7622048e+00   1.1977312e+00   2.8273997e+00   1.1865278e+00   2.8378775e+00   1.6094347e+00   3.0133392e+00   1.5808049e+00   3.0347362e+00   1.0297466e+00   2.6860187e+00   1.0376182e+00   2.6545317e+00   1.3354537e+00   2.6482256e+00   1.3109148e+00   2.7622048e+00   1.1909284e+00   2.3935496e+00   1.1865278e+00   2.8378775e+00   1.5633949e+00   1.0210725e+00   1.3260182e+00   1.1824286e+00   1.5633949e+00   1.0456127e+00   1.3370511e+00   1.2197161e+00   1.5633640e+00   1.0486344e+00   1.3409291e+00   1.2215999e+00   1.5632533e+00   1.0481587e+00   1.3180662e+00   1.0731728e+00
   7.4000000e-01   1.6131446e+00   3.0402852e+00   1.5967937e+00   3.0508234e+00   1.0545522e+00   2.6267349e+00   1.0491814e+00   2.6926379e+00   1.3623116e+00   2.6951032e+00   1.3152433e+00   2.7910369e+00   1.2885011e+00   2.6645704e+00   1.1928795e+00   2.8412124e+00   1.6131446e+00   3.0402852e+00   1.5967937e+00   3.0508234e+00   1.0507893e+00   2.7268782e+00   1.0491814e+00   2.6926379e+00   1.3612908e+00   2.7515147e+00   1.3152433e+00   2.7910369e+00   1.2538594e+00   2.8763547e+00   1.1928795e+00   2.8412124e+00   1.6131446e+00   3.0402852e+00   1.5967937e+00   3.0508234e+00   1.0413172e+00   2.7548079e+00   1.0491814e+00   2.6926379e+00   1.3519240e+00   2.7465196e+00   1.3152433e+00   2.7910369e+00   1.2009627e+00   2.8305065e+00   1.1928795e+00   2.8412124e+00   1.6131446e+00   3.0402852e+00   1.5967937e+00   3.0508234e+00   1.0388623e+00   2.7196772e+00   1.0491814e+00   2.6926379e+00   1.3490976e+00   2.6718632e+00   1.3152433e+00   2.7910369e+00   1.1997481e+00   2.3966349e+00   1.1928795e+00   2.8412124e+00   1.5652506e+00   1.0219263e+00   1.3529738e+00   1.1915314e+00   1.5652506e+00   1.0497088e+00   1.3588157e+00   1.2320430e+00   1.5652349e+00   1.0538967e+00   1.3601305e+00   1.2290047e+00   1.5652242e+00   1.0538078e+00   1.3267880e+00   1.0770590e+00
   7.5000000e-01   1.6267407e+00   3.0474516e+00   1.6048774e+00   3.0599280e+00   1.0580764e+00   2.6436027e+00   1.0573560e+00   2.7085568e+00   1.3751553e+00   2.7589297e+00   1.3315768e+00   2.8119479e+00   1.2943154e+00   2.6712831e+00   1.2019062e+00   2.8528421e+00   1.6267407e+00   3.0474516e+00   1.6048774e+00   3.0599280e+00   1.0512214e+00   2.7558915e+00   1.0573560e+00   2.7085568e+00   1.3741345e+00   2.8192706e+00   1.3315768e+00   2.8119479e+00   1.2574200e+00   2.8890105e+00   1.2019062e+00   2.8528421e+00   1.6267407e+00   3.0474516e+00   1.6048774e+00   3.0599280e+00   1.0449956e+00   2.7769709e+00   1.0573560e+00   2.7085568e+00   1.3670085e+00   2.8179758e+00   1.3315768e+00   2.8119479e+00   1.2127413e+00   2.8405497e+00   1.2019062e+00   2.8528421e+00   1.6267407e+00   3.0474516e+00   1.6048774e+00   3.0599280e+00   1.0404450e+00   2.7416441e+00   1.0573560e+00   2.7085568e+00   1.3696266e+00   2.7303176e+00   1.3315768e+00   2.8119479e+00   1.2018063e+00   2.3997883e+00   1.2019062e+00   2.8528421e+00   1.5695700e+00   1.0324427e+00   1.3666788e+00   1.1962059e+00   1.5695700e+00   1.0597572e+00   1.3721381e+00   1.2372917e+00   1.5695526e+00   1.0634215e+00   1.3726596e+00   1.2344737e+00   1.5695403e+00   1.0604682e+00   1.3385932e+00   1.0819945e+00
   7.6000000e-01   1.6425166e+00   3.0514792e+00   1.6124902e+00   3.0640564e+00   1.0623562e+00   2.6510151e+00   1.0639580e+00   2.7166129e+00   1.3860948e+00   2.8456068e+00   1.3478097e+00   2.8238548e+00   1.3000792e+00   2.6859449e+00   1.2098154e+00   2.8651434e+00   1.6425166e+00   3.0514792e+00   1.6124902e+00   3.0640564e+00   1.0579880e+00   2.7649460e+00   1.0639580e+00   2.7166129e+00   1.3848798e+00   2.8453878e+00   1.3478097e+00   2.8238548e+00   1.2592219e+00   2.8947735e+00   1.2098154e+00   2.8651434e+00   1.6425166e+00   3.0514792e+00   1.6124902e+00   3.0640564e+00   1.0516691e+00   2.7875308e+00   1.0639580e+00   2.7166129e+00   1.3850647e+00   2.8431020e+00   1.3478097e+00   2.8238548e+00   1.2247244e+00   2.8589972e+00   1.2098154e+00   2.8651434e+00   1.6425166e+00   3.0514792e+00   1.6124902e+00   3.0640564e+00   1.0444981e+00   2.7508191e+00   1.0639580e+00   2.7166129e+00   1.3821292e+00   2.7739868e+00   1.3478097e+00   2.8238548e+00   1.2066129e+00   2.4119233e+00   1.2098154e+00   2.8651434e+00   1.5805987e+00   1.0463775e+00   1.3948397e+00   1.2041662e+00   1.5805987e+00   1.0720464e+00   1.4003876e+00   1.2433776e+00   1.5805741e+00   1.0749698e+00   1.4001216e+00   1.2462869e+00   1.5803621e+00   1.0717856e+00   1.3736297e+00   1.0949702e+00
   7.7000000e-01   1.6539645e+00   3.0553740e+00   1.6188164e+00   3.0661430e+00   1.0720349e+00   2.6698123e+00   1.0680816e+00   2.7391568e+00   1.4173834e+00   2.8793957e+00   1.3669184e+00   2.8511114e+00   1.3039845e+00   2.6999477e+00   1.2194806e+00   2.8719163e+00   1.6539645e+00   3.0553740e+00   1.6188164e+00   3.0661430e+00   1.0676687e+00   2.7662918e+00   1.0680816e+00   2.7391568e+00   1.4161684e+00   2.8814575e+00   1.3669184e+00   2.8511114e+00   1.2601353e+00   2.8990517e+00   1.2194806e+00   2.8719163e+00   1.6539645e+00   3.0553740e+00   1.6188164e+00   3.0661430e+00   1.0650910e+00   2.7966070e+00   1.0680816e+00   2.7391568e+00   1.4104374e+00   2.8657237e+00   1.3669184e+00   2.8511114e+00   1.2255822e+00   2.8714416e+00   1.2194806e+00   2.8719163e+00   1.6539645e+00   3.0553740e+00   1.6188164e+00   3.0661430e+00   1.0600157e+00   2.7594055e+00   1.0680816e+00   2.7391568e+00   1.4012431e+00   2.7960016e+00   1.3669184e+00   2.8511114e+00   1.2211929e+00   2.4300871e+00   1.2194806e+00   2.8719163e+00   1.5886897e+00   1.0498369e+00   1.4191040e+00   1.2087055e+00   1.5886897e+00   1.0765779e+00   1.4253230e+00   1.2519949e+00   1.5886534e+00   1.0807459e+00   1.4264581e+00   1.2582111e+00   1.5883658e+00   1.0804401e+00   1.4066462e+00   1.1113820e+00
   7.8000000e-01   1.6632850e+00   3.0589464e+00   1.6216968e+00   3.0696073e+00   1.0814961e+00   2.6876955e+00   1.0731263e+00   2.7609457e+00   1.4697020e+00   2.8895510e+00   1.4260720e+00   2.8781724e+00   1.3100154e+00   2.7027413e+00   1.2264085e+00   2.8783072e+00   1.6632850e+00   3.0589464e+00   1.6216968e+00   3.0696073e+00   1.0825159e+00   2.7720824e+00   1.0731263e+00   2.7609457e+00   1.4681797e+00   2.9010170e+00   1.4260720e+00   2.8781724e+00   1.2619259e+00   2.9024548e+00   1.2264085e+00   2.8783072e+00   1.6632850e+00   3.0589464e+00   1.6216968e+00   3.0696073e+00   1.0754699e+00   2.8013470e+00   1.0731263e+00   2.7609457e+00   1.4596219e+00   2.8867018e+00   1.4260720e+00   2.8781724e+00   1.2359058e+00   2.8789686e+00   1.2264085e+00   2.8783072e+00   1.6632850e+00   3.0589464e+00   1.6216968e+00   3.0696073e+00   1.0754699e+00   2.7676814e+00   1.0731263e+00   2.7609457e+00   1.4494727e+00   2.8178984e+00   1.4260720e+00   2.8781724e+00   1.2391825e+00   2.4418403e+00   1.2264085e+00   2.8783072e+00   1.5910138e+00   1.0515430e+00   1.4316290e+00   1.2183510e+00   1.5910138e+00   1.0784191e+00   1.4369353e+00   1.2606584e+00   1.5909691e+00   1.0827694e+00   1.4375904e+00   1.2633943e+00   1.5907772e+00   1.0826897e+00   1.4225165e+00   1.1227574e+00
   7.9000000e-01   1.6714786e+00   3.0797971e+00   1.6267258e+00   3.0810447e+00   1.0848488e+00   2.6944043e+00   1.0797572e+00   2.7674372e+00   1.4993483e+00   2.9014388e+00   1.4687054e+00   2.9143232e+00   1.3174118e+00   2.7192351e+00   1.2402042e+00   2.8864001e+00   1.6714786e+00   3.0797971e+00   1.6267258e+00   3.0810447e+00   1.0965900e+00   2.7916742e+00   1.0797572e+00   2.7674372e+00   1.4957342e+00   2.9142251e+00   1.4687054e+00   2.9143232e+00   1.2824004e+00   2.9056034e+00   1.2402042e+00   2.8864001e+00   1.6714786e+00   3.0797971e+00   1.6267258e+00   3.0810447e+00   1.0855981e+00   2.8062114e+00   1.0797572e+00   2.7674372e+00   1.4905210e+00   2.9196123e+00   1.4687054e+00   2.9143232e+00   1.2563024e+00   2.8850201e+00   1.2402042e+00   2.8864001e+00   1.6714786e+00   3.0797971e+00   1.6267258e+00   3.0810447e+00   1.0855981e+00   2.7781210e+00   1.0797572e+00   2.7674372e+00   1.4820517e+00   2.8289543e+00   1.4687054e+00   2.9143232e+00   1.2521517e+00   2.4599803e+00   1.2402042e+00   2.8864001e+00   1.6013590e+00   1.0542205e+00   1.4486120e+00   1.2334500e+00   1.6013590e+00   1.0812458e+00   1.4517150e+00   1.2662194e+00   1.6013269e+00   1.0857356e+00   1.4516909e+00   1.2639185e+00   1.6012110e+00   1.0857474e+00   1.4340013e+00   1.1300256e+00
   8.0000000e-01   1.6832300e+00   3.1107343e+00   1.6332737e+00   3.0939735e+00   1.1148743e+00   2.7035050e+00   1.1144433e+00   2.7734324e+00   1.5033893e+00   2.9122387e+00   1.4735781e+00   2.9527514e+00   1.3268214e+00   2.7378318e+00   1.2578688e+00   2.8925269e+00   1.6832300e+00   3.1107343e+00   1.6332737e+00   3.0939735e+00   1.1170036e+00   2.8070072e+00   1.1144433e+00   2.7734324e+00   1.5003345e+00   2.9323810e+00   1.4735781e+00   2.9527514e+00   1.3045132e+00   2.9082881e+00   1.2578688e+00   2.8925269e+00   1.6832300e+00   3.1107343e+00   1.6332737e+00   3.0939735e+00   1.0969519e+00   2.8111687e+00   1.1144433e+00   2.7734324e+00   1.4941075e+00   2.9497841e+00   1.4735781e+00   2.9527514e+00   1.2688686e+00   2.8915557e+00   1.2578688e+00   2.8925269e+00   1.6832300e+00   3.1107343e+00   1.6332737e+00   3.0939735e+00   1.0935057e+00   2.7873284e+00   1.1144433e+00   2.7734324e+00   1.4898593e+00   2.8404886e+00   1.4735781e+00   2.9527514e+00   1.2607067e+00   2.4967561e+00   1.2578688e+00   2.8925269e+00   1.6211190e+00   1.0794458e+00   1.4542642e+00   1.2441432e+00   1.6211190e+00   1.1097705e+00   1.4578047e+00   1.2723758e+00   1.6210874e+00   1.1151138e+00   1.4595491e+00   1.2696367e+00   1.6209756e+00   1.1151310e+00   1.4401981e+00   1.1316586e+00
   8.1000000e-01   1.6905741e+00   3.1279929e+00   1.6387614e+00   3.1075967e+00   1.1432192e+00   2.7176586e+00   1.1473815e+00   2.7783017e+00   1.5145582e+00   2.9321245e+00   1.4811761e+00   2.9627748e+00   1.3447738e+00   2.7478394e+00   1.2723987e+00   2.9008001e+00   1.6905741e+00   3.1279929e+00   1.6387614e+00   3.1075967e+00   1.1351587e+00   2.8123019e+00   1.1473815e+00   2.7783017e+00   1.5130121e+00   2.9447364e+00   1.4811761e+00   2.9627748e+00   1.3134461e+00   2.9086790e+00   1.2723987e+00   2.9008001e+00   1.6905741e+00   3.1279929e+00   1.6387614e+00   3.1075967e+00   1.1100303e+00   2.8244103e+00   1.1473815e+00   2.7783017e+00   1.4967042e+00   2.9634338e+00   1.4811761e+00   2.9627748e+00   1.2734564e+00   2.9022970e+00   1.2723987e+00   2.9008001e+00   1.6905741e+00   3.1279929e+00   1.6387614e+00   3.1075967e+00   1.1049886e+00   2.7936249e+00   1.1473815e+00   2.7783017e+00   1.4971163e+00   2.8558465e+00   1.4811761e+00   2.9627748e+00   1.2677477e+00   2.5236428e+00   1.2723987e+00   2.9008001e+00   1.6491394e+00   1.1375020e+00   1.4557063e+00   1.2499421e+00   1.6491394e+00   1.1665524e+00   1.4610808e+00   1.2813298e+00   1.6490970e+00   1.1703888e+00   1.4620644e+00   1.2776160e+00   1.6489346e+00   1.1686122e+00   1.4411732e+00   1.1343569e+00
   8.2000000e-01   1.7004053e+00   3.1347291e+00   1.6582747e+00   3.1327458e+00   1.1466497e+00   2.7289781e+00   1.1522803e+00   2.7842191e+00   1.5239504e+00   2.9485472e+00   1.4873431e+00   2.9774879e+00   1.3602099e+00   2.7567138e+00   1.2942876e+00   2.9166256e+00   1.7004053e+00   3.1347291e+00   1.6582747e+00   3.1327458e+00   1.1407278e+00   2.8181338e+00   1.1522803e+00   2.7842191e+00   1.5231947e+00   2.9485472e+00   1.4873431e+00   2.9774879e+00   1.3194119e+00   2.9147543e+00   1.2942876e+00   2.9166256e+00   1.7004053e+00   3.1347291e+00   1.6582747e+00   3.1327458e+00   1.1263058e+00   2.8387969e+00   1.1522803e+00   2.7842191e+00   1.5047337e+00   2.9884877e+00   1.4873431e+00   2.9774879e+00   1.2813310e+00   2.9101380e+00   1.2942876e+00   2.9166256e+00   1.7004053e+00   3.1347291e+00   1.6582747e+00   3.1327458e+00   1.1182819e+00   2.7966070e+00   1.1522803e+00   2.7842191e+00   1.4991784e+00   2.8781796e+00   1.4873431e+00   2.9774879e+00   1.2737355e+00   2.5331136e+00   1.2942876e+00   2.9166256e+00   1.6686089e+00   1.1725064e+00   1.4596697e+00   1.2542449e+00   1.6686089e+00   1.1983783e+00   1.4636514e+00   1.2877029e+00   1.6685744e+00   1.2005794e+00   1.4641401e+00   1.2854936e+00   1.6684473e+00   1.1970455e+00   1.4454351e+00   1.1515275e+00
   8.3000000e-01   1.7099081e+00   3.1365184e+00   1.6815225e+00   3.1593785e+00   1.1511405e+00   2.7383245e+00   1.1548003e+00   2.7870692e+00   1.5292974e+00   2.9796381e+00   1.5002644e+00   3.0047970e+00   1.3784204e+00   2.7589383e+00   1.3226431e+00   2.9266349e+00   1.7099081e+00   3.1365184e+00   1.6815225e+00   3.1593785e+00   1.1489219e+00   2.8228939e+00   1.1548003e+00   2.7870692e+00   1.5291247e+00   2.9788507e+00   1.5002644e+00   3.0047970e+00   1.3234775e+00   2.9208005e+00   1.3226431e+00   2.9266349e+00   1.7099081e+00   3.1365184e+00   1.6815225e+00   3.1593785e+00   1.1353350e+00   2.8447781e+00   1.1548003e+00   2.7870692e+00   1.5206763e+00   3.0163264e+00   1.5002644e+00   3.0047970e+00   1.3021640e+00   2.9228870e+00   1.3226431e+00   2.9266349e+00   1.7099081e+00   3.1365184e+00   1.6815225e+00   3.1593785e+00   1.1244082e+00   2.7974603e+00   1.1548003e+00   2.7870692e+00   1.5080645e+00   2.8962978e+00   1.5002644e+00   3.0047970e+00   1.2781564e+00   2.5548873e+00   1.3226431e+00   2.9266349e+00   1.6854501e+00   1.1865134e+00   1.4640241e+00   1.2591162e+00   1.6854501e+00   1.2126529e+00   1.4717875e+00   1.2928920e+00   1.6854895e+00   1.2149885e+00   1.4743685e+00   1.2931270e+00   1.6853168e+00   1.2115743e+00   1.4503504e+00   1.1670359e+00
   8.4000000e-01   1.7198446e+00   3.1530877e+00   1.7006232e+00   3.1722795e+00   1.1545656e+00   2.7457085e+00   1.1597855e+00   2.8138725e+00   1.5376572e+00   3.0191172e+00   1.5128220e+00   3.0352799e+00   1.4029002e+00   2.7626852e+00   1.3407110e+00   2.9383332e+00   1.7198446e+00   3.1530877e+00   1.7006232e+00   3.1722795e+00   1.1525648e+00   2.8290996e+00   1.1597855e+00   2.8138725e+00   1.5376572e+00   3.0199400e+00   1.5128220e+00   3.0352799e+00   1.3499535e+00   2.9234387e+00   1.3407110e+00   2.9383332e+00   1.7198446e+00   3.1530877e+00   1.7006232e+00   3.1722795e+00   1.1380305e+00   2.8549640e+00   1.1597855e+00   2.8138725e+00   1.5329829e+00   3.0383186e+00   1.5128220e+00   3.0352799e+00   1.3419399e+00   2.9397377e+00   1.3407110e+00   2.9383332e+00   1.7198446e+00   3.1530877e+00   1.7006232e+00   3.1722795e+00   1.1300357e+00   2.8218804e+00   1.1597855e+00   2.8138725e+00   1.5336109e+00   2.9025811e+00   1.5128220e+00   3.0352799e+00   1.2905859e+00   2.5749171e+00   1.3407110e+00   2.9383332e+00   1.7084392e+00   1.2026638e+00   1.4810325e+00   1.2641402e+00   1.7084392e+00   1.2271614e+00   1.4893847e+00   1.2960776e+00   1.7084787e+00   1.2301739e+00   1.4913111e+00   1.2957289e+00   1.7083391e+00   1.2283233e+00   1.4701846e+00   1.1691311e+00
   8.5000000e-01   1.7616877e+00   3.1726086e+00   1.7400000e+00   3.1784177e+00   1.1678339e+00   2.7726473e+00   1.1688097e+00   2.8415115e+00   1.5581935e+00   3.0311964e+00   1.5260514e+00   3.0639559e+00   1.4146269e+00   2.7759059e+00   1.3434914e+00   2.9512407e+00   1.7616877e+00   3.1726086e+00   1.7400000e+00   3.1784177e+00   1.1615949e+00   2.8501545e+00   1.1688097e+00   2.8415115e+00   1.5552088e+00   3.0368540e+00   1.5260514e+00   3.0639559e+00   1.3828625e+00   2.9390987e+00   1.3434914e+00   2.9512407e+00   1.7616877e+00   3.1726086e+00   1.7400000e+00   3.1784177e+00   1.1426820e+00   2.8755781e+00   1.1688097e+00   2.8415115e+00   1.5469079e+00   3.0451922e+00   1.5260514e+00   3.0639559e+00   1.3664960e+00   2.9551961e+00   1.3434914e+00   2.9512407e+00   1.7616877e+00   3.1726086e+00   1.7400000e+00   3.1784177e+00   1.1354838e+00   2.8608613e+00   1.1688097e+00   2.8415115e+00   1.5554072e+00   2.9097187e+00   1.5260514e+00   3.0639559e+00   1.3026866e+00   2.5924572e+00   1.3434914e+00   2.9512407e+00   1.7368189e+00   1.2077175e+00   1.5098742e+00   1.2793887e+00   1.7368189e+00   1.2309870e+00   1.5145831e+00   1.3073291e+00   1.7367989e+00   1.2340155e+00   1.5154483e+00   1.3069217e+00   1.7367071e+00   1.2320185e+00   1.5078926e+00   1.1704419e+00
   8.6000000e-01   1.8098969e+00   3.1862092e+00   1.7757916e+00   3.1857846e+00   1.1826962e+00   2.8117328e+00   1.1812015e+00   2.8519108e+00   1.6102669e+00   3.0368540e+00   1.5712629e+00   3.0873168e+00   1.4226448e+00   2.7917485e+00   1.3465893e+00   2.9562028e+00   1.8098969e+00   3.1862092e+00   1.7757916e+00   3.1857846e+00   1.1735247e+00   2.8719622e+00   1.1812015e+00   2.8519108e+00   1.6072822e+00   3.0541436e+00   1.5712629e+00   3.0873168e+00   1.3976431e+00   2.9622641e+00   1.3465893e+00   2.9562028e+00   1.8098969e+00   3.1862092e+00   1.7757916e+00   3.1857846e+00   1.1598301e+00   2.9106403e+00   1.1812015e+00   2.8519108e+00   1.5959076e+00   3.0659044e+00   1.5712629e+00   3.0873168e+00   1.3684827e+00   2.9702302e+00   1.3465893e+00   2.9562028e+00   1.8098969e+00   3.1862092e+00   1.7757916e+00   3.1857846e+00   1.1509678e+00   2.9005471e+00   1.1812015e+00   2.8519108e+00   1.5926586e+00   2.9220640e+00   1.5712629e+00   3.0873168e+00   1.3100180e+00   2.6097832e+00   1.3465893e+00   2.9562028e+00   1.7592227e+00   1.2152831e+00   1.5273150e+00   1.2954896e+00   1.7592227e+00   1.2368913e+00   1.5377462e+00   1.3284850e+00   1.7592114e+00   1.2399464e+00   1.5421215e+00   1.3276971e+00   1.7591519e+00   1.2379518e+00   1.5297438e+00   1.1726172e+00
   8.7000000e-01   1.8602086e+00   3.2073765e+00   1.8081622e+00   3.2341042e+00   1.2329680e+00   2.8664794e+00   1.2243186e+00   2.8940900e+00   1.6528404e+00   3.0583132e+00   1.6084664e+00   3.1008330e+00   1.4351254e+00   2.7972597e+00   1.3547294e+00   2.9580618e+00   1.8602086e+00   3.2073765e+00   1.8081622e+00   3.2341042e+00   1.2235483e+00   2.9372463e+00   1.2243186e+00   2.8940900e+00   1.6528404e+00   3.0720008e+00   1.6084664e+00   3.1008330e+00   1.4042971e+00   2.9737994e+00   1.3547294e+00   2.9580618e+00   1.8602086e+00   3.2073765e+00   1.8081622e+00   3.2341042e+00   1.2184128e+00   2.9793315e+00   1.2243186e+00   2.8940900e+00   1.6406608e+00   3.0895343e+00   1.6084664e+00   3.1008330e+00   1.3731263e+00   2.9824687e+00   1.3547294e+00   2.9580618e+00   1.8602086e+00   3.2073765e+00   1.8081622e+00   3.2341042e+00   1.2095988e+00   2.9661692e+00   1.2243186e+00   2.8940900e+00   1.6320997e+00   2.9595394e+00   1.6084664e+00   3.1008330e+00   1.3167330e+00   2.6202110e+00   1.3547294e+00   2.9580618e+00   1.8199563e+00   1.2476685e+00   1.5501162e+00   1.3035172e+00   1.8199563e+00   1.2686107e+00   1.5594817e+00   1.3393122e+00   1.8199324e+00   1.2725533e+00   1.5637049e+00   1.3416888e+00   1.8198857e+00   1.2721507e+00   1.5349218e+00   1.1795447e+00
   8.8000000e-01   1.8997067e+00   3.2607980e+00   1.8519308e+00   3.2845214e+00   1.2924944e+00   2.9333295e+00   1.2624359e+00   2.9640482e+00   1.6683274e+00   3.0758877e+00   1.6178153e+00   3.1097366e+00   1.4500530e+00   2.8001723e+00   1.3626966e+00   2.9584066e+00   1.8997067e+00   3.2607980e+00   1.8519308e+00   3.2845214e+00   1.2854964e+00   3.0233132e+00   1.2624359e+00   2.9640482e+00   1.6657407e+00   3.0799361e+00   1.6178153e+00   3.1097366e+00   1.4103768e+00   2.9882052e+00   1.3626966e+00   2.9584066e+00   1.8997067e+00   3.2607980e+00   1.8519308e+00   3.2845214e+00   1.2684174e+00   3.0247207e+00   1.2624359e+00   2.9640482e+00   1.6549006e+00   3.0975003e+00   1.6178153e+00   3.1097366e+00   1.3821119e+00   3.0022626e+00   1.3626966e+00   2.9584066e+00   1.8997067e+00   3.2607980e+00   1.8519308e+00   3.2845214e+00   1.2618629e+00   3.0113319e+00   1.2624359e+00   2.9640482e+00   1.6539211e+00   3.0204859e+00   1.6178153e+00   3.1097366e+00   1.3212377e+00   2.6300162e+00   1.3626966e+00   2.9584066e+00   1.8807552e+00   1.2785457e+00   1.5780407e+00   1.3080718e+00   1.8807552e+00   1.2997516e+00   1.5827167e+00   1.3409648e+00   1.8807240e+00   1.3040172e+00   1.5827976e+00   1.3480414e+00   1.8805201e+00   1.3036615e+00   1.5496013e+00   1.1957489e+00
   8.9000000e-01   1.9196437e+00   3.3044849e+00   1.8896841e+00   3.2936946e+00   1.3219249e+00   2.9600685e+00   1.2889221e+00   3.0061306e+00   1.6785386e+00   3.0763331e+00   1.6268152e+00   3.1164345e+00   1.4592649e+00   2.8066518e+00   1.3657955e+00   2.9646476e+00   1.9196437e+00   3.3044849e+00   1.8896841e+00   3.2936946e+00   1.3236096e+00   3.0606393e+00   1.2889221e+00   3.0061306e+00   1.6759519e+00   3.0900301e+00   1.6268152e+00   3.1164345e+00   1.4143634e+00   3.0128481e+00   1.3657955e+00   2.9646476e+00   1.9196437e+00   3.3044849e+00   1.8896841e+00   3.2936946e+00   1.2996029e+00   3.0430925e+00   1.2889221e+00   3.0061306e+00   1.6679986e+00   3.1058844e+00   1.6268152e+00   3.1164345e+00   1.3903527e+00   3.0241675e+00   1.3657955e+00   2.9646476e+00   1.9196437e+00   3.3044849e+00   1.8896841e+00   3.2936946e+00   1.2933996e+00   3.0390865e+00   1.2889221e+00   3.0061306e+00   1.6745476e+00   3.0729921e+00   1.6268152e+00   3.1164345e+00   1.3272609e+00   2.6343938e+00   1.3657955e+00   2.9646476e+00   1.8984598e+00   1.2839467e+00   1.5874693e+00   1.3097167e+00   1.8984598e+00   1.3048289e+00   1.5933417e+00   1.3430757e+00   1.8984280e+00   1.3090241e+00   1.5951245e+00   1.3516790e+00   1.8982001e+00   1.3086751e+00   1.5786035e+00   1.2093212e+00
   9.0000000e-01   1.9467704e+00   3.3293416e+00   1.9071156e+00   3.3007073e+00   1.3678007e+00   2.9753219e+00   1.3209195e+00   3.0382719e+00   1.6828360e+00   3.0867098e+00   1.6367227e+00   3.1263483e+00   1.4722001e+00   2.8251576e+00   1.3684068e+00   2.9873082e+00   1.9467704e+00   3.3293416e+00   1.9071156e+00   3.3007073e+00   1.3631682e+00   3.0740756e+00   1.3209195e+00   3.0382719e+00   1.6835530e+00   3.1048856e+00   1.6367227e+00   3.1263483e+00   1.4238713e+00   3.0274584e+00   1.3684068e+00   2.9873082e+00   1.9467704e+00   3.3293416e+00   1.9071156e+00   3.3007073e+00   1.3463129e+00   3.0793790e+00   1.3209195e+00   3.0382719e+00   1.6770275e+00   3.1257150e+00   1.6367227e+00   3.1263483e+00   1.3948941e+00   3.0502890e+00   1.3684068e+00   2.9873082e+00   1.9467704e+00   3.3293416e+00   1.9071156e+00   3.3007073e+00   1.3404620e+00   3.0672079e+00   1.3209195e+00   3.0382719e+00   1.6806453e+00   3.1054650e+00   1.6367227e+00   3.1263483e+00   1.3313733e+00   2.6368612e+00   1.3684068e+00   2.9873082e+00   1.9144377e+00   1.3071997e+00   1.6020011e+00   1.3121530e+00   1.9144377e+00   1.3271567e+00   1.6074823e+00   1.3476993e+00   1.9144181e+00   1.3307809e+00   1.6116487e+00   1.3529111e+00   1.9142309e+00   1.3302486e+00   1.6048623e+00   1.2219315e+00
   9.1000000e-01   1.9783248e+00   3.3599609e+00   1.9556814e+00   3.3155387e+00   1.3989295e+00   3.0047951e+00   1.3446004e+00   3.0847732e+00   1.7010483e+00   3.1183067e+00   1.6477629e+00   3.1357846e+00   1.4849782e+00   2.8434367e+00   1.3726987e+00   3.0283763e+00   1.9783248e+00   3.3599609e+00   1.9556814e+00   3.3155387e+00   1.3805014e+00   3.0827097e+00   1.3446004e+00   3.0847732e+00   1.6918323e+00   3.1277051e+00   1.6477629e+00   3.1357846e+00   1.4373653e+00   3.0357654e+00   1.3726987e+00   3.0283763e+00   1.9783248e+00   3.3599609e+00   1.9556814e+00   3.3155387e+00   1.3724568e+00   3.0997402e+00   1.3446004e+00   3.0847732e+00   1.6794735e+00   3.1543629e+00   1.6477629e+00   3.1357846e+00   1.3998217e+00   3.0707594e+00   1.3726987e+00   3.0283763e+00   1.9783248e+00   3.3599609e+00   1.9556814e+00   3.3155387e+00   1.3641315e+00   3.0809183e+00   1.3446004e+00   3.0847732e+00   1.6869669e+00   3.1213375e+00   1.6477629e+00   3.1357846e+00   1.3352504e+00   2.6489679e+00   1.3726987e+00   3.0283763e+00   1.9225502e+00   1.3390650e+00   1.6189195e+00   1.3193241e+00   1.9225502e+00   1.3532450e+00   1.6303268e+00   1.3514666e+00   1.9225309e+00   1.3558056e+00   1.6333568e+00   1.3562461e+00   1.9223557e+00   1.3552360e+00   1.6260949e+00   1.2380957e+00
   9.2000000e-01   2.0126053e+00   3.3730211e+00   2.0172507e+00   3.3546745e+00   1.4058643e+00   3.0303783e+00   1.3732309e+00   3.1265248e+00   1.7419464e+00   3.1447276e+00   1.6654191e+00   3.1529254e+00   1.5136393e+00   2.8522471e+00   1.3889818e+00   3.0555792e+00   2.0126053e+00   3.3730211e+00   2.0172507e+00   3.3546745e+00   1.3935078e+00   3.1185796e+00   1.3732309e+00   3.1265248e+00   1.7320134e+00   3.1460442e+00   1.6654191e+00   3.1529254e+00   1.4744811e+00   3.0451797e+00   1.3889818e+00   3.0555792e+00   2.0126053e+00   3.3730211e+00   2.0172507e+00   3.3546745e+00   1.3814676e+00   3.1019303e+00   1.3732309e+00   3.1265248e+00   1.6922650e+00   3.1676651e+00   1.6654191e+00   3.1529254e+00   1.4259233e+00   3.0746524e+00   1.3889818e+00   3.0555792e+00   2.0126053e+00   3.3730211e+00   2.0172507e+00   3.3546745e+00   1.3707538e+00   3.0922886e+00   1.3732309e+00   3.1265248e+00   1.6943157e+00   3.1315974e+00   1.6654191e+00   3.1529254e+00   1.3516548e+00   2.6644108e+00   1.3889818e+00   3.0555792e+00   1.9809398e+00   1.3594268e+00   1.6408139e+00   1.3583503e+00   1.9809398e+00   1.3815341e+00   1.6581056e+00   1.3885917e+00   1.9809063e+00   1.3835024e+00   1.6644705e+00   1.3954512e+00   1.9807909e+00   1.3828187e+00   1.6527658e+00   1.2521381e+00
   9.3000000e-01   2.0350780e+00   3.3837615e+00   2.0421265e+00   3.4072313e+00   1.4152308e+00   3.0460132e+00   1.3895861e+00   3.1517694e+00   1.7696008e+00   3.1775035e+00   1.6857635e+00   3.1821858e+00   1.5500165e+00   2.8757005e+00   1.4025122e+00   3.0831133e+00   2.0350780e+00   3.3837615e+00   2.0421265e+00   3.4072313e+00   1.4071253e+00   3.1518850e+00   1.3895861e+00   3.1517694e+00   1.7684252e+00   3.1807795e+00   1.6857635e+00   3.1821858e+00   1.5172205e+00   3.0522645e+00   1.4025122e+00   3.0831133e+00   2.0350780e+00   3.3837615e+00   2.0421265e+00   3.4072313e+00   1.3884585e+00   3.1179710e+00   1.3895861e+00   3.1517694e+00   1.7376754e+00   3.1706559e+00   1.6857635e+00   3.1821858e+00   1.4618579e+00   3.0768793e+00   1.4025122e+00   3.0831133e+00   2.0350780e+00   3.3837615e+00   2.0421265e+00   3.4072313e+00   1.3808165e+00   3.0977066e+00   1.3895861e+00   3.1517694e+00   1.7186573e+00   3.1386517e+00   1.6857635e+00   3.1821858e+00   1.3842083e+00   2.6820728e+00   1.4025122e+00   3.0831133e+00   2.0527084e+00   1.3810461e+00   1.6679274e+00   1.3933870e+00   2.0527084e+00   1.4042579e+00   1.6806639e+00   1.4257553e+00   2.0526832e+00   1.4076228e+00   1.6864789e+00   1.4328572e+00   2.0525527e+00   1.4067310e+00   1.6736941e+00   1.2765343e+00
   9.4000000e-01   2.0655875e+00   3.3916026e+00   2.0564450e+00   3.4435371e+00   1.4238645e+00   3.0589138e+00   1.3968997e+00   3.1584016e+00   1.8045546e+00   3.2109387e+00   1.6973881e+00   3.1984879e+00   1.5837145e+00   2.9385424e+00   1.4276353e+00   3.1191139e+00   2.0655875e+00   3.3916026e+00   2.0564450e+00   3.4435371e+00   1.4144779e+00   3.1683870e+00   1.3968997e+00   3.1584016e+00   1.7935754e+00   3.2199633e+00   1.6973881e+00   3.1984879e+00   1.5275202e+00   3.0557589e+00   1.4276353e+00   3.1191139e+00   2.0655875e+00   3.3916026e+00   2.0564450e+00   3.4435371e+00   1.4031290e+00   3.1643065e+00   1.3968997e+00   3.1584016e+00   1.7796593e+00   3.1932261e+00   1.6973881e+00   3.1984879e+00   1.4854806e+00   3.1022159e+00   1.4276353e+00   3.1191139e+00   2.0655875e+00   3.3916026e+00   2.0564450e+00   3.4435371e+00   1.3991661e+00   3.1298594e+00   1.3968997e+00   3.1584016e+00   1.7728408e+00   3.1550637e+00   1.6973881e+00   3.1984879e+00   1.4121141e+00   2.6954209e+00   1.4276353e+00   3.1191139e+00   2.0731808e+00   1.4030256e+00   1.6970654e+00   1.3959901e+00   2.0731808e+00   1.4155028e+00   1.7041457e+00   1.4294498e+00   2.0731475e+00   1.4186666e+00   1.7058731e+00   1.4344472e+00   2.0730087e+00   1.4177881e+00   1.6986606e+00   1.3016192e+00
   9.5000000e-01   2.0892161e+00   3.4010115e+00   2.0665255e+00   3.4700148e+00   1.4339776e+00   3.0876425e+00   1.4232675e+00   3.1629294e+00   1.8463637e+00   3.2201792e+00   1.7603952e+00   3.2376375e+00   1.6141192e+00   3.0194675e+00   1.4696586e+00   3.1582880e+00   2.0892161e+00   3.4010115e+00   2.0665255e+00   3.4700148e+00   1.4262442e+00   3.1920062e+00   1.4232675e+00   3.1629294e+00   1.8322243e+00   3.2293344e+00   1.7603952e+00   3.2376375e+00   1.5457451e+00   3.0641988e+00   1.4696586e+00   3.1582880e+00   2.0892161e+00   3.4010115e+00   2.0665255e+00   3.4700148e+00   1.4179436e+00   3.2071034e+00   1.4232675e+00   3.1629294e+00   1.8169756e+00   3.2160711e+00   1.7603952e+00   3.2376375e+00   1.5003374e+00   3.1278666e+00   1.4696586e+00   3.1582880e+00   2.0892161e+00   3.4010115e+00   2.0665255e+00   3.4700148e+00   1.4125878e+00   3.1781389e+00   1.4232675e+00   3.1629294e+00   1.8215879e+00   3.1793190e+00   1.7603952e+00   3.2376375e+00   1.4407807e+00   2.7038906e+00   1.4696586e+00   3.1582880e+00   2.1011273e+00   1.4480401e+00   1.7454136e+00   1.4560954e+00   2.1011273e+00   1.4661925e+00   1.7624386e+00   1.4820085e+00   2.1010888e+00   1.4689161e+00   1.7668291e+00   1.4810748e+00   2.1009160e+00   1.4680871e+00   1.7388410e+00   1.3214265e+00
   9.6000000e-01   2.1469095e+00   3.4165379e+00   2.1111581e+00   3.4983127e+00   1.4672053e+00   3.1114231e+00   1.4517854e+00   3.1984805e+00   1.8727237e+00   3.2306676e+00   1.8190973e+00   3.2876701e+00   1.7116128e+00   3.0567513e+00   1.5020715e+00   3.2135866e+00   2.1469095e+00   3.4165379e+00   2.1111581e+00   3.4983127e+00   1.4525651e+00   3.2084947e+00   1.4517854e+00   3.1984805e+00   1.8687575e+00   3.2315709e+00   1.8190973e+00   3.2876701e+00   1.6371797e+00   3.0904748e+00   1.5020715e+00   3.2135866e+00   2.1469095e+00   3.4165379e+00   2.1111581e+00   3.4983127e+00   1.4455243e+00   3.2197014e+00   1.4517854e+00   3.1984805e+00   1.8708973e+00   3.2380096e+00   1.8190973e+00   3.2876701e+00   1.5565108e+00   3.1506866e+00   1.5020715e+00   3.2135866e+00   2.1469095e+00   3.4165379e+00   2.1111581e+00   3.4983127e+00   1.4388303e+00   3.1972578e+00   1.4517854e+00   3.1984805e+00   1.8584469e+00   3.2030585e+00   1.8190973e+00   3.2876701e+00   1.5123260e+00   2.7256111e+00   1.5020715e+00   3.2135866e+00   2.1566198e+00   1.4923549e+00   1.7972822e+00   1.5207958e+00   2.1566198e+00   1.5169923e+00   1.8151432e+00   1.5518518e+00   2.1566029e+00   1.5209781e+00   1.8214753e+00   1.5525377e+00   2.1562960e+00   1.5201296e+00   1.7859790e+00   1.3503909e+00
   9.7000000e-01   2.2426563e+00   3.4557741e+00   2.1820865e+00   3.5247038e+00   1.5499461e+00   3.1301060e+00   1.5114064e+00   3.2429327e+00   1.9122953e+00   3.2564704e+00   1.8387970e+00   3.3101178e+00   1.8287190e+00   3.0733221e+00   1.6079671e+00   3.2577404e+00   2.2426563e+00   3.4557741e+00   2.1820865e+00   3.5247038e+00   1.5343164e+00   3.2148300e+00   1.5114064e+00   3.2429327e+00   1.9006533e+00   3.2508679e+00   1.8387970e+00   3.3101178e+00   1.7740929e+00   3.1154113e+00   1.6079671e+00   3.2577404e+00   2.2426563e+00   3.4557741e+00   2.1820865e+00   3.5247038e+00   1.5262104e+00   3.2211474e+00   1.5114064e+00   3.2429327e+00   1.9022117e+00   3.2699525e+00   1.8387970e+00   3.3101178e+00   1.6949843e+00   3.1908001e+00   1.6079671e+00   3.2577404e+00   2.2426563e+00   3.4557741e+00   2.1820865e+00   3.5247038e+00   1.5223978e+00   3.1980243e+00   1.5114064e+00   3.2429327e+00   1.8793115e+00   3.2189285e+00   1.8387970e+00   3.3101178e+00   1.5743187e+00   2.7473794e+00   1.6079671e+00   3.2577404e+00   2.2198566e+00   1.5142562e+00   1.8341655e+00   1.6132958e+00   2.2198566e+00   1.5343104e+00   1.8391608e+00   1.6409241e+00   2.2198476e+00   1.5372326e+00   1.8409219e+00   1.6469087e+00   2.2194804e+00   1.5363060e+00   1.8166119e+00   1.3685707e+00
   9.8000000e-01   2.2885827e+00   3.5245824e+00   2.2366536e+00   3.5378651e+00   1.6125988e+00   3.1658168e+00   1.5829951e+00   3.2553131e+00   1.9505893e+00   3.3013828e+00   1.8761453e+00   3.3975366e+00   1.8897014e+00   3.1073312e+00   1.7425218e+00   3.2803956e+00   2.2885827e+00   3.5245824e+00   2.2366536e+00   3.5378651e+00   1.6033361e+00   3.2209133e+00   1.5829951e+00   3.2553131e+00   1.9173334e+00   3.2982837e+00   1.8761453e+00   3.3975366e+00   1.8652086e+00   3.2225451e+00   1.7425218e+00   3.2803956e+00   2.2885827e+00   3.5245824e+00   2.2366536e+00   3.5378651e+00   1.5955975e+00   3.2261857e+00   1.5829951e+00   3.2553131e+00   1.9094016e+00   3.3234825e+00   1.8761453e+00   3.3975366e+00   1.8065324e+00   3.3144032e+00   1.7425218e+00   3.2803956e+00   2.2885827e+00   3.5245824e+00   2.2366536e+00   3.5378651e+00   1.5843866e+00   3.2073486e+00   1.5829951e+00   3.2553131e+00   1.9115878e+00   3.2469610e+00   1.8761453e+00   3.3975366e+00   1.6043004e+00   2.8087484e+00   1.7425218e+00   3.2803956e+00   2.2818456e+00   1.5716546e+00   1.9087071e+00   1.7176499e+00   2.2818456e+00   1.5875523e+00   1.9158577e+00   1.7353780e+00   2.2818396e+00   1.5895529e+00   1.9162124e+00   1.7386704e+00   2.2816614e+00   1.5885366e+00   1.8724286e+00   1.3736602e+00
   9.9000000e-01   2.3224862e+00   3.5690104e+00   2.2720056e+00   3.5391014e+00   1.6209039e+00   3.1866109e+00   1.6235252e+00   3.2598251e+00   2.0194390e+00   3.3950634e+00   1.9483704e+00   3.4922571e+00   1.9492599e+00   3.2158423e+00   1.8102442e+00   3.3713298e+00   2.3224862e+00   3.5690104e+00   2.2720056e+00   3.5391014e+00   1.6172658e+00   3.2308933e+00   1.6235252e+00   3.2598251e+00   1.9981947e+00   3.4398293e+00   1.9483704e+00   3.4922571e+00   1.9173288e+00   3.3585158e+00   1.8102442e+00   3.3713298e+00   2.3224862e+00   3.5690104e+00   2.2720056e+00   3.5391014e+00   1.6112974e+00   3.2365910e+00   1.6235252e+00   3.2598251e+00   1.9885549e+00   3.4730437e+00   1.9483704e+00   3.4922571e+00   1.8496610e+00   3.4204299e+00   1.8102442e+00   3.3713298e+00   2.3224862e+00   3.5690104e+00   2.2720056e+00   3.5391014e+00   1.5990992e+00   3.2283149e+00   1.6235252e+00   3.2598251e+00   1.9994372e+00   3.3306000e+00   1.9483704e+00   3.4922571e+00   1.6541953e+00   2.8748057e+00   1.8102442e+00   3.3713298e+00   2.3187087e+00   1.6307722e+00   2.0329117e+00   1.8021678e+00   2.3187087e+00   1.6481899e+00   2.0435762e+00   1.8212552e+00   2.3187035e+00   1.6505509e+00   2.0441008e+00   1.8265595e+00   2.3186404e+00   1.6494851e+00   2.0030296e+00   1.3819429e+00
   1.0000000e+00   2.3510774e+00   3.5756710e+00   2.2850452e+00   3.5402054e+00   1.6225157e+00   3.1888606e+00   1.6455033e+00   3.2616730e+00   2.0733077e+00   3.4628092e+00   2.0019706e+00   3.5075126e+00   1.9720867e+00   3.3058482e+00   1.8347352e+00   3.4563400e+00   2.3510774e+00   3.5756710e+00   2.2850452e+00   3.5402054e+00   1.6226963e+00   3.2369772e+00   1.6455033e+00   3.2616730e+00   2.0733077e+00   3.5523409e+00   2.0019706e+00   3.5075126e+00   1.9415912e+00   3.3942518e+00   1.8347352e+00   3.4563400e+00   2.3510774e+00   3.5756710e+00   2.2850452e+00   3.5402054e+00   1.6150291e+00   3.2430846e+00   1.6455033e+00   3.2616730e+00   2.0658870e+00   3.5819486e+00   2.0019706e+00   3.5075126e+00   1.8672148e+00   3.4218956e+00   1.8347352e+00   3.4563400e+00   2.3510774e+00   3.5756710e+00   2.2850452e+00   3.5402054e+00   1.6106220e+00   3.2404615e+00   1.6455033e+00   3.2616730e+00   2.0568296e+00   3.3877256e+00   2.0019706e+00   3.5075126e+00   1.6851310e+00   2.8877798e+00   1.8347352e+00   3.4563400e+00   2.3292317e+00   1.6440584e+00   2.0949166e+00   1.8690919e+00   2.3292317e+00   1.6617989e+00   2.1049648e+00   1.8810099e+00   2.3292213e+00   1.6642592e+00   2.1036123e+00   1.8921528e+00   2.3291255e+00   1.6631869e+00   2.0819775e+00   1.3853381e+00


==> Figures/Prct_SqErrChEst.txt <==
   (0)Percentile	(1)K=10ADC-CoI	(2)K=10unC-CoI	(3)K=10ADC-CoD1	(4)K=10unC-CoD1	(5)K=10ADC-CoDK	(6)K=10unC-CoDK	(7)K=10ADC-Cfree	(8)K=10unC-Cfree	
   0.0000000e+00   8.1050120e-04   1.0965284e-03   2.9304267e-05   1.7766234e-05   2.7607601e-05   1.5288796e-05   3.3618655e-07   1.2656491e-07
   1.0000000e-02   2.2492670e-03   2.7766884e-03   1.9284330e-04   1.7904729e-04   1.9928544e-04   1.5476563e-04   1.6011698e-04   1.1242999e-04
   2.0000000e-02   3.4231292e-03   4.1847103e-03   3.2310223e-04   3.2211380e-04   3.0125180e-04   2.8596310e-04   3.9820959e-04   3.8674414e-04
   3.0000000e-02   4.7138204e-03   5.7879598e-03   4.8700359e-04   4.8437529e-04   4.3500429e-04   4.0178544e-04   7.7219898e-04   8.8392217e-04
   4.0000000e-02   5.9938190e-03   7.4066256e-03   6.9278971e-04   6.7401621e-04   6.1892943e-04   5.7748931e-04   1.5714719e-03   1.5985213e-03
   5.0000000e-02   7.5147764e-03   9.2557560e-03   8.9407376e-04   8.9135570e-04   8.1436581e-04   7.8191495e-04   2.4592907e-03   2.5721423e-03
   6.0000000e-02   9.1204199e-03   1.1368230e-02   1.1007193e-03   1.1271228e-03   1.0477429e-03   1.0272082e-03   3.3131591e-03   3.7928272e-03
   7.0000000e-02   1.0877900e-02   1.3357180e-02   1.3139187e-03   1.3792278e-03   1.2891552e-03   1.3386110e-03   4.6801165e-03   5.3727086e-03
   8.0000000e-02   1.1902982e-02   1.4751392e-02   1.5539729e-03   1.6748576e-03   1.5594775e-03   1.6868650e-03   6.6521873e-03   7.2013928e-03
   9.0000000e-02   1.2667826e-02   1.5635164e-02   1.8575629e-03   2.0184208e-03   1.8506816e-03   2.0345356e-03   8.6835211e-03   9.2440243e-03
   1.0000000e-01   1.3485942e-02   1.6626113e-02   2.2139881e-03   2.4250522e-03   2.1765503e-03   2.4715824e-03   1.0631099e-02   1.1646526e-02
   1.1000000e-01   1.4517988e-02   1.7964850e-02   2.5995275e-03   2.9215604e-03   2.5699355e-03   2.9699943e-03   1.2885861e-02   1.4393130e-02
   1.2000000e-01   1.5391403e-02   1.9116792e-02   2.9987626e-03   3.4620731e-03   2.9825435e-03   3.5312076e-03   1.5621588e-02   1.7577136e-02
   1.3000000e-01   1.6307472e-02   2.0261768e-02   3.4436426e-03   4.0231078e-03   3.3936102e-03   4.0795565e-03   1.8693867e-02   2.1411876e-02
   1.4000000e-01   1.7206140e-02   2.1408736e-02   3.9013970e-03   4.6049267e-03   3.8856009e-03   4.6616772e-03   2.2231179e-02   2.5341395e-02
   1.5000000e-01   1.8099950e-02   2.2422748e-02   4.4510129e-03   5.2672595e-03   4.3939311e-03   5.3017786e-03   2.6382868e-02   2.9654907e-02
   1.6000000e-01   1.8979692e-02   2.3505075e-02   5.0653671e-03   6.0305735e-03   4.9642679e-03   6.0534569e-03   3.0856999e-02   3.4435239e-02
   1.7000000e-01   1.9987699e-02   2.4789543e-02   5.6768102e-03   6.7946916e-03   5.6148611e-03   6.8193967e-03   3.5837376e-02   3.9857922e-02
   1.8000000e-01   2.0936859e-02   2.6074515e-02   6.3972934e-03   7.6626813e-03   6.2884398e-03   7.6903357e-03   4.0982020e-02   4.5910059e-02
   1.9000000e-01   2.1815399e-02   2.7154040e-02   7.0940814e-03   8.5304264e-03   6.9948412e-03   8.6253064e-03   4.6325097e-02   5.2929185e-02
   2.0000000e-01   2.2586724e-02   2.8103789e-02   7.7956043e-03   9.4948720e-03   7.8709807e-03   9.6206842e-03   5.2430520e-02   6.0318528e-02
   2.1000000e-01   2.3242062e-02   2.8940555e-02   8.6251446e-03   1.0527207e-02   8.8307857e-03   1.0907481e-02   5.9475362e-02   6.8360377e-02
   2.2000000e-01   2.3865561e-02   2.9719390e-02   9.5799667e-03   1.1639953e-02   9.9143511e-03   1.2216310e-02   6.7105651e-02   7.7287094e-02
   2.3000000e-01   2.4478984e-02   3.0505014e-02   1.0522190e-02   1.2819048e-02   1.1138172e-02   1.3766113e-02   7.5198794e-02   8.6937929e-02
   2.4000000e-01   2.5067576e-02   3.1308002e-02   1.1444598e-02   1.4037392e-02   1.2544524e-02   1.5483626e-02   8.3957896e-02   9.7195030e-02
   2.5000000e-01   2.5705308e-02   3.2098699e-02   1.2475994e-02   1.5273121e-02   1.4074459e-02   1.7344267e-02   9.3219059e-02   1.0841582e-01
   2.6000000e-01   2.6342051e-02   3.2819189e-02   1.3560388e-02   1.6751052e-02   1.5627761e-02   1.9398185e-02   1.0289400e-01   1.1983995e-01
   2.7000000e-01   2.6952626e-02   3.3571626e-02   1.4868601e-02   1.8317966e-02   1.7327891e-02   2.1531501e-02   1.1349257e-01   1.3284847e-01
   2.8000000e-01   2.7530365e-02   3.4303854e-02   1.6258599e-02   2.0044891e-02   1.9054280e-02   2.3795525e-02   1.2483878e-01   1.4605140e-01
   2.9000000e-01   2.8113617e-02   3.5011544e-02   1.7810534e-02   2.2046233e-02   2.0897821e-02   2.6115665e-02   1.3676295e-01   1.5936372e-01
   3.0000000e-01   2.8683028e-02   3.5682021e-02   1.9407135e-02   2.4085755e-02   2.2732528e-02   2.8633540e-02   1.4930756e-01   1.7396947e-01
   3.1000000e-01   2.9225234e-02   3.6357672e-02   2.1220952e-02   2.6197375e-02   2.4746671e-02   3.1260516e-02   1.6276018e-01   1.8986784e-01
   3.2000000e-01   2.9755579e-02   3.6997343e-02   2.3097120e-02   2.8682706e-02   2.6904950e-02   3.3964324e-02   1.7695525e-01   2.0638589e-01
   3.3000000e-01   3.0273010e-02   3.7635768e-02   2.5097350e-02   3.1130062e-02   2.9188644e-02   3.6863344e-02   1.8989841e-01   2.2438060e-01
   3.4000000e-01   3.0781866e-02   3.8306046e-02   2.7184519e-02   3.3759775e-02   3.1474650e-02   4.0161098e-02   2.0373384e-01   2.4077649e-01
   3.5000000e-01   3.1293491e-02   3.8941037e-02   2.9417760e-02   3.6543993e-02   3.4110261e-02   4.3205887e-02   2.1850673e-01   2.5859680e-01
   3.6000000e-01   3.1796115e-02   3.9556710e-02   3.1743105e-02   3.9357432e-02   3.6739982e-02   4.6943730e-02   2.3386278e-01   2.7744394e-01
   3.7000000e-01   3.2305349e-02   4.0190651e-02   3.4317446e-02   4.2599889e-02   3.9531068e-02   5.0790432e-02   2.4982064e-01   2.9676486e-01
   3.8000000e-01   3.2798607e-02   4.0798325e-02   3.6831200e-02   4.6182882e-02   4.2480349e-02   5.4814757e-02   2.6689260e-01   3.1691871e-01
   3.9000000e-01   3.3294347e-02   4.1391593e-02   3.9551148e-02   4.9983353e-02   4.5995592e-02   5.9406771e-02   2.8351034e-01   3.3662080e-01
   4.0000000e-01   3.3765427e-02   4.1993375e-02   4.2575689e-02   5.3997918e-02   4.9657464e-02   6.3949675e-02   3.0089165e-01   3.5833958e-01
   4.1000000e-01   3.4241835e-02   4.2602199e-02   4.5891678e-02   5.8124125e-02   5.3618211e-02   6.8864082e-02   3.1745191e-01   3.8098252e-01
   4.2000000e-01   3.4706711e-02   4.3196373e-02   4.9924107e-02   6.2780421e-02   5.7818263e-02   7.4348734e-02   3.3532371e-01   4.0166883e-01
   4.3000000e-01   3.5150961e-02   4.3764314e-02   5.4044067e-02   6.7808873e-02   6.2410026e-02   8.0046592e-02   3.5293874e-01   4.2287794e-01
   4.4000000e-01   3.5590851e-02   4.4321899e-02   5.8367868e-02   7.2815403e-02   6.7149881e-02   8.5969628e-02   3.7099453e-01   4.4418907e-01
   4.5000000e-01   3.5983738e-02   4.4811406e-02   6.2788801e-02   7.8621721e-02   7.2235597e-02   9.2385580e-02   3.8844202e-01   4.6694766e-01
   4.6000000e-01   3.6385818e-02   4.5294165e-02   6.7303111e-02   8.4028387e-02   7.7498480e-02   9.9029052e-02   4.0607691e-01   4.8802284e-01
   4.7000000e-01   3.6749344e-02   4.5736834e-02   7.1807439e-02   8.9837549e-02   8.3188363e-02   1.0579614e-01   4.2378590e-01   5.0959490e-01
   4.8000000e-01   3.7120447e-02   4.6195223e-02   7.6829767e-02   9.5884718e-02   8.8540981e-02   1.1331806e-01   4.4171411e-01   5.3211182e-01
   4.9000000e-01   3.7480907e-02   4.6622790e-02   8.2331213e-02   1.0246375e-01   9.4022992e-02   1.2103910e-01   4.5874232e-01   5.5245891e-01
   5.0000000e-01   3.7801260e-02   4.7024921e-02   8.7624369e-02   1.0974503e-01   1.0005238e-01   1.2922950e-01   4.7553058e-01   5.7448714e-01
   5.1000000e-01   3.8143697e-02   4.7411156e-02   9.3590445e-02   1.1693253e-01   1.0635423e-01   1.3776691e-01   4.9282414e-01   5.9614093e-01
   5.2000000e-01   3.8483867e-02   4.7832441e-02   9.9285236e-02   1.2472365e-01   1.1350259e-01   1.4758341e-01   5.0916472e-01   6.1678633e-01
   5.3000000e-01   3.8804548e-02   4.8243805e-02   1.0618252e-01   1.3344405e-01   1.2127810e-01   1.5761680e-01   5.2489865e-01   6.3760272e-01
   5.4000000e-01   3.9142875e-02   4.8637831e-02   1.1309335e-01   1.4205254e-01   1.2962813e-01   1.6824782e-01   5.4037538e-01   6.5858762e-01
   5.5000000e-01   3.9509183e-02   4.9024673e-02   1.2121731e-01   1.5170577e-01   1.3845166e-01   1.7972182e-01   5.5553503e-01   6.7757341e-01
   5.6000000e-01   3.9887698e-02   4.9457851e-02   1.2994005e-01   1.6237117e-01   1.4794759e-01   1.9186458e-01   5.6938486e-01   6.9618644e-01
   5.7000000e-01   4.0277122e-02   4.9950603e-02   1.3931483e-01   1.7394045e-01   1.5770982e-01   2.0473518e-01   5.8215923e-01   7.1357845e-01
   5.8000000e-01   4.0708738e-02   5.0451860e-02   1.4915868e-01   1.8623558e-01   1.6854333e-01   2.1938059e-01   5.9610001e-01   7.3058194e-01
   5.9000000e-01   4.1237628e-02   5.1043952e-02   1.5949744e-01   1.9867261e-01   1.7941721e-01   2.3372099e-01   6.0806633e-01   7.4709440e-01
   6.0000000e-01   4.1850982e-02   5.1785752e-02   1.6929779e-01   2.1185902e-01   1.9173880e-01   2.4864141e-01   6.2002886e-01   7.6276834e-01
   6.1000000e-01   4.2762716e-02   5.2826119e-02   1.8030828e-01   2.2675459e-01   2.0293823e-01   2.6330101e-01   6.3152621e-01   7.7740490e-01
   6.2000000e-01   4.4261248e-02   5.4716191e-02   1.9237983e-01   2.4268465e-01   2.1453458e-01   2.7851324e-01   6.4298066e-01   7.9219400e-01
   6.3000000e-01   4.6743996e-02   5.8215882e-02   2.0475454e-01   2.5999868e-01   2.2776636e-01   2.9463340e-01   6.5353759e-01   8.0631762e-01
   6.4000000e-01   4.9556653e-02   6.1653596e-02   2.1861345e-01   2.7685848e-01   2.3992060e-01   3.1008647e-01   6.6381807e-01   8.1989924e-01
   6.5000000e-01   5.2031988e-02   6.4785815e-02   2.3344001e-01   2.9661702e-01   2.5334613e-01   3.2719807e-01   6.7294093e-01   8.3226428e-01
   6.6000000e-01   5.4571935e-02   6.7707028e-02   2.4849169e-01   3.1698297e-01   2.6763888e-01   3.4545836e-01   6.8166306e-01   8.4388427e-01
   6.7000000e-01   5.7318112e-02   7.1122561e-02   2.6437365e-01   3.3872658e-01   2.8183933e-01   3.6426642e-01   6.9002757e-01   8.5502147e-01
   6.8000000e-01   6.0610147e-02   7.5180604e-02   2.8251956e-01   3.6224210e-01   2.9630185e-01   3.8294893e-01   6.9778946e-01   8.6513561e-01
   6.9000000e-01   6.3908769e-02   7.9175175e-02   3.0170103e-01   3.8794774e-01   3.1244155e-01   4.0111487e-01   7.0482684e-01   8.7517247e-01
   7.0000000e-01   6.7727232e-02   8.4227965e-02   3.2287491e-01   4.1536159e-01   3.2801447e-01   4.2036804e-01   7.1147479e-01   8.8459982e-01
   7.1000000e-01   7.2190780e-02   8.9776882e-02   3.4409383e-01   4.4406744e-01   3.4353639e-01   4.4113597e-01   7.1753043e-01   8.9283148e-01
   7.2000000e-01   7.6425921e-02   9.5204832e-02   3.6634044e-01   4.7488172e-01   3.6017395e-01   4.6616758e-01   7.2335357e-01   9.0058209e-01
   7.3000000e-01   8.1264496e-02   1.0077739e-01   3.9053988e-01   5.0479047e-01   3.7833728e-01   4.9104382e-01   7.2857646e-01   9.0783072e-01
   7.4000000e-01   8.7985136e-02   1.0873344e-01   4.1610720e-01   5.3509350e-01   3.9695937e-01   5.1705809e-01   7.3332902e-01   9.1451086e-01
   7.5000000e-01   9.8363338e-02   1.2161452e-01   4.4083570e-01   5.6529228e-01   4.1720086e-01   5.4402607e-01   7.3839556e-01   9.2098569e-01
   7.6000000e-01   1.0643946e-01   1.3201755e-01   4.6402656e-01   5.9323150e-01   4.3794585e-01   5.7117061e-01   7.4287869e-01   9.2667929e-01
   7.7000000e-01   1.1523890e-01   1.4257624e-01   4.8648276e-01   6.2012294e-01   4.5655802e-01   5.9677902e-01   7.4706556e-01   9.3244419e-01
   7.8000000e-01   1.2648730e-01   1.5740089e-01   5.0991906e-01   6.4876635e-01   4.7713989e-01   6.2298680e-01   7.5136104e-01   9.3748516e-01
   7.9000000e-01   1.3566750e-01   1.7002461e-01   5.3095563e-01   6.7444230e-01   4.9846431e-01   6.4928360e-01   7.5528699e-01   9.4295465e-01
   8.0000000e-01   1.4588345e-01   1.8276834e-01   5.5138049e-01   7.0116435e-01   5.1969832e-01   6.7533406e-01   7.5928524e-01   9.4745368e-01
   8.1000000e-01   1.5881130e-01   1.9779750e-01   5.7264544e-01   7.2712556e-01   5.4242870e-01   7.0027620e-01   7.6309937e-01   9.5212694e-01
   8.2000000e-01   1.7682010e-01   2.2050626e-01   5.9430258e-01   7.5157134e-01   5.6343633e-01   7.2469056e-01   7.6687905e-01   9.5699790e-01
   8.3000000e-01   1.9311029e-01   2.4165101e-01   6.1562236e-01   7.7722072e-01   5.8484886e-01   7.4942831e-01   7.7050196e-01   9.6142090e-01
   8.4000000e-01   2.1242829e-01   2.6289869e-01   6.3653470e-01   8.0374785e-01   6.0560719e-01   7.7376997e-01   7.7420015e-01   9.6573462e-01
   8.5000000e-01   2.3398886e-01   2.9213747e-01   6.5837628e-01   8.2996851e-01   6.2613863e-01   7.9803071e-01   7.7794993e-01   9.7038208e-01
   8.6000000e-01   2.5774490e-01   3.2194686e-01   6.7705287e-01   8.5548942e-01   6.4401151e-01   8.2066379e-01   7.8183322e-01   9.7482544e-01
   8.7000000e-01   2.8416408e-01   3.5619752e-01   6.9482683e-01   8.7590678e-01   6.6203587e-01   8.4358619e-01   7.8545920e-01   9.7930501e-01
   8.8000000e-01   3.0954109e-01   3.8554747e-01   7.1037287e-01   8.9437698e-01   6.8150736e-01   8.6595878e-01   7.8941823e-01   9.8401124e-01
   8.9000000e-01   3.3025558e-01   4.1170756e-01   7.2350223e-01   9.1165668e-01   6.9861468e-01   8.8804002e-01   7.9326533e-01   9.8857933e-01
   9.0000000e-01   3.5301830e-01   4.4099264e-01   7.3444810e-01   9.2493567e-01   7.1555838e-01   9.0722343e-01   7.9745812e-01   9.9342800e-01
   9.1000000e-01   3.7827389e-01   4.7288153e-01   7.4431873e-01   9.3761811e-01   7.2993368e-01   9.2392153e-01   8.0163016e-01   9.9833767e-01
   9.2000000e-01   4.1050843e-01   5.1370394e-01   7.5411602e-01   9.4894040e-01   7.4294525e-01   9.3834056e-01   8.0581850e-01   1.0033254e+00
   9.3000000e-01   4.4654628e-01   5.5616833e-01   7.6411918e-01   9.6020526e-01   7.5493025e-01   9.5183924e-01   8.1056357e-01   1.0087671e+00
   9.4000000e-01   4.8407732e-01   6.0508845e-01   7.7320547e-01   9.7044510e-01   7.6599267e-01   9.6434504e-01   8.1570815e-01   1.0148022e+00
   9.5000000e-01   5.3197519e-01   6.6667850e-01   7.8237944e-01   9.8117686e-01   7.7709843e-01   9.7655028e-01   8.2149301e-01   1.0215180e+00
   9.6000000e-01   5.8905838e-01   7.3665651e-01   7.9285445e-01   9.9241463e-01   7.8834348e-01   9.8942106e-01   8.2811948e-01   1.0286978e+00
   9.7000000e-01   6.3397212e-01   7.8994336e-01   8.0451029e-01   1.0046907e+00   8.0095275e-01   1.0027048e+00   8.3539201e-01   1.0372535e+00
   9.8000000e-01   6.7631482e-01   8.4452720e-01   8.1684849e-01   1.0195534e+00   8.1617513e-01   1.0180609e+00   8.4562352e-01   1.0484989e+00
   9.9000000e-01   7.2848200e-01   9.1201098e-01   8.3492293e-01   1.0404693e+00   8.3591508e-01   1.0392486e+00   8.6080233e-01   1.0665838e+00
   1.0000000e+00   9.0114035e-01   1.1074656e+00   9.2795581e-01   1.1366082e+00   9.2721790e-01   1.1457718e+00   9.6059821e-01   1.1891377e+00


==> Figures/Prct_SqErrChEst_equalQbit.txt <==
   (0)Percentile	(1)K=10ADC-CoI	(2)K=10unC-CoI	(3)K=10ADC-CoD1	(4)K=10unC-CoD1	(5)K=10ADC-CoDK	(6)K=10unC-CoDK	(7)K=10ADC-Cfree	(8)K=10unC-Cfree	
   0.0000000e+00   3.1647824e-03   4.0202618e-03   9.7527611e-05   3.6022846e-05   1.2009436e-04   1.6434848e-05   6.8994786e-04   7.8957815e-04
   1.0000000e-02   7.4484185e-03   9.3864813e-03   4.8500380e-04   3.6863859e-04   2.5575671e-04   1.6556721e-04   1.3762175e-03   1.1849333e-03
   2.0000000e-02   1.1615069e-02   1.4207185e-02   6.7736574e-04   5.9381112e-04   4.3660121e-04   3.3667598e-04   1.8092869e-03   1.6492821e-03
   3.0000000e-02   1.3701318e-02   1.6980180e-02   8.3309079e-04   7.4710412e-04   6.3563700e-04   5.9244859e-04   2.4394737e-03   2.5069751e-03
   4.0000000e-02   1.7790237e-02   2.1989417e-02   1.0093006e-03   9.3940618e-04   8.1048977e-04   7.5600123e-04   3.3048535e-03   3.7053113e-03
   5.0000000e-02   2.1588647e-02   2.6909996e-02   1.2414801e-03   1.2580651e-03   1.0019875e-03   9.4933582e-04   4.5129630e-03   5.2521942e-03
   6.0000000e-02   2.4067134e-02   2.9693771e-02   1.5034772e-03   1.6255677e-03   1.1916847e-03   1.1947381e-03   6.0331372e-03   7.2359925e-03
   7.0000000e-02   2.7099701e-02   3.3467512e-02   1.7509271e-03   1.9652496e-03   1.4132323e-03   1.4936977e-03   7.9784710e-03   9.6667312e-03
   8.0000000e-02   3.0377392e-02   3.7577250e-02   2.0643489e-03   2.3328303e-03   1.6708032e-03   1.8309044e-03   1.0265697e-02   1.2677009e-02
   9.0000000e-02   3.4152351e-02   4.2324692e-02   2.4112527e-03   2.7831483e-03   1.9562188e-03   2.2158662e-03   1.3056110e-02   1.6051465e-02
   1.0000000e-01   3.7621160e-02   4.6571827e-02   2.7786373e-03   3.2379533e-03   2.3349261e-03   2.6979096e-03   1.6416227e-02   2.0398641e-02
   1.1000000e-01   3.9976458e-02   4.9718969e-02   3.1804130e-03   3.7236767e-03   2.7917060e-03   3.2689451e-03   2.0158805e-02   2.5038347e-02
   1.2000000e-01   4.2260622e-02   5.2563140e-02   3.7306533e-03   4.4030601e-03   3.3327199e-03   3.9413458e-03   2.4516825e-02   3.0689586e-02
   1.3000000e-01   4.4408838e-02   5.5160450e-02   4.3463836e-03   5.2485337e-03   3.9197358e-03   4.7300903e-03   2.9735605e-02   3.6917798e-02
   1.4000000e-01   4.6746162e-02   5.8118965e-02   4.9368949e-03   6.0522789e-03   4.5713789e-03   5.5026394e-03   3.5392019e-02   4.4103691e-02
   1.5000000e-01   4.9502174e-02   6.1567502e-02   5.6857172e-03   6.9638994e-03   5.2875934e-03   6.4210119e-03   4.1479005e-02   5.1938608e-02
   1.6000000e-01   5.2947871e-02   6.5258058e-02   6.6506081e-03   8.1428924e-03   5.9645724e-03   7.2656530e-03   4.8546334e-02   6.0810147e-02
   1.7000000e-01   5.5934655e-02   6.9230444e-02   7.8064233e-03   9.6379741e-03   6.7011865e-03   8.1713348e-03   5.5966286e-02   7.0260023e-02
   1.8000000e-01   5.9004761e-02   7.3396372e-02   8.8398581e-03   1.1172001e-02   7.4947204e-03   9.1689689e-03   6.4177303e-02   8.1021686e-02
   1.9000000e-01   6.1504605e-02   7.6676000e-02   9.9860949e-03   1.2519544e-02   8.3824970e-03   1.0303395e-02   7.3954933e-02   9.2929523e-02
   2.0000000e-01   6.3639361e-02   7.9304211e-02   1.1168445e-02   1.4025396e-02   9.3331324e-03   1.1643420e-02   8.4248406e-02   1.0590247e-01
   2.1000000e-01   6.5572438e-02   8.1564074e-02   1.2624245e-02   1.5808486e-02   1.0442865e-02   1.2962046e-02   9.5095125e-02   1.1975044e-01
   2.2000000e-01   6.7394685e-02   8.3559361e-02   1.4064261e-02   1.7745276e-02   1.1656119e-02   1.4484801e-02   1.0673310e-01   1.3484292e-01
   2.3000000e-01   6.8908113e-02   8.5607785e-02   1.5912048e-02   1.9885461e-02   1.2948645e-02   1.6114840e-02   1.1926570e-01   1.5039223e-01
   2.4000000e-01   7.0377211e-02   8.7611914e-02   1.7659157e-02   2.2042669e-02   1.4423903e-02   1.7971786e-02   1.3327165e-01   1.6752095e-01
   2.5000000e-01   7.2120940e-02   8.9651078e-02   1.9793576e-02   2.4463391e-02   1.5945158e-02   1.9964859e-02   1.4782110e-01   1.8666776e-01
   2.6000000e-01   7.3737558e-02   9.1596008e-02   2.2034786e-02   2.7441857e-02   1.7631465e-02   2.2090073e-02   1.6334259e-01   2.0637758e-01
   2.7000000e-01   7.5339909e-02   9.3613030e-02   2.4227610e-02   3.0246205e-02   1.9281094e-02   2.4324005e-02   1.8030563e-01   2.2721433e-01
   2.8000000e-01   7.7043074e-02   9.5579150e-02   2.6657869e-02   3.3462328e-02   2.1043335e-02   2.6466842e-02   1.9703407e-01   2.4854651e-01
   2.9000000e-01   7.8632955e-02   9.7674604e-02   2.9365121e-02   3.6850740e-02   2.2961598e-02   2.8852752e-02   2.1375997e-01   2.6994486e-01
   3.0000000e-01   8.0184960e-02   9.9537955e-02   3.2098386e-02   4.0171000e-02   2.5010818e-02   3.1406590e-02   2.3138893e-01   2.9219248e-01
   3.1000000e-01   8.1640007e-02   1.0131091e-01   3.4707653e-02   4.3515759e-02   2.7383790e-02   3.4456333e-02   2.4960187e-01   3.1565353e-01
   3.2000000e-01   8.3005796e-02   1.0303662e-01   3.7321988e-02   4.7217142e-02   2.9674701e-02   3.7572816e-02   2.6863139e-01   3.4058317e-01
   3.3000000e-01   8.4336159e-02   1.0466988e-01   4.0220076e-02   5.1144782e-02   3.2269614e-02   4.0817428e-02   2.8797472e-01   3.6405505e-01
   3.4000000e-01   8.5603794e-02   1.0630117e-01   4.3647494e-02   5.5276933e-02   3.5203864e-02   4.4537484e-02   3.0749339e-01   3.8812676e-01
   3.5000000e-01   8.6811608e-02   1.0781302e-01   4.7405259e-02   5.9884551e-02   3.7931974e-02   4.7999379e-02   3.2602018e-01   4.1372728e-01
   3.6000000e-01   8.7957203e-02   1.0923711e-01   5.1271651e-02   6.5263284e-02   4.1037558e-02   5.1962878e-02   3.4691239e-01   4.3983483e-01
   3.7000000e-01   8.9058954e-02   1.1072135e-01   5.5774723e-02   7.1348411e-02   4.4251274e-02   5.5856186e-02   3.6801037e-01   4.6581717e-01
   3.8000000e-01   9.0158228e-02   1.1204981e-01   6.1329610e-02   7.8629494e-02   4.7539277e-02   6.0116182e-02   3.8854963e-01   4.9215852e-01
   3.9000000e-01   9.1183808e-02   1.1336304e-01   6.6972697e-02   8.6148692e-02   5.1232995e-02   6.4791934e-02   4.0818049e-01   5.1594705e-01
   4.0000000e-01   9.2247024e-02   1.1462751e-01   7.3465577e-02   9.3908852e-02   5.5045202e-02   6.9763048e-02   4.2874923e-01   5.4197862e-01
   4.1000000e-01   9.3233393e-02   1.1584703e-01   8.0142854e-02   1.0267045e-01   5.9098821e-02   7.5040243e-02   4.4910979e-01   5.6739182e-01
   4.2000000e-01   9.4193724e-02   1.1708063e-01   8.6993367e-02   1.1211979e-01   6.3721726e-02   8.0059281e-02   4.6897025e-01   5.9174779e-01
   4.3000000e-01   9.5212675e-02   1.1822547e-01   9.5207063e-02   1.2148928e-01   6.8031304e-02   8.6382727e-02   4.8647885e-01   6.1443763e-01
   4.4000000e-01   9.6125125e-02   1.1937360e-01   1.0336006e-01   1.3089288e-01   7.3149374e-02   9.3322027e-02   5.0511538e-01   6.3732631e-01
   4.5000000e-01   9.7030680e-02   1.2048404e-01   1.1118892e-01   1.4143487e-01   7.8596653e-02   1.0008672e-01   5.2166874e-01   6.5830843e-01
   4.6000000e-01   9.7968359e-02   1.2166303e-01   1.1977485e-01   1.5267148e-01   8.4020522e-02   1.0721700e-01   5.3807356e-01   6.7854439e-01
   4.7000000e-01   9.8912313e-02   1.2281165e-01   1.2833814e-01   1.6418275e-01   8.9340005e-02   1.1462804e-01   5.5332764e-01   6.9927783e-01
   4.8000000e-01   9.9866229e-02   1.2390092e-01   1.3687550e-01   1.7525632e-01   9.5766659e-02   1.2288864e-01   5.6880195e-01   7.1812794e-01
   4.9000000e-01   1.0077051e-01   1.2505782e-01   1.4545917e-01   1.8620168e-01   1.0270715e-01   1.3153534e-01   5.8344961e-01   7.3661463e-01
   5.0000000e-01   1.0170002e-01   1.2611161e-01   1.5405228e-01   1.9715139e-01   1.0968128e-01   1.4029606e-01   5.9724867e-01   7.5402624e-01
   5.1000000e-01   1.0254838e-01   1.2723661e-01   1.6318341e-01   2.0856041e-01   1.1767180e-01   1.5087592e-01   6.1109474e-01   7.7178332e-01
   5.2000000e-01   1.0341286e-01   1.2826282e-01   1.7357780e-01   2.2233333e-01   1.2668154e-01   1.6248847e-01   6.2508247e-01   7.8768083e-01
   5.3000000e-01   1.0425644e-01   1.2938665e-01   1.8403735e-01   2.3704887e-01   1.3575023e-01   1.7437186e-01   6.3722278e-01   8.0362223e-01
   5.4000000e-01   1.0507200e-01   1.3047916e-01   1.9656470e-01   2.5113570e-01   1.4528314e-01   1.8690533e-01   6.4883938e-01   8.1893348e-01
   5.5000000e-01   1.0590813e-01   1.3152159e-01   2.1007319e-01   2.6814770e-01   1.5560844e-01   1.9969662e-01   6.6011178e-01   8.3205809e-01
   5.6000000e-01   1.0666611e-01   1.3255952e-01   2.2542439e-01   2.8815577e-01   1.6676008e-01   2.1285613e-01   6.7050108e-01   8.4411235e-01
   5.7000000e-01   1.0745403e-01   1.3352912e-01   2.4102850e-01   3.1015452e-01   1.7804166e-01   2.2920213e-01   6.8022654e-01   8.5577298e-01
   5.8000000e-01   1.0819527e-01   1.3449036e-01   2.5621091e-01   3.3087651e-01   1.9070845e-01   2.4507241e-01   6.8855587e-01   8.6695085e-01
   5.9000000e-01   1.0895273e-01   1.3540069e-01   2.7276211e-01   3.5250261e-01   2.0481571e-01   2.6289278e-01   6.9607409e-01   8.7634089e-01
   6.0000000e-01   1.0964607e-01   1.3634291e-01   2.8917228e-01   3.7552147e-01   2.1997034e-01   2.8203323e-01   7.0297170e-01   8.8523437e-01
   6.1000000e-01   1.1035773e-01   1.3716341e-01   3.0678429e-01   3.9728256e-01   2.3514602e-01   3.0232706e-01   7.0919348e-01   8.9333434e-01
   6.2000000e-01   1.1101276e-01   1.3804151e-01   3.2480789e-01   4.1850594e-01   2.5158538e-01   3.2261871e-01   7.1496943e-01   9.0065885e-01
   6.3000000e-01   1.1168687e-01   1.3885328e-01   3.4409768e-01   4.4115237e-01   2.6820051e-01   3.4350319e-01   7.2045860e-01   9.0716867e-01
   6.4000000e-01   1.1230689e-01   1.3971367e-01   3.6520236e-01   4.6547718e-01   2.8450998e-01   3.6382003e-01   7.2549455e-01   9.1304784e-01
   6.5000000e-01   1.1297000e-01   1.4049060e-01   3.8962043e-01   4.9342206e-01   3.0114520e-01   3.8505218e-01   7.3024899e-01   9.1892139e-01
   6.6000000e-01   1.1371069e-01   1.4124545e-01   4.1388105e-01   5.2506394e-01   3.1745324e-01   4.0687972e-01   7.3473661e-01   9.2414074e-01
   6.7000000e-01   1.1439436e-01   1.4205457e-01   4.3940363e-01   5.5731528e-01   3.3452410e-01   4.2847837e-01   7.3890905e-01   9.2893682e-01
   6.8000000e-01   1.1511981e-01   1.4292046e-01   4.6350948e-01   5.8746729e-01   3.5119980e-01   4.5045281e-01   7.4275560e-01   9.3330708e-01
   6.9000000e-01   1.1585788e-01   1.4379676e-01   4.8839302e-01   6.2096270e-01   3.6964241e-01   4.7398937e-01   7.4656860e-01   9.3765910e-01
   7.0000000e-01   1.1657418e-01   1.4467024e-01   5.1378215e-01   6.5197376e-01   3.8785222e-01   4.9509360e-01   7.5002838e-01   9.4188781e-01
   7.1000000e-01   1.1734073e-01   1.4561264e-01   5.3574884e-01   6.7974026e-01   4.0593649e-01   5.1810882e-01   7.5337434e-01   9.4591760e-01
   7.2000000e-01   1.1821783e-01   1.4653388e-01   5.5566786e-01   7.0551219e-01   4.2356639e-01   5.4103077e-01   7.5665391e-01   9.4982275e-01
   7.3000000e-01   1.1914797e-01   1.4757315e-01   5.7379502e-01   7.2969496e-01   4.4251338e-01   5.6376510e-01   7.5985758e-01   9.5360338e-01
   7.4000000e-01   1.2020089e-01   1.4879137e-01   5.9313010e-01   7.5381850e-01   4.6007995e-01   5.8637442e-01   7.6300585e-01   9.5712040e-01
   7.5000000e-01   1.2139846e-01   1.5022110e-01   6.1263110e-01   7.7787570e-01   4.7815996e-01   6.0851849e-01   7.6590382e-01   9.6059856e-01
   7.6000000e-01   1.2286153e-01   1.5190716e-01   6.3082590e-01   8.0062473e-01   4.9663564e-01   6.2993424e-01   7.6893561e-01   9.6407260e-01
   7.7000000e-01   1.2484773e-01   1.5411637e-01   6.4675498e-01   8.2198643e-01   5.1506018e-01   6.5337983e-01   7.7185381e-01   9.6743454e-01
   7.8000000e-01   1.2811561e-01   1.5772521e-01   6.6234032e-01   8.4107553e-01   5.3687202e-01   6.7946995e-01   7.7474560e-01   9.7046597e-01
   7.9000000e-01   1.3460465e-01   1.6592589e-01   6.7579062e-01   8.5834862e-01   5.5972860e-01   7.0552946e-01   7.7745096e-01   9.7368692e-01
   8.0000000e-01   1.4576140e-01   1.8178460e-01   6.8894887e-01   8.7284020e-01   5.8278849e-01   7.3299168e-01   7.8027710e-01   9.7687903e-01
   8.1000000e-01   1.5565473e-01   1.9391592e-01   6.9972569e-01   8.8639847e-01   6.0523813e-01   7.6131557e-01   7.8304414e-01   9.7992863e-01
   8.2000000e-01   1.6469568e-01   2.0515791e-01   7.1032701e-01   8.9764529e-01   6.2618969e-01   7.8826492e-01   7.8595952e-01   9.8327506e-01
   8.3000000e-01   1.7462303e-01   2.1725115e-01   7.1997203e-01   9.0894083e-01   6.4754654e-01   8.1447405e-01   7.8881626e-01   9.8656597e-01
   8.4000000e-01   1.8538360e-01   2.3061472e-01   7.2880523e-01   9.1883323e-01   6.6735764e-01   8.3841246e-01   7.9174407e-01   9.8978844e-01
   8.5000000e-01   1.9768819e-01   2.4595217e-01   7.3660451e-01   9.2770620e-01   6.8556408e-01   8.6150312e-01   7.9466829e-01   9.9315055e-01
   8.6000000e-01   2.1226163e-01   2.6420386e-01   7.4402873e-01   9.3613553e-01   7.0142146e-01   8.8036985e-01   7.9767162e-01   9.9669375e-01
   8.7000000e-01   2.2539422e-01   2.8093215e-01   7.5122305e-01   9.4374739e-01   7.1383444e-01   8.9669683e-01   8.0051148e-01   1.0000306e+00
   8.8000000e-01   2.4019720e-01   2.9810614e-01   7.5784670e-01   9.5144268e-01   7.2536476e-01   9.1046988e-01   8.0363578e-01   1.0035841e+00
   8.9000000e-01   2.6329424e-01   3.2786077e-01   7.6428556e-01   9.5907727e-01   7.3633961e-01   9.2352298e-01   8.0702119e-01   1.0074117e+00
   9.0000000e-01   2.9087204e-01   3.6237352e-01   7.7049181e-01   9.6624508e-01   7.4529626e-01   9.3506719e-01   8.1049150e-01   1.0110672e+00
   9.1000000e-01   3.1452259e-01   3.9166320e-01   7.7680570e-01   9.7320213e-01   7.5444265e-01   9.4622221e-01   8.1409908e-01   1.0151655e+00
   9.2000000e-01   3.4346487e-01   4.2855468e-01   7.8316097e-01   9.8015544e-01   7.6274691e-01   9.5609460e-01   8.1784946e-01   1.0195241e+00
   9.3000000e-01   3.8604033e-01   4.8344907e-01   7.8943135e-01   9.8734965e-01   7.7141636e-01   9.6620032e-01   8.2196029e-01   1.0240792e+00
   9.4000000e-01   4.1643613e-01   5.1827533e-01   7.9580787e-01   9.9517616e-01   7.8031372e-01   9.7598337e-01   8.2635340e-01   1.0289792e+00
   9.5000000e-01   4.5040118e-01   5.6273152e-01   8.0306860e-01   1.0030510e+00   7.8959810e-01   9.8659457e-01   8.3134748e-01   1.0344980e+00
   9.6000000e-01   5.1755240e-01   6.4167811e-01   8.1095125e-01   1.0119475e+00   7.9897920e-01   9.9784727e-01   8.3728129e-01   1.0409655e+00
   9.7000000e-01   5.8850615e-01   7.3737227e-01   8.2012983e-01   1.0214506e+00   8.0962679e-01   1.0103848e+00   8.4448037e-01   1.0490180e+00
   9.8000000e-01   6.5570666e-01   8.1785611e-01   8.3059469e-01   1.0332301e+00   8.2289536e-01   1.0251225e+00   8.5398344e-01   1.0593011e+00
   9.9000000e-01   7.1741334e-01   8.9827303e-01   8.4659327e-01   1.0510544e+00   8.4159406e-01   1.0466116e+00   8.6743046e-01   1.0753876e+00
   1.0000000e+00   9.4958478e-01   1.1646064e+00   9.3256299e-01   1.1627609e+00   9.6773214e-01   1.1821187e+00   9.6742176e-01   1.1666353e+00


==> Figures/SE_Eq_minPilot_Qbit.txt <==
   (0)Mrange	(1)K=10MR-Eq-bit-ADC-CoI	(2)K=10RZF-Eq-bit-ADC-CoI	(3)K=10SMMSE-Eq-bit-ADC-CoI	(4)K=10MR-Eq-bit-unC-CoI	(5)K=10RZF-Eq-bit-unC-CoI	(6)K=10SMMSE-Eq-bit-unC-CoI	(7)K=10MR-Eq-bit-ADC-CoD1	(8)K=10RZF-Eq-bit-ADC-CoD1	(9)K=10SMMSE-Eq-bit-ADC-CoD1	(10)K=10MR-Eq-bit-unC-CoD1	(11)K=10RZF-Eq-bit-unC-CoD1	(12)K=10SMMSE-Eq-bit-unC-CoD1	(13)K=10MR-Eq-bit-ADC-CoDK	(14)K=10RZF-Eq-bit-ADC-CoDK	(15)K=10SMMSE-Eq-bit-ADC-CoDK	(16)K=10MR-Eq-bit-unC-CoDK	(17)K=10RZF-Eq-bit-unC-CoDK	(18)K=10SMMSE-Eq-bit-unC-CoDK	(19)K=10MR-Eq-bit-ADC-Cfree	(20)K=10RZF-Eq-bit-ADC-Cfree	(21)K=10SMMSE-Eq-bit-ADC-Cfree	(22)K=10MR-Eq-bit-unC-Cfree	(23)K=10RZF-Eq-bit-unC-Cfree	(24)K=10SMMSE-Eq-bit-unC-Cfree	(25)K=10MR-min_pilot-ADC-CoI	(26)K=10RZF-min_pilot-ADC-CoI	(27)K=10SMMSE-min_pilot-ADC-CoI	(28)K=10MR-min_pilot-unC-CoI	(29)K=10RZF-min_pilot-unC-CoI	(30)K=10SMMSE-min_pilot-unC-CoI	(31)K=10MR-min_pilot-ADC-CoD1	(32)K=10RZF-min_pilot-ADC-CoD1	(33)K=10SMMSE-min_pilot-ADC-CoD1	(34)K=10MR-min_pilot-unC-CoD1	(35)K=10RZF-min_pilot-unC-CoD1	(36)K=10SMMSE-min_pilot-unC-CoD1	(37)K=10MR-min_pilot-ADC-CoDK	(38)K=10RZF-min_pilot-ADC-CoDK	(39)K=10SMMSE-min_pilot-ADC-CoDK	(40)K=10MR-min_pilot-unC-CoDK	(41)K=10RZF-min_pilot-unC-CoDK	(42)K=10SMMSE-min_pilot-unC-CoDK	(43)K=10MR-min_pilot-ADC-Cfree	(44)K=10RZF-min_pilot-ADC-Cfree	(45)K=10SMMSE-min_pilot-ADC-Cfree	(46)K=10MR-min_pilot-unC-Cfree	(47)K=10RZF-min_pilot-unC-Cfree	(48)K=10SMMSE-min_pilot-unC-Cfree	(49)K=10Cl_form-Eq-bit--CoI	(50)K=10Cl_form-Eq-bit--CoD1	(51)K=10Cl_form-Eq-bit--CoDK	(52)K=10Cl_form-Eq-bit--Cfree	(53)K=10Cl_form-min_pilot--CoI	(54)K=10Cl_form-min_pilot--CoD1	(55)K=10Cl_form-min_pilot--CoDK	(56)K=10Cl_form-min_pilot--Cfree	
   2.5000000e+01   1.0621046e+00   2.0443876e+00   2.0507955e+00   1.0421569e+00   2.0597759e+00   2.0761937e+00   8.5265968e-01   2.0575430e+00   2.0979514e+00   8.4477346e-01   2.1038745e+00   2.1265145e+00   1.0021373e+00   2.0638602e+00   2.0714876e+00   9.6516663e-01   2.0900735e+00   2.1019474e+00   1.1635357e+00   2.3859522e+00   2.3864621e+00   1.0611120e+00   2.5718142e+00   2.5854670e+00   1.0621046e+00   2.0443876e+00   2.0507955e+00   1.0421569e+00   2.0597759e+00   2.0761937e+00   8.4954494e-01   2.1358410e+00   2.1567368e+00   8.4477346e-01   2.1038745e+00   2.1342119e+00   1.0000005e+00   2.0683539e+00   2.0747712e+00   9.6516663e-01   2.0900735e+00   2.1038490e+00   1.1235884e+00   2.6014627e+00   2.6120677e+00   1.0611120e+00   2.5718142e+00   2.5927165e+00   1.0417398e+00   8.2803269e-01   9.5506373e-01   1.0214899e+00   1.0417398e+00   8.4604539e-01   9.5966072e-01   1.0595334e+00
   5.0000000e+01   1.5495001e+00   2.9701336e+00   2.9286799e+00   1.5264814e+00   2.9804466e+00   2.9954913e+00   1.2930943e+00   3.1111418e+00   3.1503126e+00   1.2824893e+00   3.2025832e+00   3.2206401e+00   1.4687880e+00   2.9691100e+00   2.9084676e+00   1.4221375e+00   3.0224880e+00   3.0284762e+00   1.3935981e+00   3.1316775e+00   3.0015889e+00   1.2682770e+00   3.5468440e+00   3.5288301e+00   1.5495001e+00   2.9701336e+00   2.9286799e+00   1.5264814e+00   2.9804466e+00   2.9954913e+00   1.2909804e+00   3.2874459e+00   3.2928429e+00   1.2824893e+00   3.2025832e+00   3.2347198e+00   1.4660547e+00   2.9825152e+00   2.9497654e+00   1.4221375e+00   3.0224880e+00   3.0323509e+00   1.3237689e+00   3.6590696e+00   3.6566744e+00   1.2682770e+00   3.5468440e+00   3.5589521e+00   1.5214075e+00   1.2609365e+00   1.4149322e+00   1.2106011e+00   1.5214075e+00   1.2857894e+00   1.4208226e+00   1.2647479e+00
   7.5000000e+01   1.8711228e+00   3.5088063e+00   3.3638702e+00   1.8452457e+00   3.5234648e+00   3.5354161e+00   1.6087465e+00   3.7383952e+00   3.5524457e+00   1.5977147e+00   3.8549973e+00   3.8735041e+00   1.7836434e+00   3.5046832e+00   3.2688279e+00   1.7310460e+00   3.5680096e+00   3.5707749e+00   1.5843901e+00   3.5852344e+00   2.9004943e+00   1.4289459e+00   4.2122364e+00   4.1668161e+00   1.8711228e+00   3.5088063e+00   3.3638702e+00   1.8452457e+00   3.5234648e+00   3.5354161e+00   1.6034911e+00   3.9548547e+00   3.9161488e+00   1.5977147e+00   3.8549973e+00   3.8869527e+00   1.7785596e+00   3.5215869e+00   3.2984399e+00   1.7310460e+00   3.5680096e+00   3.5762930e+00   1.4952823e+00   4.3468113e+00   4.3313611e+00   1.4289459e+00   4.2122364e+00   4.2221012e+00   1.8481430e+00   1.5858317e+00   1.7363072e+00   1.3736795e+00   1.8481430e+00   1.6134751e+00   1.7429792e+00   1.4359535e+00
   1.0000000e+02   2.1113162e+00   3.9137993e+00   3.6466138e+00   2.0819775e+00   3.9140315e+00   3.9251519e+00   1.8893154e+00   4.1722912e+00   3.6017238e+00   1.8731655e+00   4.2981096e+00   4.3136325e+00   2.0419433e+00   3.8813660e+00   3.4046423e+00   1.9810522e+00   3.9374727e+00   3.9385507e+00   1.6929152e+00   3.8480524e+00   2.5242469e+00   1.5262077e+00   4.6330025e+00   4.5615229e+00   2.1113162e+00   3.9137993e+00   3.6466138e+00   2.0819775e+00   3.9140315e+00   3.9251519e+00   1.8821968e+00   4.4105741e+00   4.3095522e+00   1.8731655e+00   4.2981096e+00   4.3290492e+00   2.0364508e+00   3.8998507e+00   3.4258655e+00   1.9810522e+00   3.9374727e+00   3.9443692e+00   1.5880670e+00   4.8055576e+00   4.7772857e+00   1.5262077e+00   4.6330025e+00   4.6412808e+00   2.0984800e+00   1.8629151e+00   1.9964746e+00   1.4748464e+00   2.0984800e+00   1.8925585e+00   2.0034421e+00   1.5421335e+00


==> Figures/SE_QbitPw_GP.txt <==
   (0)SNRrange	(1)M=100K=10MR-Hw-mPi-PwFx-ADC-CoI	(2)M=100K=10RZF-Hw-mPi-PwFx-ADC-CoI	(3)M=100K=10MR-Hw-mPi-PwFx-unC-CoI	(4)M=100K=10RZF-Hw-mPi-PwFx-unC-CoI	(5)M=100K=10MR-Hw-mPi-PwFx-ADC-CoD1	(6)M=100K=10RZF-Hw-mPi-PwFx-ADC-CoD1	(7)M=100K=10MR-Hw-mPi-PwFx-unC-CoD1	(8)M=100K=10RZF-Hw-mPi-PwFx-unC-CoD1	(9)M=100K=10MR-Hw-mPi-PwFx-ADC-CoDK	(10)M=100K=10RZF-Hw-mPi-PwFx-ADC-CoDK	(11)M=100K=10MR-Hw-mPi-PwFx-unC-CoDK	(12)M=100K=10RZF-Hw-mPi-PwFx-unC-CoDK	(13)M=100K=10MR-Hw-mPi-PwFx-ADC-Cfree	(14)M=100K=10RZF-Hw-mPi-PwFx-ADC-Cfree	(15)M=100K=10MR-Hw-mPi-PwFx-unC-Cfree	(16)M=100K=10RZF-Hw-mPi-PwFx-unC-Cfree	(17)M=100K=10MR-Hw-Pw-mxpd-ADC-CoI	(18)M=100K=10RZF-Hw-Pw-mxpd-ADC-CoI	(19)M=100K=10MR-Hw-Pw-mxpd-unC-CoI	(20)M=100K=10RZF-Hw-Pw-mxpd-unC-CoI	(21)M=100K=10MR-Hw-Pw-mxpd-ADC-CoD1	(22)M=100K=10RZF-Hw-Pw-mxpd-ADC-CoD1	(23)M=100K=10MR-Hw-Pw-mxpd-unC-CoD1	(24)M=100K=10RZF-Hw-Pw-mxpd-unC-CoD1	(25)M=100K=10MR-Hw-Pw-mxpd-ADC-CoDK	(26)M=100K=10RZF-Hw-Pw-mxpd-ADC-CoDK	(27)M=100K=10MR-Hw-Pw-mxpd-unC-CoDK	(28)M=100K=10RZF-Hw-Pw-mxpd-unC-CoDK	(29)M=100K=10MR-Hw-Pw-mxpd-ADC-Cfree	(30)M=100K=10RZF-Hw-Pw-mxpd-ADC-Cfree	(31)M=100K=10MR-Hw-Pw-mxpd-unC-Cfree	(32)M=100K=10RZF-Hw-Pw-mxpd-unC-Cfree	(33)M=100K=10MR-Hw-Pw-mxmin-ADC-CoI	(34)M=100K=10RZF-Hw-Pw-mxmin-ADC-CoI	(35)M=100K=10MR-Hw-Pw-mxmin-unC-CoI	(36)M=100K=10RZF-Hw-Pw-mxmin-unC-CoI	(37)M=100K=10MR-Hw-Pw-mxmin-ADC-CoD1	(38)M=100K=10RZF-Hw-Pw-mxmin-ADC-CoD1	(39)M=100K=10MR-Hw-Pw-mxmin-unC-CoD1	(40)M=100K=10RZF-Hw-Pw-mxmin-unC-CoD1	(41)M=100K=10MR-Hw-Pw-mxmin-ADC-CoDK	(42)M=100K=10RZF-Hw-Pw-mxmin-ADC-CoDK	(43)M=100K=10MR-Hw-Pw-mxmin-unC-CoDK	(44)M=100K=10RZF-Hw-Pw-mxmin-unC-CoDK	(45)M=100K=10MR-Hw-Pw-mxmin-ADC-Cfree	(46)M=100K=10RZF-Hw-Pw-mxmin-ADC-Cfree	(47)M=100K=10MR-Hw-Pw-mxmin-unC-Cfree	(48)M=100K=10RZF-Hw-Pw-mxmin-unC-Cfree	(49)M=100K=10Cl_form-Hw-mPi-PwFx--CoI	(50)M=100K=10Cl_form-Hw-mPi-PwFx--CoD1	(51)M=100K=10Cl_form-Hw-mPi-PwFx--CoDK	(52)M=100K=10Cl_form-Hw-mPi-PwFx--Cfree	(53)M=100K=10Cl_form-Hw-Pw-mxpd--CoI	(54)M=100K=10Cl_form-Hw-Pw-mxpd--CoD1	(55)M=100K=10Cl_form-Hw-Pw-mxpd--CoDK	(56)M=100K=10Cl_form-Hw-Pw-mxpd--Cfree	(57)M=100K=10Cl_form-Hw-Pw-mxmin--CoI	(58)M=100K=10Cl_form-Hw-Pw-mxmin--CoD1	(59)M=100K=10Cl_form-Hw-Pw-mxmin--CoDK	(60)M=100K=10Cl_form-Hw-Pw-mxmin--Cfree	
   1.0000000e-01   1.6993940e+00   2.2032611e+00   1.6938271e+00   2.2136518e+00   1.5230753e+00   2.2327410e+00   1.5167431e+00   2.2118759e+00   1.6981878e+00   2.2667346e+00   1.6933071e+00   2.2849006e+00   1.2994145e+00   2.3845784e+00   1.2515112e+00   2.3598249e+00   2.0703633e+00   3.0396491e+00   2.0744398e+00   3.1151527e+00   1.7025335e+00   2.9151385e+00   1.7158527e+00   2.8968005e+00   1.9385246e+00   2.9054259e+00   1.9381635e+00   2.9565237e+00   1.4590071e+00   4.5225705e+00   1.4443885e+00   4.4272631e+00   5.6507648e-01   8.8574066e-01   5.6315962e-01   9.1442969e-01   8.3367403e-01   1.3979108e+00   8.2834858e-01   1.3845534e+00   1.0432936e+00   1.2235690e+00   1.0399577e+00   1.2238568e+00   1.0252220e+00   2.7761445e+00   1.0468693e+00   2.8148004e+00   1.6966969e+00   1.5309311e+00   1.6913925e+00   1.2595507e+00   2.0532418e+00   1.7279728e+00   1.9222268e+00   1.4480717e+00   5.6233740e-01   8.4159134e-01   1.0536430e+00   1.0169535e+00
   1.0000000e+00   2.2593065e+00   4.1262348e+00   2.2336703e+00   4.1619416e+00   1.9223822e+00   4.3742031e+00   1.9170382e+00   4.2691722e+00   2.0707301e+00   4.0147622e+00   2.0267112e+00   4.0819958e+00   1.5858325e+00   4.8918481e+00   1.5147371e+00   4.7433840e+00   2.2530110e+00   3.7336227e+00   2.2143214e+00   3.7035930e+00   1.9070203e+00   3.6610090e+00   1.8941091e+00   3.4303552e+00   2.1075252e+00   3.4356316e+00   2.0538196e+00   3.3209487e+00   1.5627499e+00   6.1581601e+00   1.5529997e+00   5.9032989e+00   5.6616946e-01   1.0674279e+00   5.1424239e-01   1.0499563e+00   8.7399879e-01   1.5772644e+00   8.1153750e-01   1.4281264e+00   1.0377501e+00   1.2086791e+00   9.3172500e-01   1.0601949e+00   1.1337725e+00   4.3800926e+00   1.1797357e+00   4.2173242e+00   2.2320446e+00   1.9239651e+00   2.0191653e+00   1.5223075e+00   2.2295451e+00   1.9279339e+00   2.0774117e+00   1.5569535e+00   5.5459885e-01   8.7854384e-01   1.0416973e+00   1.1213098e+00
   1.0000000e+01   2.0785132e+00   4.4230589e+00   2.0380046e+00   4.5718217e+00   1.6270886e+00   4.7501514e+00   1.6066519e+00   4.5222044e+00   1.7567365e+00   4.1900949e+00   1.6981291e+00   4.3547437e+00   1.6110144e+00   6.4056365e+00   1.5541524e+00   6.1525495e+00   2.2278819e+00   3.7293577e+00   2.0104087e+00   3.0026928e+00   1.9084731e+00   3.6844118e+00   1.7281622e+00   2.6974172e+00   2.0837455e+00   3.3983319e+00   1.8194957e+00   2.5942281e+00   1.5845186e+00   6.7554376e+00   1.5752304e+00   5.9145132e+00   4.8101238e-01   9.8792387e-01   3.3520636e-01   7.3774009e-01   8.4906839e-01   1.5229982e+00   5.9808468e-01   9.8053835e-01   9.2862759e-01   1.0462268e+00   5.1766495e-01   5.3272318e-01   1.1185190e+00   5.1429908e+00   1.1809968e+00   4.3995282e+00   2.0523277e+00   1.6192007e+00   1.7083221e+00   1.5589009e+00   2.2117742e+00   1.9282283e+00   2.0554680e+00   1.5816616e+00   4.7310495e-01   8.4601311e-01   9.3300657e-01   1.1131472e+00


==> Figures/SE_Qbit_OP_all.txt <==
   (0)Krange	(1)M=25MR-Eq-bit-ADC-CoI	(2)M=25RZF-Eq-bit-ADC-CoI	(3)M=25MR-Eq-bit-unC-CoI	(4)M=25RZF-Eq-bit-unC-CoI	(5)M=25MR-Eq-bit-ADC-CoD1	(6)M=25RZF-Eq-bit-ADC-CoD1	(7)M=25MR-Eq-bit-unC-CoD1	(8)M=25RZF-Eq-bit-unC-CoD1	(9)M=25MR-Eq-bit-ADC-CoDK	(10)M=25RZF-Eq-bit-ADC-CoDK	(11)M=25MR-Eq-bit-unC-CoDK	(12)M=25RZF-Eq-bit-unC-CoDK	(13)M=25MR-Eq-bit-ADC-Cfree	(14)M=25RZF-Eq-bit-ADC-Cfree	(15)M=25MR-Eq-bit-unC-Cfree	(16)M=25RZF-Eq-bit-unC-Cfree	(17)M=25MR-min_pilot-ADC-CoI	(18)M=25RZF-min_pilot-ADC-CoI	(19)M=25MR-min_pilot-unC-CoI	(20)M=25RZF-min_pilot-unC-CoI	(21)M=25MR-min_pilot-ADC-CoD1	(22)M=25RZF-min_pilot-ADC-CoD1	(23)M=25MR-min_pilot-unC-CoD1	(24)M=25RZF-min_pilot-unC-CoD1	(25)M=25MR-min_pilot-ADC-CoDK	(26)M=25RZF-min_pilot-ADC-CoDK	(27)M=25MR-min_pilot-unC-CoDK	(28)M=25RZF-min_pilot-unC-CoDK	(29)M=25MR-min_pilot-ADC-Cfree	(30)M=25RZF-min_pilot-ADC-Cfree	(31)M=25MR-min_pilot-unC-Cfree	(32)M=25RZF-min_pilot-unC-Cfree	(33)M=25MR-max_prod-ADC-CoI	(34)M=25RZF-max_prod-ADC-CoI	(35)M=25MR-max_prod-unC-CoI	(36)M=25RZF-max_prod-unC-CoI	(37)M=25MR-max_prod-ADC-CoD1	(38)M=25RZF-max_prod-ADC-CoD1	(39)M=25MR-max_prod-unC-CoD1	(40)M=25RZF-max_prod-unC-CoD1	(41)M=25MR-max_prod-ADC-CoDK	(42)M=25RZF-max_prod-ADC-CoDK	(43)M=25MR-max_prod-unC-CoDK	(44)M=25RZF-max_prod-unC-CoDK	(45)M=25MR-max_prod-ADC-Cfree	(46)M=25RZF-max_prod-ADC-Cfree	(47)M=25MR-max_prod-unC-Cfree	(48)M=25RZF-max_prod-unC-Cfree	(49)M=25MR-max_min-ADC-CoI	(50)M=25RZF-max_min-ADC-CoI	(51)M=25MR-max_min-unC-CoI	(52)M=25RZF-max_min-unC-CoI	(53)M=25MR-max_min-ADC-CoD1	(54)M=25RZF-max_min-ADC-CoD1	(55)M=25MR-max_min-unC-CoD1	(56)M=25RZF-max_min-unC-CoD1	(57)M=25MR-max_min-ADC-CoDK	(58)M=25RZF-max_min-ADC-CoDK	(59)M=25MR-max_min-unC-CoDK	(60)M=25RZF-max_min-unC-CoDK	(61)M=25MR-max_min-ADC-Cfree	(62)M=25RZF-max_min-ADC-Cfree	(63)M=25MR-max_min-unC-Cfree	(64)M=25RZF-max_min-unC-Cfree	(65)M=25Cl_form-Eq-bit--CoI	(66)M=25Cl_form-Eq-bit--CoD1	(67)M=25Cl_form-Eq-bit--CoDK	(68)M=25Cl_form-Eq-bit--Cfree	(69)M=25Cl_form-min_pilot--CoI	(70)M=25Cl_form-min_pilot--CoD1	(71)M=25Cl_form-min_pilot--CoDK	(72)M=25Cl_form-min_pilot--Cfree	(73)M=25Cl_form-max_prod--CoI	(74)M=25Cl_form-max_prod--CoD1	(75)M=25Cl_form-max_prod--CoDK	(76)M=25Cl_form-max_prod--Cfree	(77)M=25Cl_form-max_min--CoI	(78)M=25Cl_form-max_min--CoD1	(79)M=25Cl_form-max_min--CoDK	(80)M=25Cl_form-max_min--Cfree	
   1.0000000e+00   1.7227647e+00   2.4976295e+00   1.6098154e+00   2.5180290e+00   1.4230035e+00   2.1736527e+00   1.3009803e+00   2.2205258e+00   1.6585198e+00   2.4806569e+00   1.5430824e+00   2.5575743e+00   1.5218062e+00   2.3603125e+00   1.3428250e+00   2.6003192e+00   1.7227647e+00   2.4976295e+00   1.6098154e+00   2.5180290e+00   1.3890358e+00   2.2241740e+00   1.3009803e+00   2.2205258e+00   1.6157383e+00   2.5647321e+00   1.5430824e+00   2.5575743e+00   1.4500958e+00   2.7728433e+00   1.3428250e+00   2.6003192e+00   1.7227647e+00   2.4976295e+00   1.6098154e+00   2.5180290e+00   1.3632437e+00   2.2423717e+00   1.3009803e+00   2.2205258e+00   1.5831093e+00   2.5780358e+00   1.5430824e+00   2.5575743e+00   1.5325857e+00   2.8623590e+00   1.3428250e+00   2.6003192e+00   1.7227647e+00   2.4976295e+00   1.6098154e+00   2.5180290e+00   1.3632437e+00   2.2423717e+00   1.3009803e+00   2.2205258e+00   1.5831093e+00   2.5780358e+00   1.5430824e+00   2.5575743e+00   1.5325857e+00   2.8623590e+00   1.3428250e+00   2.6003192e+00   1.6262967e+00   1.3316882e+00   1.5136417e+00   1.2951066e+00   1.6262967e+00   1.3487930e+00   1.5417052e+00   1.4025078e+00   1.6262642e+00   1.3514128e+00   1.5449619e+00   1.4033219e+00   1.6262642e+00   1.3514128e+00   1.5449619e+00   1.4033219e+00
   1.0000000e+01   1.0937505e+00   2.0961902e+00   1.0723559e+00   2.0979202e+00   7.6828670e-01   1.8888463e+00   7.5774312e-01   1.9156630e+00   1.0160249e+00   2.0735767e+00   9.8344519e-01   2.0859688e+00   1.1211425e+00   2.3645470e+00   1.0297084e+00   2.5266686e+00   1.0937505e+00   2.0961902e+00   1.0723559e+00   2.0979202e+00   7.6363400e-01   1.9637849e+00   7.5774312e-01   1.9156630e+00   1.0129802e+00   2.0812339e+00   9.8344519e-01   2.0859688e+00   1.0832072e+00   2.5614373e+00   1.0297084e+00   2.5266686e+00   1.0937505e+00   2.0961902e+00   1.0723559e+00   2.0979202e+00   7.5635873e-01   1.9744710e+00   7.5774312e-01   1.9156630e+00   1.0076020e+00   2.0836365e+00   9.8344519e-01   2.0859688e+00   1.0517995e+00   2.5581644e+00   1.0297084e+00   2.5266686e+00   1.0937505e+00   2.0961902e+00   1.0723559e+00   2.0979202e+00   7.5171752e-01   1.9530796e+00   7.5774312e-01   1.9156630e+00   1.0050786e+00   2.0262881e+00   9.8344519e-01   2.0859688e+00   1.0232485e+00   2.0647576e+00   1.0297084e+00   2.5266686e+00   1.0741061e+00   7.5338834e-01   9.8278848e-01   1.0039952e+00   1.0741061e+00   7.6951857e-01   9.8723187e-01   1.0398168e+00   1.0740871e+00   7.7185106e-01   9.8826640e-01   1.0417317e+00   1.0739775e+00   7.7101222e-01   9.7568795e-01   9.3023842e-01


==> Figures/SEvstgSE_M100_minPw_GP.txt <==
   (0)SINRtarget	(1)	(2)M=100K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=100K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=100K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=100K=10MR-MinPw-SE-mxpd-unC-Cfree	(9)	(10)M=100K=10MR-MinPw-SE-mxmin-unC-CoI	(11)	(12)M=100K=10MR-MinPw-SE-mxmin-unC-CoD1	(13)	(14)M=100K=10MR-MinPw-SE-mxmin-unC-CoDK	(15)	(16)M=100K=10MR-MinPw-SE-mxmin-unC-Cfree	(17)M=100K=10Cl_form-MinPw-SE-mxpd--CoI	(18)M=100K=10Cl_form-MinPw-SE-mxpd--CoD1	(19)M=100K=10Cl_form-MinPw-SE-mxpd--CoDK	(20)M=100K=10Cl_form-MinPw-SE-mxpd--Cfree	(21)M=100K=10Cl_form-MinPw-SE-mxmin--CoI	(22)M=100K=10Cl_form-MinPw-SE-mxmin--CoD1	(23)M=100K=10Cl_form-MinPw-SE-mxmin--CoDK	(24)M=100K=10Cl_form-MinPw-SE-mxmin--Cfree	
   7.3229689e-03   0.0000000e+00   6.9894895e-02   0.0000000e+00   1.7373274e-01   0.0000000e+00   7.4310403e-02   0.0000000e+00   4.1333524e-02   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00   1.2327963e-02   7.0860839e-02   1.9205748e-01   8.2020056e-02   4.0214027e-02             NaN             NaN             NaN   9.9927888e-03
   3.7155044e-02   0.0000000e+00   2.2470564e-01   0.0000000e+00   2.6470453e-01   0.0000000e+00   2.5451658e-01   0.0000000e+00   9.3084165e-02   0.0000000e+00   5.1764633e-02   0.0000000e+00   4.3504959e-02   0.0000000e+00             NaN   0.0000000e+00   4.1080830e-02   2.6026081e-01   3.1161616e-01   2.9721158e-01   1.1122849e-01   4.9223001e-02   4.8434291e-02             NaN   4.9981798e-02
   7.5690586e-02   0.0000000e+00   3.4974221e-01   0.0000000e+00   3.3656227e-01   0.0000000e+00   3.9391309e-01   0.0000000e+00   1.6066790e-01   0.0000000e+00   1.0610188e-01   0.0000000e+00   9.3239504e-02   0.0000000e+00   9.4438883e-02   0.0000000e+00   8.0841974e-02   4.1799732e-01   3.8737113e-01   4.6418754e-01   1.7391212e-01   9.7938434e-02   9.3993779e-02   9.9641331e-02   9.9970369e-02
   2.0010272e-01   0.0000000e+00   6.2861551e-01   0.0000000e+00   4.8319198e-01   0.0000000e+00   6.6938409e-01   0.0000000e+00   3.0723517e-01   0.0000000e+00   2.0497289e-01   0.0000000e+00   1.9890497e-01   0.0000000e+00   2.1133678e-01   0.0000000e+00   2.1470225e-01   7.3094867e-01   5.5030739e-01   7.4122176e-01   3.2960313e-01   2.3939774e-01   2.4031509e-01   2.4173511e-01   2.4993654e-01
   4.4024654e-01   0.0000000e+00   9.4611267e-01   0.0000000e+00   6.7268656e-01   0.0000000e+00   9.0501418e-01   0.0000000e+00   4.9848548e-01   0.0000000e+00   4.1132891e-01   0.0000000e+00   4.0420269e-01   0.0000000e+00   4.2595257e-01   0.0000000e+00   4.2671927e-01   1.0764415e+00   7.7604260e-01   9.9509388e-01   5.5676977e-01   4.9163530e-01   4.9389869e-01   4.9018698e-01   4.9989583e-01
   7.2844379e-01   0.0000000e+00   1.2315838e+00   0.0000000e+00   9.0947789e-01   0.0000000e+00   1.0938042e+00   0.0000000e+00   7.4869860e-01   0.0000000e+00             NaN   0.0000000e+00   6.5470817e-01   0.0000000e+00   6.5386303e-01   0.0000000e+00   6.9976532e-01   1.3390611e+00   9.8820807e-01   1.1800197e+00   7.7742856e-01             NaN   7.4553376e-01   7.4677088e-01   7.5005596e-01
   1.0743101e+00   0.0000000e+00   1.4235157e+00   0.0000000e+00   1.0723365e+00   0.0000000e+00   1.2342111e+00   0.0000000e+00   9.6643478e-01   0.0000000e+00             NaN   0.0000000e+00   8.5130475e-01   0.0000000e+00   8.5887779e-01   0.0000000e+00             NaN   1.5623968e+00   1.1928127e+00   1.3498420e+00   1.0103485e+00             NaN   9.9675522e-01   9.9726661e-01             NaN
   1.4893852e+00   0.0000000e+00   1.6445219e+00   0.0000000e+00   1.3140029e+00   0.0000000e+00   1.4251403e+00   0.0000000e+00   1.2815923e+00   0.0000000e+00             NaN   0.0000000e+00   1.1419850e+00   0.0000000e+00   1.1371224e+00   0.0000000e+00             NaN   1.7598491e+00   1.3908501e+00   1.5193041e+00   1.2657164e+00             NaN   1.2471745e+00   1.2423260e+00             NaN
   1.9875179e+00   0.0000000e+00   1.8409233e+00   0.0000000e+00   1.4974414e+00   0.0000000e+00   1.5998806e+00   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00   1.3775301e+00   0.0000000e+00             NaN   0.0000000e+00             NaN   1.9384939e+00   1.5893308e+00   1.6884685e+00             NaN             NaN   1.4977578e+00             NaN             NaN
   2.5853284e+00   0.0000000e+00   2.0277262e+00   0.0000000e+00   1.7638593e+00   0.0000000e+00   1.8166790e+00   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00   1.7033793e+00   0.0000000e+00             NaN   0.0000000e+00             NaN   2.1034921e+00   1.7935077e+00   1.8683877e+00             NaN             NaN   1.7478003e+00             NaN             NaN
   3.3027623e+00   0.0000000e+00   2.2359837e+00   0.0000000e+00   2.0655896e+00   0.0000000e+00   2.1164054e+00   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   2.2583264e+00   2.0363767e+00   2.0916491e+00             NaN             NaN             NaN             NaN             NaN


==> Figures/SEvstgSE_M50_minPw_GP.txt <==
   (0)SINRtarget	(1)	(2)M=50K=10MR-MinPw-SE-mxpd-unC-CoI	(3)	(4)M=50K=10MR-MinPw-SE-mxpd-unC-CoD1	(5)	(6)M=50K=10MR-MinPw-SE-mxpd-unC-CoDK	(7)	(8)M=50K=10MR-MinPw-SE-mxpd-unC-Cfree	(9)	(10)M=50K=10MR-MinPw-SE-mxmin-unC-CoI	(11)	(12)M=50K=10MR-MinPw-SE-mxmin-unC-CoD1	(13)	(14)M=50K=10MR-MinPw-SE-mxmin-unC-CoDK	(15)	(16)M=50K=10MR-MinPw-SE-mxmin-unC-Cfree	(17)M=50K=10Cl_form-MinPw-SE-mxpd--CoI	(18)M=50K=10Cl_form-MinPw-SE-mxpd--CoD1	(19)M=50K=10Cl_form-MinPw-SE-mxpd--CoDK	(20)M=50K=10Cl_form-MinPw-SE-mxpd--Cfree	(21)M=50K=10Cl_form-MinPw-SE-mxmin--CoI	(22)M=50K=10Cl_form-MinPw-SE-mxmin--CoD1	(23)M=50K=10Cl_form-MinPw-SE-mxmin--CoDK	(24)M=50K=10Cl_form-MinPw-SE-mxmin--Cfree	
   3.7155044e-02   0.0000000e+00   2.7352217e-01   0.0000000e+00   1.4873444e-01   0.0000000e+00   1.7817323e-01   0.0000000e+00   8.8473772e-02   0.0000000e+00   4.2385587e-02   0.0000000e+00   4.0642765e-02   0.0000000e+00   4.4508300e-02   0.0000000e+00   3.7807950e-02   3.1756264e-01   1.7877060e-01   2.0628023e-01   1.0708931e-01   4.8887557e-02   4.9291418e-02   4.8750855e-02   4.9978839e-02
   7.5690586e-02   0.0000000e+00   3.8522909e-01   0.0000000e+00   2.2515662e-01   0.0000000e+00   2.8966243e-01   0.0000000e+00   1.5749731e-01   0.0000000e+00   7.6927482e-02   0.0000000e+00   8.3058903e-02   0.0000000e+00   8.3626844e-02   0.0000000e+00   8.1865543e-02   4.5520719e-01   2.5634552e-01   3.3057747e-01   1.7906540e-01   9.8639792e-02   9.9595842e-02   9.9411917e-02   9.9965643e-02
   2.0010272e-01   0.0000000e+00   6.3243563e-01   0.0000000e+00   3.9541307e-01   0.0000000e+00   5.2805182e-01   0.0000000e+00   3.1010909e-01   0.0000000e+00   2.0314324e-01   0.0000000e+00   2.1856301e-01   0.0000000e+00   2.1458099e-01   0.0000000e+00   2.1271699e-01   7.0866100e-01   4.3636097e-01   5.7764752e-01   3.4315899e-01   2.4916661e-01   2.4961399e-01   2.4962042e-01   2.4992619e-01
   4.4024654e-01   0.0000000e+00   8.9545307e-01   0.0000000e+00   6.4877643e-01   0.0000000e+00   7.8067220e-01   0.0000000e+00   5.3277907e-01   0.0000000e+00   4.1958651e-01   0.0000000e+00   4.6525502e-01   0.0000000e+00   4.4561696e-01   0.0000000e+00   4.5033408e-01   9.7508615e-01   6.8294851e-01   8.4135295e-01   5.6514757e-01   4.9930067e-01   4.9974568e-01   4.9965126e-01   4.9985792e-01
   7.2844379e-01   0.0000000e+00   1.0441452e+00   0.0000000e+00   8.6778157e-01   0.0000000e+00   9.8369385e-01   0.0000000e+00   7.6331151e-01   0.0000000e+00   6.5998621e-01   0.0000000e+00   6.8878479e-01   0.0000000e+00   6.7613479e-01   0.0000000e+00   7.2047339e-01   1.1345783e+00   8.9955165e-01   1.0433859e+00   7.7956092e-01   7.4936700e-01   7.4934599e-01   7.4986373e-01   7.4976526e-01
   1.0743101e+00   0.0000000e+00   1.2468984e+00   0.0000000e+00   1.0769455e+00   0.0000000e+00   1.1982334e+00   0.0000000e+00   1.0299848e+00   0.0000000e+00   9.1838885e-01   0.0000000e+00   9.5458368e-01   0.0000000e+00             NaN   0.0000000e+00   1.0109434e+00   1.3153204e+00   1.0879818e+00   1.2313817e+00   1.0135249e+00   9.9808525e-01   9.9947231e-01             NaN   9.9929352e-01
   1.4893852e+00   0.0000000e+00   1.4292691e+00   0.0000000e+00   1.3491317e+00   0.0000000e+00   1.3516452e+00   0.0000000e+00   1.3473431e+00   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   0.0000000e+00             NaN   1.4831242e+00   1.3201996e+00   1.3866314e+00   1.2707685e+00             NaN             NaN             NaN             NaN


==> Figures/TotQbitvsM_minPw_tgSE_1_GP.txt <==
   (0)Mrange	(1)	(2)	(3)K=10MR-MinPw-SE-mxpd-unC-CoI	(4)K=10RZF-MinPw-SE-mxpd-unC-CoI	(5)	(6)	(7)K=10MR-MinPw-SE-mxpd-unC-CoD1	(8)K=10RZF-MinPw-SE-mxpd-unC-CoD1	(9)	(10)	(11)K=10MR-MinPw-SE-mxpd-unC-CoDK	(12)K=10RZF-MinPw-SE-mxpd-unC-CoDK	(13)	(14)	(15)K=10MR-MinPw-SE-mxpd-unC-Cfree	(16)K=10RZF-MinPw-SE-mxpd-unC-Cfree	(17)K=10Cl_form-MinPw-SE-mxpd--CoI	(18)K=10Cl_form-MinPw-SE-mxpd--CoD1	(19)K=10Cl_form-MinPw-SE-mxpd--CoDK	(20)K=10Cl_form-MinPw-SE-mxpd--Cfree	
   5.0000000e+01   0.0000000e+00   0.0000000e+00   2.9221306e+00   2.9221306e+00   0.0000000e+00   0.0000000e+00   2.4340898e+00   2.4340898e+00   0.0000000e+00   0.0000000e+00   2.7475928e+00   2.7475928e+00   0.0000000e+00   0.0000000e+00   2.4625456e+00   2.4625456e+00   1.2998866e+00   1.0663471e+00   1.1167504e+00   1.0400098e+00
   7.5000000e+01   0.0000000e+00   0.0000000e+00   2.9221306e+00   2.9221306e+00   0.0000000e+00   0.0000000e+00   2.4340898e+00   2.4340898e+00   0.0000000e+00   0.0000000e+00   2.7475928e+00   2.7475928e+00   0.0000000e+00   0.0000000e+00   2.4625456e+00   2.4625456e+00   1.3217032e+00   1.1162847e+00   1.2006197e+00   1.0260988e+00
   1.0000000e+02   0.0000000e+00   0.0000000e+00   2.9221306e+00   2.9221306e+00   0.0000000e+00   0.0000000e+00   2.4340898e+00   2.4340898e+00   0.0000000e+00   0.0000000e+00   2.7475928e+00   2.7475928e+00   0.0000000e+00   0.0000000e+00   2.4625456e+00   2.4625456e+00   1.3858858e+00   1.1390402e+00   1.2387460e+00   1.0249879e+00
   1.2500000e+02   0.0000000e+00   0.0000000e+00   2.9221306e+00   2.9221306e+00   0.0000000e+00   0.0000000e+00   2.4340898e+00   2.4340898e+00   0.0000000e+00   0.0000000e+00   2.7475928e+00   2.7475928e+00   0.0000000e+00   0.0000000e+00   2.4625456e+00   2.4625456e+00   1.4303666e+00   1.1810710e+00   1.2650633e+00   1.0189413e+00
   1.5000000e+02   0.0000000e+00   0.0000000e+00   2.9221306e+00   2.9221306e+00   0.0000000e+00   0.0000000e+00   2.4340898e+00   2.4340898e+00   0.0000000e+00   0.0000000e+00   2.7475928e+00   2.7475928e+00   0.0000000e+00   0.0000000e+00   2.4625456e+00   2.4625456e+00   1.4621671e+00   1.2127173e+00   1.2866349e+00   1.0204367e+00
   1.7500000e+02   0.0000000e+00   0.0000000e+00   2.9221306e+00   2.9221306e+00   0.0000000e+00   0.0000000e+00   2.4340898e+00   2.4340898e+00   0.0000000e+00   0.0000000e+00   2.7475928e+00   2.7475928e+00   0.0000000e+00   0.0000000e+00   2.4625456e+00   2.4625456e+00   1.4898646e+00   1.2414179e+00   1.3056152e+00   1.0210640e+00
   2.0000000e+02   0.0000000e+00   0.0000000e+00   2.9221306e+00   2.9221306e+00   0.0000000e+00   0.0000000e+00   2.4340898e+00   2.4340898e+00   0.0000000e+00   0.0000000e+00   2.7475928e+00   2.7475928e+00   0.0000000e+00   0.0000000e+00   2.4625456e+00   2.4625456e+00   1.5113231e+00   1.2638904e+00   1.3220578e+00   1.0244315e+00
   2.2500000e+02   0.0000000e+00   0.0000000e+00   2.9221306e+00   2.9221306e+00   0.0000000e+00   0.0000000e+00   2.4340898e+00   2.4340898e+00   0.0000000e+00   0.0000000e+00   2.7475928e+00   2.7475928e+00   0.0000000e+00   0.0000000e+00   2.4625456e+00   2.4625456e+00   1.5277070e+00   1.2848000e+00   1.3346212e+00   1.0205141e+00
   2.5000000e+02   0.0000000e+00   0.0000000e+00   2.9221306e+00   2.9221306e+00   0.0000000e+00   0.0000000e+00   2.4340898e+00   2.4340898e+00   0.0000000e+00   0.0000000e+00   2.7475928e+00   2.7475928e+00   0.0000000e+00   0.0000000e+00   2.4625456e+00   2.4625456e+00   1.5419034e+00   1.2995400e+00   1.3423190e+00   1.0228488e+00

